The $q_T$ and $\Delta\phi$ spectra in W and Z production at the LHC at N$^3$LL'+N$^2$LO

The production of weak gauge bosons, $W^{\pm}$ and $Z$, are at the core of the LHC precision measurement program. Their transverse momentum spectra as well as their pairwise ratios are key theoretical inputs to many high-precision analyses, ranging from the $W$ mass measurement to the determination of parton distribution functions. Owing to the different properties of the $W$ and $Z$ boson and the different accessible fiducial regions for their measurement, a simple one-dimensional correlation is insufficient to capture the differing vector and axial-vector dynamics of the produced lepton pair. We propose to correlate them in two observables, the transverse momentum $q_T$ of the lepton pair and its azimuthal separation $\Delta\phi$. Both quantities are purely transverse and therefore accessible in all three processes, either directly or by utilising the missing transverse momentum of the event. We calculate all the single-differential $q_T$ and $\Delta\phi$ as well as the double-differential $(q_T,\Delta\phi)$ spectra for all three processes at N$^3$LL'+N$^2$LO accuracy, resumming small transverse momentum logarithms in the soft-collinear effective theory approach and including all singlet and non-singlet contributions. Using the double-differential cross sections we build the pairwise ratios $\mathcal{R}_{W^+/Z},~\mathcal{R}_{W^-/Z},~\mathcal{R}_{W^+/W^-}$ and determine their uncertainties assuming fully correlated, partially correlated, and uncorrelated uncertainties in the respective numerators and denominators. In the preferred partially correlated case we find uncertainties of less than 1% in most phase space regions and up to 3% in the lowest $q_T$ region.

==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_TMD_Res1.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.577      0.8717      0.8451
1.      2.      4.827      0.7933      0.7367
2.      3.      4.92      0.8774      0.7396
3.      4.      4.926      0.9074      0.6345
4.      5.      4.942      0.8782      0.4488
5.      6.      4.924      0.7986      0.2625
6.      7.      4.902      0.6944      0.1058
7.      8.      4.869      0.5407      0.03612
8.      9.      4.801      0.3584      0.02012
9.      10.      4.789      0.1588      0.01104
10.      11.      4.723      0.05726      0.05469
11.      12.      4.675      0.0711      0.2378
12.      13.      4.604      0.07983      0.371
13.      14.      4.534      0.07337      0.4314
14.      15.      4.48      0.06304      0.4127
15.      16.      4.387      0.05689      0.318
16.      17.      4.31      0.05153      0.19
17.      18.      4.255      0.03292      0.09105
18.      19.      4.184      0.01624      0.03749
19.      20.      4.166      0.007834      0.01318
20.      22.      4.089      0.006142      0.003252
22.      24.      4.025      0.005834      0.001221
24.      26.      3.988      0.008167      0.004274
26.      28.      3.942      0.008459      0.004611
28.      30.      3.859      0.008568      0.005103
30.      32.      3.793      0.008646      0.005311
32.      34.      3.701      0.008487      0.005429
34.      36.      3.633      0.008638      0.005589
36.      38.      3.535      0.009702      0.007198
38.      40.      3.435      0.009194      0.00673
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.519      0.3179      0.3784
1.      2.      4.734      0.2736      0.3428
2.      3.      4.898      0.2736      0.3263
3.      4.      4.896      0.2312      0.264
4.      5.      4.965      0.1763      0.177
5.      6.      4.893      0.09836      0.09476
6.      7.      4.948      0.04868      0.02916
7.      8.      4.854      0.01536      0.0156
8.      9.      4.768      0.01262      0.05866
9.      10.      4.78      0.0226      0.1007
10.      11.      4.776      0.03916      0.136
11.      12.      4.651      0.04409      0.1535
12.      13.      4.618      0.0464      0.1505
13.      14.      4.583      0.04508      0.127
14.      15.      4.45      0.04161      0.0883
15.      16.      4.419      0.03877      0.05326
16.      17.      4.363      0.03295      0.03812
17.      18.      4.346      0.02646      0.03239
18.      19.      4.201      0.00875      0.01356
19.      20.      4.256      0.02194      0.02179
20.      22.      4.143      0.01814      0.019
22.      24.      4.121      0.02267      0.02468
24.      26.      4.042      0.02019      0.02022
26.      28.      3.97      0.02032      0.02035
28.      30.      3.937      0.01354      0.0116
30.      32.      3.879      0.01893      0.02027
32.      34.      3.747      0.01383      0.0135
34.      36.      3.673      0.01644      0.01601
36.      38.      3.598      0.01531      0.01477
38.      40.      3.461      0.01488      0.01353
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.459      0.175      0.1642
1.      2.      4.71      0.1304      0.1486
2.      3.      4.905      0.1263      0.1337
3.      4.      4.907      0.1015      0.1026
4.      5.      4.965      0.07215      0.06268
5.      6.      4.891      0.04022      0.03453
6.      7.      4.945      0.03669      0.01337
7.      8.      4.847      0.02095      0.01995
8.      9.      4.765      0.009626      0.01
9.      10.      4.781      0.01081      0.02116
10.      11.      4.776      0.02394      0.03676
11.      12.      4.656      0.02481      0.04484
12.      13.      4.626      0.02731      0.04928
13.      14.      4.586      0.03076      0.04448
14.      15.      4.453      0.03676      0.03734
15.      16.      4.423      0.04005      0.03697
16.      17.      4.363      0.0322      0.03698
17.      18.      4.346      0.02557      0.03216
18.      19.      4.201      0.008157      0.01376
19.      20.      4.256      0.02191      0.02178
20.      22.      4.143      0.01814      0.019
22.      24.      4.121      0.02267      0.02468
24.      26.      4.042      0.02019      0.02022
26.      28.      3.97      0.02032      0.02035
28.      30.      3.937      0.01354      0.0116
30.      32.      3.879      0.01893      0.02027
32.      34.      3.747      0.01383      0.0135
34.      36.      3.673      0.01644      0.01601
36.      38.      3.598      0.01531      0.01477
38.      40.      3.461      0.01488      0.01353
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.577      0.08828      0.1291
1.      2.      4.827      0.1323      0.111
2.      3.      4.92      0.08829      0.1058
3.      4.      4.926      0.1009      0.08379
4.      5.      4.942      0.1025      0.04658
5.      6.      4.924      0.08263      0.01865
6.      7.      4.902      0.06909      0.001659
7.      8.      4.869      0.03918      0.003775
8.      9.      4.801      0.03224      0.00382
9.      10.      4.789      0.03467      0.02346
10.      11.      4.723      0.03277      0.05377
11.      12.      4.675      0.02932      0.0805
12.      13.      4.604      0.03016      0.097
13.      14.      4.534      0.034      0.106
14.      15.      4.48      0.04859      0.1007
15.      16.      4.387      0.05754      0.08875
16.      17.      4.31      0.04719      0.07049
17.      18.      4.255      0.026      0.04697
18.      19.      4.184      0.01207      0.02469
19.      20.      4.166      0.006607      0.009658
20.      22.      4.089      0.00607      0.002762
22.      24.      4.025      0.005834      0.001215
24.      26.      3.988      0.008167      0.004274
26.      28.      3.942      0.008459      0.004611
28.      30.      3.859      0.008568      0.005103
30.      32.      3.793      0.008646      0.005311
32.      34.      3.701      0.008487      0.005429
34.      36.      3.633      0.008638      0.005589
36.      38.      3.535      0.009702      0.007198
38.      40.      3.435      0.009194      0.00673
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.519      0.04235      0.06636
1.      2.      4.734      0.03716      0.08599
2.      3.      4.898      0.03749      0.05841
3.      4.      4.896      0.03642      0.04258
4.      5.      4.965      0.04164      0.02392
5.      6.      4.893      0.02738      0.01909
6.      7.      4.948      0.02874      0.006457
7.      8.      4.854      0.01119      0.005595
8.      9.      4.768      0.00921      0.007616
9.      10.      4.78      0.01442      0.02017
10.      11.      4.776      0.02149      0.03551
11.      12.      4.651      0.02028      0.0503
12.      13.      4.618      0.02395      0.05857
13.      14.      4.583      0.02977      0.0626
14.      15.      4.45      0.03754      0.05768
15.      16.      4.419      0.03985      0.05019
16.      17.      4.363      0.03171      0.04228
17.      18.      4.346      0.02509      0.0334
18.      19.      4.201      0.007674      0.01362
19.      20.      4.256      0.02189      0.02178
20.      22.      4.143      0.01814      0.019
22.      24.      4.121      0.02267      0.02468
24.      26.      4.042      0.02019      0.02022
26.      28.      3.97      0.02032      0.02035
28.      30.      3.937      0.01354      0.0116
30.      32.      3.879      0.01893      0.02027
32.      34.      3.747      0.01383      0.0135
34.      36.      3.673      0.01644      0.01601
36.      38.      3.598      0.01531      0.01477
38.      40.      3.461      0.01488      0.01353
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.459      0.04768      0.04378
1.      2.      4.71      0.04189      0.06358
2.      3.      4.905      0.04724      0.02789
3.      4.      4.907      0.04716      0.01174
4.      5.      4.965      0.0552      0.01306
5.      6.      4.891      0.04427      0.02252
6.      7.      4.945      0.04581      0.01637
7.      8.      4.847      0.02864      0.01769
8.      9.      4.765      0.01463      0.007744
9.      10.      4.781      0.008374      0.004347
10.      11.      4.776      0.01611      0.02476
11.      12.      4.656      0.01607      0.04219
12.      13.      4.626      0.02222      0.05799
13.      14.      4.586      0.02925      0.06854
14.      15.      4.453      0.0379      0.06675
15.      16.      4.423      0.0407      0.05978
16.      17.      4.363      0.03145      0.0473
17.      18.      4.346      0.02495      0.03502
18.      19.      4.201      0.007717      0.01458
19.      20.      4.256      0.02189      0.02184
20.      22.      4.143      0.01814      0.019
22.      24.      4.121      0.02267      0.02468
24.      26.      4.042      0.02019      0.02022
26.      28.      3.97      0.02032      0.02035
28.      30.      3.937      0.01354      0.0116
30.      32.      3.879      0.01893      0.02027
32.      34.      3.747      0.01383      0.0135
34.      36.      3.673      0.01644      0.01601
36.      38.      3.598      0.01531      0.01477
38.      40.      3.461      0.01488      0.01353
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.577      0.9293      0.8547
1.      2.      4.827      0.8207      0.7445
2.      3.      4.92      0.9001      0.7477
3.      4.      4.926      0.9236      0.642
4.      5.      4.942      0.8919      0.4574
5.      6.      4.924      0.8103      0.2747
6.      7.      4.902      0.7052      0.1288
7.      8.      4.869      0.5524      0.07648
8.      9.      4.801      0.3714      0.06543
9.      10.      4.789      0.181      0.05665
10.      11.      4.723      0.09669      0.07603
11.      12.      4.675      0.09703      0.2426
12.      13.      4.604      0.09955      0.3739
13.      14.      4.534      0.1082      0.4358
14.      15.      4.48      0.155      0.4328
15.      16.      4.387      0.2112      0.3925
16.      17.      4.31      0.2078      0.3533
17.      18.      4.255      0.1399      0.2704
18.      19.      4.184      0.08457      0.1534
19.      20.      4.166      0.06954      0.07182
20.      22.      4.089      0.07141      0.02693
22.      24.      4.025      0.07992      0.02614
24.      26.      3.988      0.08841      0.03469
26.      28.      3.942      0.09603      0.04182
28.      30.      3.859      0.1033      0.0492
30.      32.      3.793      0.1091      0.05472
32.      34.      3.701      0.1151      0.06076
34.      36.      3.633      0.1214      0.06675
36.      38.      3.535      0.126      0.07226
38.      40.      3.435      0.1284      0.07495
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.519      0.3508      0.4076
1.      2.      4.734      0.295      0.358
2.      3.      4.898      0.2896      0.34
3.      4.      4.896      0.2437      0.2739
4.      5.      4.965      0.1896      0.1907
5.      6.      4.893      0.1146      0.1174
6.      7.      4.948      0.0731      0.07819
7.      8.      4.854      0.0579      0.07237
8.      9.      4.768      0.05364      0.09124
9.      10.      4.78      0.05508      0.1187
10.      11.      4.776      0.05411      0.1475
11.      12.      4.651      0.05883      0.1627
12.      13.      4.618      0.06114      0.1582
13.      14.      4.583      0.06797      0.1364
14.      15.      4.45      0.07583      0.1013
15.      16.      4.419      0.05831      0.05618
16.      17.      4.363      0.0278      0.02167
17.      18.      4.346      0.01858      0.02735
18.      19.      4.201      0.0195      0.02165
19.      20.      4.256      0.03571      0.04212
20.      22.      4.143      0.04868      0.05231
22.      24.      4.121      0.07182      0.07398
24.      26.      4.042      0.07894      0.07676
26.      28.      3.97      0.0911      0.08626
28.      30.      3.937      0.09676      0.08565
30.      32.      3.879      0.1115      0.1036
32.      34.      3.747      0.1144      0.1013
34.      36.      3.673      0.1187      0.1062
36.      38.      3.598      0.1298      0.1144
38.      40.      3.461      0.1308      0.1142
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.459      0.2207      0.2057
1.      2.      4.71      0.1559      0.1633
2.      3.      4.905      0.1392      0.1472
3.      4.      4.907      0.1116      0.1092
4.      5.      4.965      0.0804      0.07256
5.      6.      4.891      0.04787      0.04444
6.      7.      4.945      0.0418      0.03355
7.      8.      4.847      0.03356      0.03386
8.      9.      4.765      0.02695      0.0334
9.      10.      4.781      0.02823      0.03574
10.      11.      4.776      0.02695      0.0454
11.      12.      4.656      0.03683      0.05487
12.      13.      4.626      0.04383      0.05781
13.      14.      4.586      0.05482      0.0566
14.      15.      4.453      0.06914      0.05341
15.      16.      4.423      0.05539      0.03308
16.      17.      4.363      0.0259      0.01383
17.      18.      4.346      0.0167      0.02551
18.      19.      4.201      0.01911      0.02126
19.      20.      4.256      0.03568      0.04206
20.      22.      4.143      0.04868      0.05231
22.      24.      4.121      0.07182      0.07398
24.      26.      4.042      0.07894      0.07676
26.      28.      3.97      0.0911      0.08626
28.      30.      3.937      0.09676      0.08565
30.      32.      3.879      0.1115      0.1036
32.      34.      3.747      0.1144      0.1013
34.      36.      3.673      0.1187      0.1062
36.      38.      3.598      0.1298      0.1144
38.      40.      3.461      0.1308      0.1142
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_TMD_Res2.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC  nnnllMC    SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll    nllMC  nnllMC  nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.93      1.731      1.693
1.      2.      7.138      1.202      1.103
2.      3.      5.534      0.9967      0.8342
3.      4.      4.422      0.8182      0.5765
4.      5.      4.728      0.8392      0.4375
5.      6.      4.814      0.7868      0.2542
6.      7.      4.836      0.6835      0.1094
7.      8.      4.816      0.5351      0.03537
8.      9.      4.787      0.3568      0.0212
9.      10.      4.752      0.1579      0.01147
10.      11.      4.687      0.0549      0.05589
11.      12.      4.639      0.07027      0.2342
12.      13.      4.578      0.07887      0.3713
13.      14.      4.525      0.07374      0.4319
14.      15.      4.46      0.06318      0.412
15.      16.      4.377      0.05753      0.318
16.      17.      4.306      0.05077      0.1889
17.      18.      4.222      0.03344      0.09159
18.      19.      4.182      0.01623      0.03751
19.      20.      4.159      0.008299      0.01333
20.      22.      4.1      0.005712      0.003087
22.      24.      4.05      0.006608      0.002102
24.      26.      3.982      0.007126      0.002908
26.      28.      3.931      0.00824      0.004466
28.      30.      3.87      0.008723      0.005164
30.      32.      3.771      0.008937      0.005759
32.      34.      3.696      0.009297      0.00631
34.      36.      3.628      0.008945      0.00611
36.      38.      3.543      0.01155      0.00945
38.      40.      3.486      0.01073      0.008533
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.82      0.6151      0.7579
1.      2.      6.963      0.4025      0.4951
2.      3.      5.525      0.3041      0.3581
3.      4.      4.464      0.2132      0.2417
4.      5.      4.717      0.1622      0.174
5.      6.      4.786      0.09915      0.09042
6.      7.      4.931      0.04339      0.03267
7.      8.      4.793      0.01598      0.015
8.      9.      4.749      0.01584      0.05861
9.      10.      4.765      0.02295      0.1007
10.      11.      4.642      0.03409      0.1351
11.      12.      4.69      0.04429      0.1523
12.      13.      4.558      0.04558      0.1512
13.      14.      4.568      0.04548      0.1282
14.      15.      4.487      0.04111      0.08925
15.      16.      4.416      0.03904      0.05367
16.      17.      4.357      0.03223      0.03747
17.      18.      4.314      0.0251      0.03176
18.      19.      4.277      0.0223      0.02436
19.      20.      4.232      0.02176      0.02332
20.      22.      4.178      0.02028      0.02059
22.      24.      4.108      0.01711      0.01662
24.      26.      4.045      0.01721      0.01665
26.      28.      3.969      0.01508      0.01458
28.      30.      3.902      0.01666      0.01656
30.      32.      3.838      0.01752      0.01793
32.      34.      3.736      0.0131      0.01104
34.      36.      3.618      0.01679      0.01857
36.      38.      3.556      0.01878      0.01962
38.      40.      3.505      0.01843      0.01806
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.71      0.3187      0.3157
1.      2.      6.934      0.1865      0.1964
2.      3.      5.535      0.1405      0.1406
3.      4.      4.474      0.09371      0.09563
4.      5.      4.718      0.06408      0.0648
5.      6.      4.785      0.04147      0.03128
6.      7.      4.927      0.03208      0.01677
7.      8.      4.785      0.02231      0.01887
8.      9.      4.746      0.01471      0.01104
9.      10.      4.767      0.01172      0.02169
10.      11.      4.642      0.0182      0.03706
11.      12.      4.695      0.02484      0.04446
12.      13.      4.566      0.02614      0.05025
13.      14.      4.571      0.03155      0.04571
14.      15.      4.49      0.03594      0.03804
15.      16.      4.419      0.04014      0.03719
16.      17.      4.357      0.03144      0.03628
17.      18.      4.314      0.02411      0.0315
18.      19.      4.277      0.02209      0.02448
19.      20.      4.232      0.02172      0.02331
20.      22.      4.178      0.02028      0.02059
22.      24.      4.108      0.01711      0.01662
24.      26.      4.045      0.01721      0.01665
26.      28.      3.969      0.01508      0.01458
28.      30.      3.902      0.01666      0.01656
30.      32.      3.838      0.01752      0.01793
32.      34.      3.736      0.0131      0.01104
34.      36.      3.618      0.01679      0.01857
36.      38.      3.556      0.01878      0.01962
38.      40.      3.505      0.01843      0.01806
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.93      0.      0.
1.      2.      7.138      0.03299      0.03299
2.      3.      5.534      0.011      0.011
3.      4.      4.422      0.007111      0.007111
4.      5.      4.728      0.00742      0.00742
5.      6.      4.814      0.007418      0.007418
6.      7.      4.836      0.007469      0.007469
7.      8.      4.816      0.007576      0.007576
8.      9.      4.787      0.007847      0.007847
9.      10.      4.752      0.008232      0.008232
10.      11.      4.687      0.008573      0.008573
11.      12.      4.639      0.00906      0.00906
12.      13.      4.578      0.009561      0.009561
13.      14.      4.525      0.01005      0.01005
14.      15.      4.46      0.01067      0.01067
15.      16.      4.377      0.01154      0.01154
16.      17.      4.306      0.0127      0.0127
17.      18.      4.222      0.01407      0.01407
18.      19.      4.182      0.0155      0.0155
19.      20.      4.159      0.01689      0.01689
20.      22.      4.1      0.01322      0.01322
22.      24.      4.05      0.01508      0.01508
24.      26.      3.982      0.01694      0.01694
26.      28.      3.931      0.01902      0.01902
28.      30.      3.87      0.02118      0.02118
30.      32.      3.771      0.02313      0.02313
32.      34.      3.696      0.02547      0.02547
34.      36.      3.628      0.02792      0.02792
36.      38.      3.543      0.03037      0.03037
38.      40.      3.486      0.03325      0.03325
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.82      0.      0.
1.      2.      6.963      0.1933      0.1933
2.      3.      5.525      0.06408      0.06408
3.      4.      4.464      0.0426      0.0426
4.      5.      4.717      0.05332      0.05332
5.      6.      4.786      0.04793      0.04793
6.      7.      4.931      0.1362      0.1362
7.      8.      4.793      0.05122      0.05122
8.      9.      4.749      0.05189      0.05189
9.      10.      4.765      0.0625      0.0625
10.      11.      4.642      0.05542      0.05542
11.      12.      4.69      0.05903      0.05903
12.      13.      4.558      0.07917      0.07917
13.      14.      4.568      0.07221      0.07221
14.      15.      4.487      0.07022      0.07022
15.      16.      4.416      0.02596      0.02596
16.      17.      4.357      0.02759      0.02759
17.      18.      4.314      0.02737      0.02737
18.      19.      4.277      0.03452      0.03452
19.      20.      4.232      0.02957      0.02957
20.      22.      4.178      0.02098      0.02098
22.      24.      4.108      0.02534      0.02534
24.      26.      4.045      0.02697      0.02697
26.      28.      3.969      0.02812      0.02812
28.      30.      3.902      0.03189      0.03189
30.      32.      3.838      0.03435      0.03435
32.      34.      3.736      0.03768      0.03768
34.      36.      3.618      0.04186      0.04186
36.      38.      3.556      0.04308      0.04308
38.      40.      3.505      0.04905      0.04905
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.71      0.      0.
1.      2.      6.934      0.1943      0.1943
2.      3.      5.535      0.06414      0.06414
3.      4.      4.474      0.04252      0.04252
4.      5.      4.718      0.0533      0.0533
5.      6.      4.785      0.04805      0.04805
6.      7.      4.927      0.1369      0.1369
7.      8.      4.785      0.05155      0.05155
8.      9.      4.746      0.0522      0.0522
9.      10.      4.767      0.06277      0.06277
10.      11.      4.642      0.05554      0.05554
11.      12.      4.695      0.05903      0.05903
12.      13.      4.566      0.07905      0.07905
13.      14.      4.571      0.07207      0.07207
14.      15.      4.49      0.07011      0.07011
15.      16.      4.419      0.02594      0.02594
16.      17.      4.357      0.02759      0.02759
17.      18.      4.314      0.02737      0.02737
18.      19.      4.277      0.03452      0.03452
19.      20.      4.232      0.02957      0.02957
20.      22.      4.178      0.02098      0.02098
22.      24.      4.108      0.02534      0.02534
24.      26.      4.045      0.02697      0.02697
26.      28.      3.969      0.02812      0.02812
28.      30.      3.902      0.03189      0.03189
30.      32.      3.838      0.03435      0.03435
32.      34.      3.736      0.03768      0.03768
34.      36.      3.618      0.04186      0.04186
36.      38.      3.556      0.04308      0.04308
38.      40.      3.505      0.04905      0.04905
# END HISTO1D nnnllMC
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.93      0.1961      0.2857
1.      2.      7.138      0.1625      0.1674
2.      3.      5.534      0.1082      0.1188
3.      4.      4.422      0.09071      0.07722
4.      5.      4.728      0.09033      0.04983
5.      6.      4.814      0.08452      0.0163
6.      7.      4.836      0.06427      0.003344
7.      8.      4.816      0.03716      0.00307
8.      9.      4.787      0.03066      0.004519
9.      10.      4.752      0.03314      0.02284
10.      11.      4.687      0.03037      0.05588
11.      12.      4.639      0.03066      0.07781
12.      13.      4.578      0.02775      0.09852
13.      14.      4.525      0.03546      0.104
14.      15.      4.46      0.04909      0.09979
15.      16.      4.377      0.05806      0.08897
16.      17.      4.306      0.04634      0.06996
17.      18.      4.222      0.02671      0.04789
18.      19.      4.182      0.0121      0.02468
19.      20.      4.159      0.007071      0.009852
20.      22.      4.1      0.005631      0.002549
22.      24.      4.05      0.006607      0.002099
24.      26.      3.982      0.007126      0.002908
26.      28.      3.931      0.00824      0.004466
28.      30.      3.87      0.008723      0.005164
30.      32.      3.771      0.008937      0.005759
32.      34.      3.696      0.009297      0.00631
34.      36.      3.628      0.008945      0.00611
36.      38.      3.543      0.01155      0.00945
38.      40.      3.486      0.01073      0.008533
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.82      0.08993      0.1534
1.      2.      6.963      0.05803      0.1045
2.      3.      5.525      0.03929      0.05591
3.      4.      4.464      0.03318      0.03681
4.      5.      4.717      0.03025      0.03002
5.      6.      4.786      0.02888      0.01563
6.      7.      4.931      0.02303      0.007224
7.      8.      4.793      0.009262      0.004894
8.      9.      4.749      0.01373      0.009857
9.      10.      4.765      0.01431      0.02033
10.      11.      4.642      0.01544      0.03911
11.      12.      4.69      0.022      0.04767
12.      13.      4.558      0.02182      0.05939
13.      14.      4.568      0.03152      0.06094
14.      15.      4.487      0.03737      0.05654
15.      16.      4.416      0.0401      0.05059
16.      17.      4.357      0.03087      0.04172
17.      18.      4.314      0.02366      0.03272
18.      19.      4.277      0.0219      0.0244
19.      20.      4.232      0.0217      0.0233
20.      22.      4.178      0.02028      0.02059
22.      24.      4.108      0.01711      0.01662
24.      26.      4.045      0.01721      0.01665
26.      28.      3.969      0.01508      0.01458
28.      30.      3.902      0.01666      0.01656
30.      32.      3.838      0.01752      0.01793
32.      34.      3.736      0.0131      0.01104
34.      36.      3.618      0.01679      0.01857
36.      38.      3.556      0.01878      0.01962
38.      40.      3.505      0.01843      0.01806
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.71      0.07886      0.07111
1.      2.      6.934      0.06043      0.05835
2.      3.      5.535      0.05117      0.01079
3.      4.      4.474      0.04356      0.01144
4.      5.      4.718      0.04517      0.01955
5.      6.      4.785      0.0451      0.0192
6.      7.      4.927      0.04063      0.02144
7.      8.      4.785      0.02785      0.01825
8.      9.      4.746      0.01694      0.01104
9.      10.      4.767      0.008872      0.004636
10.      11.      4.642      0.009145      0.02543
11.      12.      4.695      0.01784      0.04099
12.      13.      4.566      0.01999      0.05686
13.      14.      4.571      0.03115      0.06544
14.      15.      4.49      0.03751      0.06635
15.      16.      4.419      0.04098      0.06002
16.      17.      4.357      0.03057      0.04665
17.      18.      4.314      0.02343      0.03422
18.      19.      4.277      0.02193      0.02496
19.      20.      4.232      0.0217      0.02335
20.      22.      4.178      0.02028      0.02059
22.      24.      4.108      0.01711      0.01662
24.      26.      4.045      0.01721      0.01665
26.      28.      3.969      0.01508      0.01458
28.      30.      3.902      0.01666      0.01656
30.      32.      3.838      0.01752      0.01793
32.      34.      3.736      0.0131      0.01104
34.      36.      3.618      0.01679      0.01857
36.      38.      3.556      0.01878      0.01962
38.      40.      3.505      0.01843      0.01806
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.93      1.839      1.711
1.      2.      7.138      1.248      1.114
2.      3.      5.534      1.022      0.8423
3.      4.      4.422      0.8327      0.5829
4.      5.      4.728      0.8524      0.4459
5.      6.      4.814      0.7986      0.2664
6.      7.      4.836      0.694      0.132
7.      8.      4.816      0.5464      0.07645
8.      9.      4.787      0.37      0.06619
9.      10.      4.752      0.1802      0.05686
10.      11.      4.687      0.09423      0.07667
11.      12.      4.639      0.09727      0.2393
12.      13.      4.578      0.09846      0.3741
13.      14.      4.525      0.1088      0.4362
14.      15.      4.46      0.1543      0.4318
15.      16.      4.377      0.2112      0.3921
16.      17.      4.306      0.207      0.3523
17.      18.      4.222      0.1397      0.27
18.      19.      4.182      0.08465      0.153
19.      20.      4.159      0.06925      0.07223
20.      22.      4.1      0.07155      0.02687
22.      24.      4.05      0.08086      0.02696
24.      26.      3.982      0.08824      0.03416
26.      28.      3.931      0.09615      0.04204
28.      30.      3.87      0.1039      0.04951
30.      32.      3.771      0.1088      0.05491
32.      34.      3.696      0.1152      0.06127
34.      36.      3.628      0.1213      0.06697
36.      38.      3.543      0.1261      0.07319
38.      40.      3.486      0.1313      0.07776
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.82      0.6797      0.8152
1.      2.      6.963      0.4341      0.5181
2.      3.      5.525      0.3221      0.3718
3.      4.      4.464      0.2249      0.251
4.      5.      4.717      0.1739      0.1866
5.      6.      4.786      0.1149      0.1131
6.      7.      4.931      0.06742      0.07574
7.      8.      4.793      0.05544      0.07199
8.      9.      4.749      0.04961      0.08756
9.      10.      4.765      0.05023      0.1173
10.      11.      4.642      0.05371      0.1472
11.      12.      4.69      0.05739      0.1616
12.      13.      4.558      0.06203      0.1602
13.      14.      4.568      0.06827      0.1373
14.      15.      4.487      0.0737      0.1015
15.      16.      4.416      0.05896      0.05619
16.      17.      4.357      0.0275      0.02184
17.      18.      4.314      0.01727      0.02609
18.      19.      4.277      0.02876      0.0376
19.      20.      4.232      0.03491      0.04338
20.      22.      4.178      0.05187      0.05524
22.      24.      4.108      0.06327      0.06195
24.      26.      4.045      0.08002      0.07536
26.      28.      3.969      0.08838      0.08099
28.      30.      3.902      0.1039      0.0947
30.      32.      3.838      0.1099      0.1004
32.      34.      3.736      0.111      0.09661
34.      36.      3.618      0.1212      0.1102
36.      38.      3.556      0.1304      0.1179
38.      40.      3.505      0.1264      0.1135
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      10.71      0.4057      0.3988
1.      2.      6.934      0.2196      0.2218
2.      3.      5.535      0.1544      0.1521
3.      4.      4.474      0.1029      0.1018
4.      5.      4.718      0.07104      0.07252
5.      6.      4.785      0.04833      0.04414
6.      7.      4.927      0.03562      0.02916
7.      8.      4.785      0.03168      0.03384
8.      9.      4.746      0.02096      0.0247
9.      10.      4.767      0.01963      0.03181
10.      11.      4.642      0.02914      0.04656
11.      12.      4.695      0.03507      0.05433
12.      13.      4.566      0.04506      0.06167
13.      14.      4.571      0.05487      0.0575
14.      15.      4.49      0.06679      0.05324
15.      16.      4.419      0.05584      0.03267
16.      17.      4.357      0.0255      0.01436
17.      18.      4.314      0.01517      0.02421
18.      19.      4.277      0.0285      0.03737
19.      20.      4.232      0.03487      0.04331
20.      22.      4.178      0.05186      0.05524
22.      24.      4.108      0.06327      0.06195
24.      26.      4.045      0.08002      0.07536
26.      28.      3.969      0.08838      0.08099
28.      30.      3.902      0.1039      0.0947
30.      32.      3.838      0.1099      0.1004
32.      34.      3.736      0.111      0.09661
34.      36.      3.618      0.1212      0.1102
36.      38.      3.556      0.1304      0.1179
38.      40.      3.505      0.1264      0.1135
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_TMD_Res3.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC  nnnllMC    SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll    nllMC  nnllMC  nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      2.048      1.86
2.      3.      10.46      1.915      1.587
3.      4.      8.309      1.55      1.07
4.      5.      6.418      1.152      0.592
5.      6.      6.08      1.008      0.3231
6.      7.      5.919      0.8499      0.1344
7.      8.      5.815      0.6564      0.04302
8.      9.      5.726      0.4354      0.0245
9.      10.      5.642      0.1891      0.01485
10.      11.      5.553      0.06865      0.06849
11.      12.      5.473      0.08547      0.2882
12.      13.      5.401      0.09559      0.4527
13.      14.      5.326      0.09043      0.53
14.      15.      5.238      0.08087      0.5082
15.      16.      5.142      0.07645      0.3929
16.      17.      5.03      0.06903      0.2376
17.      18.      4.939      0.04473      0.1178
18.      19.      4.874      0.0215      0.05021
19.      20.      4.833      0.009622      0.01882
20.      22.      4.785      0.006356      0.004397
22.      24.      4.741      0.0071      0.001321
24.      26.      4.687      0.007653      0.002051
26.      28.      4.637      0.008419      0.003124
28.      30.      4.587      0.008976      0.003938
30.      32.      4.529      0.00973      0.005028
32.      34.      4.482      0.01019      0.005701
34.      36.      4.423      0.01068      0.00643
36.      38.      4.362      0.01127      0.007292
38.      40.      4.299      0.01172      0.00796
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      0.7341      0.8561
2.      3.      10.83      0.6075      0.7043
3.      4.      8.367      0.388      0.4401
4.      5.      6.381      0.2203      0.2333
5.      6.      6.062      0.1268      0.1152
6.      7.      5.899      0.05195      0.04062
7.      8.      5.809      0.01688      0.02055
8.      9.      5.704      0.01412      0.07137
9.      10.      5.637      0.02802      0.1253
10.      11.      5.583      0.04391      0.1652
11.      12.      5.48      0.05207      0.1864
12.      13.      5.426      0.05559      0.1854
13.      14.      5.369      0.05453      0.1568
14.      15.      5.249      0.0516      0.1112
15.      16.      5.214      0.05161      0.06821
16.      17.      5.111      0.04218      0.04922
17.      18.      5.014      0.02867      0.03749
18.      19.      4.983      0.0261      0.03027
19.      20.      4.972      0.02982      0.03147
20.      22.      4.903      0.02749      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      0.4244      0.3863
2.      3.      10.86      0.2775      0.283
3.      4.      8.388      0.1674      0.1679
4.      5.      6.382      0.08707      0.08522
5.      6.      6.06      0.05332      0.0397
6.      7.      5.893      0.03447      0.02139
7.      8.      5.799      0.02335      0.02387
8.      9.      5.7      0.009736      0.01084
9.      10.      5.639      0.01306      0.02864
10.      11.      5.584      0.02437      0.04491
11.      12.      5.486      0.02816      0.05556
12.      13.      5.435      0.03272      0.06048
13.      14.      5.373      0.03748      0.05471
14.      15.      5.253      0.04571      0.04661
15.      16.      5.219      0.05316      0.04823
16.      17.      5.111      0.04125      0.04763
17.      18.      5.014      0.02736      0.03719
18.      19.      4.983      0.0258      0.0304
19.      20.      4.972      0.02978      0.03146
20.      22.      4.903      0.02749      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      0.4571      0.4571
2.      3.      10.46      0.05253      0.05253
3.      4.      8.309      0.01495      0.01495
4.      5.      6.418      0.007859      0.007859
5.      6.      6.08      0.006541      0.006541
6.      7.      5.919      0.005911      0.005911
7.      8.      5.815      0.005553      0.005553
8.      9.      5.726      0.005376      0.005376
9.      10.      5.642      0.005257      0.005257
10.      11.      5.553      0.005115      0.005115
11.      12.      5.473      0.005036      0.005036
12.      13.      5.401      0.004993      0.004993
13.      14.      5.326      0.004938      0.004938
14.      15.      5.238      0.004966      0.004966
15.      16.      5.142      0.005114      0.005114
16.      17.      5.03      0.005354      0.005354
17.      18.      4.939      0.005687      0.005687
18.      19.      4.874      0.006003      0.006003
19.      20.      4.833      0.006269      0.006269
20.      22.      4.785      0.004675      0.004675
22.      24.      4.741      0.004989      0.004989
24.      26.      4.687      0.005291      0.005291
26.      28.      4.637      0.005602      0.005602
28.      30.      4.587      0.00592      0.00592
30.      32.      4.529      0.006223      0.006223
32.      34.      4.482      0.006553      0.006553
34.      36.      4.423      0.006853      0.006853
36.      38.      4.362      0.007172      0.007172
38.      40.      4.299      0.007483      0.007483
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      2.049      2.049
2.      3.      10.83      0.3496      0.3496
3.      4.      8.367      0.07645      0.07645
4.      5.      6.381      0.03747      0.03747
5.      6.      6.062      0.03327      0.03327
6.      7.      5.899      0.05485      0.05485
7.      8.      5.809      0.033      0.033
8.      9.      5.704      0.033      0.033
9.      10.      5.637      0.03329      0.03329
10.      11.      5.583      0.04974      0.04974
11.      12.      5.48      0.05429      0.05429
12.      13.      5.426      0.03652      0.03652
13.      14.      5.369      0.03459      0.03459
14.      15.      5.249      0.03334      0.03334
15.      16.      5.214      0.03271      0.03271
16.      17.      5.111      0.03139      0.03139
17.      18.      5.014      0.03189      0.03189
18.      19.      4.983      0.03243      0.03243
19.      20.      4.972      0.03576      0.03576
20.      22.      4.903      0.02298      0.02298
22.      24.      4.83      0.02097      0.02097
24.      26.      4.799      0.02336      0.02336
26.      28.      4.735      0.0267      0.0267
28.      30.      4.671      0.02392      0.02392
30.      32.      4.616      0.02281      0.02281
32.      34.      4.574      0.02834      0.02834
34.      36.      4.526      0.02946      0.02946
36.      38.      4.428      0.0253      0.0253
38.      40.      4.404      0.0256      0.0256
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      2.059      2.059
2.      3.      10.86      0.35      0.35
3.      4.      8.388      0.07637      0.07637
4.      5.      6.382      0.03746      0.03746
5.      6.      6.06      0.03336      0.03336
6.      7.      5.893      0.05514      0.05514
7.      8.      5.799      0.03322      0.03322
8.      9.      5.7      0.03321      0.03321
9.      10.      5.639      0.03344      0.03344
10.      11.      5.584      0.04985      0.04985
11.      12.      5.486      0.05428      0.05428
12.      13.      5.435      0.03646      0.03646
13.      14.      5.373      0.03453      0.03453
14.      15.      5.253      0.03329      0.03329
15.      16.      5.219      0.03269      0.03269
16.      17.      5.111      0.0314      0.0314
17.      18.      5.014      0.0319      0.0319
18.      19.      4.983      0.03243      0.03243
19.      20.      4.972      0.03576      0.03576
20.      22.      4.903      0.02298      0.02298
22.      24.      4.83      0.02097      0.02097
24.      26.      4.799      0.02336      0.02336
26.      28.      4.735      0.0267      0.0267
28.      30.      4.671      0.02392      0.02392
30.      32.      4.616      0.02281      0.02281
32.      34.      4.574      0.02834      0.02834
34.      36.      4.526      0.02946      0.02946
36.      38.      4.428      0.0253      0.0253
38.      40.      4.404      0.0256      0.0256
# END HISTO1D nnnllMC
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      0.2328      0.2799
2.      3.      10.46      0.2327      0.2415
3.      4.      8.309      0.1913      0.1563
4.      5.      6.418      0.1389      0.07127
5.      6.      6.08      0.119      0.02284
6.      7.      5.919      0.09007      0.00415
7.      8.      5.815      0.05246      0.006739
8.      9.      5.726      0.04121      0.003192
9.      10.      5.642      0.04177      0.02664
10.      11.      5.553      0.03816      0.06502
11.      12.      5.473      0.03574      0.09796
12.      13.      5.401      0.03378      0.1221
13.      14.      5.326      0.04331      0.1342
14.      15.      5.238      0.06396      0.13
15.      16.      5.142      0.0775      0.1153
16.      17.      5.03      0.06424      0.0951
17.      18.      4.939      0.03702      0.06664
18.      19.      4.874      0.0167      0.03568
19.      20.      4.833      0.007988      0.01507
20.      22.      4.785      0.00624      0.003825
22.      24.      4.741      0.007099      0.001312
24.      26.      4.687      0.007653      0.002051
26.      28.      4.637      0.008419      0.003124
28.      30.      4.587      0.008976      0.003938
30.      32.      4.529      0.00973      0.005028
32.      34.      4.482      0.01019      0.005701
34.      36.      4.423      0.01068      0.00643
36.      38.      4.362      0.01127      0.007292
38.      40.      4.299      0.01172      0.00796
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      0.3124      0.2746
2.      3.      10.83      0.09718      0.1168
3.      4.      8.367      0.07273      0.07706
4.      5.      6.381      0.05031      0.04214
5.      6.      6.062      0.03958      0.02142
6.      7.      5.899      0.02618      0.01091
7.      8.      5.809      0.009775      0.009897
8.      9.      5.704      0.01255      0.01011
9.      10.      5.637      0.01683      0.02894
10.      11.      5.583      0.0207      0.04582
11.      12.      5.48      0.02333      0.06223
12.      13.      5.426      0.0272      0.07381
13.      14.      5.369      0.03602      0.07831
14.      15.      5.249      0.04658      0.07336
15.      16.      5.214      0.05325      0.06534
16.      17.      5.111      0.04087      0.05461
17.      18.      5.014      0.02679      0.03893
18.      19.      4.983      0.02558      0.03037
19.      20.      4.972      0.02975      0.03146
20.      22.      4.903      0.02748      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      0.3097      0.2274
2.      3.      10.86      0.103      0.05102
3.      4.      8.388      0.0822      0.02594
4.      5.      6.382      0.06374      0.02513
5.      6.      6.06      0.05689      0.02517
6.      7.      5.893      0.04581      0.0267
7.      8.      5.799      0.03138      0.0212
8.      9.      5.7      0.01398      0.007164
9.      10.      5.639      0.007909      0.00787
10.      11.      5.584      0.01308      0.02913
11.      12.      5.486      0.01796      0.05113
12.      13.      5.435      0.02534      0.07034
13.      14.      5.373      0.03598      0.08208
14.      15.      5.253      0.04733      0.08124
15.      16.      5.219      0.05435      0.07506
16.      17.      5.111      0.04049      0.05989
17.      18.      5.014      0.02649      0.04071
18.      19.      4.983      0.0256      0.03101
19.      20.      4.972      0.02975      0.03152
20.      22.      4.903      0.02748      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      2.119      1.88
2.      3.      10.46      1.96      1.603
3.      4.      8.309      1.577      1.082
4.      5.      6.418      1.171      0.6037
5.      6.      6.08      1.022      0.3389
6.      7.      5.919      0.8631      0.1623
7.      8.      5.815      0.67      0.09375
8.      9.      5.726      0.4512      0.07821
9.      10.      5.642      0.2158      0.06976
10.      11.      5.553      0.1168      0.0937
11.      12.      5.473      0.1178      0.294
12.      13.      5.401      0.1205      0.4561
13.      14.      5.326      0.1327      0.5353
14.      15.      5.238      0.1923      0.5323
15.      16.      5.142      0.2633      0.4843
16.      17.      5.03      0.2583      0.4384
17.      18.      4.939      0.1734      0.3381
18.      19.      4.874      0.1014      0.1929
19.      20.      4.833      0.07901      0.09119
20.      22.      4.785      0.08115      0.03152
22.      24.      4.741      0.09165      0.02842
24.      26.      4.687      0.1013      0.03746
26.      28.      4.637      0.1109      0.04658
28.      30.      4.587      0.1201      0.05519
30.      32.      4.529      0.1286      0.06337
32.      34.      4.482      0.1374      0.07145
34.      36.      4.423      0.1452      0.07885
36.      38.      4.362      0.1528      0.08611
38.      40.      4.299      0.1599      0.09289
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      0.7557      0.8674
2.      3.      10.83      0.6392      0.7302
3.      4.      8.367      0.4094      0.4566
4.      5.      6.381      0.2371      0.251
5.      6.      6.062      0.1452      0.1433
6.      7.      5.899      0.08488      0.09606
7.      8.      5.809      0.06586      0.08892
8.      9.      5.704      0.06231      0.1064
9.      10.      5.637      0.06027      0.1441
10.      11.      5.583      0.06354      0.178
11.      12.      5.48      0.06854      0.1956
12.      13.      5.426      0.07471      0.1946
13.      14.      5.369      0.08185      0.1667
14.      15.      5.249      0.08748      0.1218
15.      16.      5.214      0.07019      0.06517
16.      17.      5.111      0.03498      0.02792
17.      18.      5.014      0.03108      0.03955
18.      19.      4.983      0.04212      0.05149
19.      20.      4.972      0.05636      0.06416
20.      22.      4.903      0.07444      0.07729
22.      24.      4.83      0.09513      0.09184
24.      26.      4.799      0.1139      0.1087
26.      28.      4.735      0.1287      0.1217
28.      30.      4.671      0.1407      0.1288
30.      32.      4.616      0.1528      0.1405
32.      34.      4.574      0.1649      0.1516
34.      36.      4.526      0.1731      0.1584
36.      38.      4.428      0.1789      0.1586
38.      40.      4.404      0.1904      0.174
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      0.416      0.3634
2.      3.      10.86      0.3002      0.3029
3.      4.      8.388      0.1832      0.1782
4.      5.      6.382      0.0973      0.09576
5.      6.      6.06      0.06039      0.05169
6.      7.      5.893      0.04373      0.04007
7.      8.      5.799      0.03329      0.03954
8.      9.      5.7      0.02379      0.02766
9.      10.      5.639      0.02228      0.03581
10.      11.      5.584      0.02943      0.05064
11.      12.      5.486      0.03966      0.06146
12.      13.      5.435      0.05359      0.07032
13.      14.      5.373      0.06627      0.06587
14.      15.      5.253      0.07892      0.05636
15.      16.      5.219      0.06658      0.0323
16.      17.      5.111      0.03259      0.0183
17.      18.      5.014      0.02937      0.03776
18.      19.      4.983      0.04185      0.05125
19.      20.      4.972      0.05633      0.0641
20.      22.      4.903      0.07444      0.07729
22.      24.      4.83      0.09513      0.09184
24.      26.      4.799      0.1139      0.1087
26.      28.      4.735      0.1287      0.1217
28.      30.      4.671      0.1407      0.1288
30.      32.      4.616      0.1528      0.1405
32.      34.      4.574      0.1649      0.1516
34.      36.      4.526      0.1731      0.1584
36.      38.      4.428      0.1789      0.1586
38.      40.      4.404      0.1904      0.174
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_TMD_Res4.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC  nnnllMC    SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll    nllMC  nnllMC  nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      2.048      1.86
2.      3.      10.46      1.915      1.587
3.      4.      8.309      1.55      1.07
4.      5.      6.418      1.152      0.592
5.      6.      6.08      1.008      0.3231
6.      7.      5.919      0.8499      0.1344
7.      8.      5.815      0.6564      0.04302
8.      9.      5.726      0.4354      0.0245
9.      10.      5.642      0.1891      0.01485
10.      11.      5.553      0.06865      0.06849
11.      12.      5.473      0.08547      0.2882
12.      13.      5.401      0.09559      0.4527
13.      14.      5.326      0.09043      0.53
14.      15.      5.238      0.08087      0.5082
15.      16.      5.142      0.07645      0.3929
16.      17.      5.03      0.06903      0.2376
17.      18.      4.939      0.04473      0.1178
18.      19.      4.874      0.0215      0.05021
19.      20.      4.833      0.009622      0.01882
20.      22.      4.785      0.006356      0.004397
22.      24.      4.741      0.0071      0.001321
24.      26.      4.687      0.007653      0.002051
26.      28.      4.637      0.008419      0.003124
28.      30.      4.587      0.008976      0.003938
30.      32.      4.529      0.00973      0.005028
32.      34.      4.482      0.01019      0.005701
34.      36.      4.423      0.01068      0.00643
36.      38.      4.362      0.01127      0.007292
38.      40.      4.299      0.01172      0.00796
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      0.7341      0.8561
2.      3.      10.83      0.6075      0.7043
3.      4.      8.367      0.388      0.4401
4.      5.      6.381      0.2203      0.2333
5.      6.      6.062      0.1268      0.1152
6.      7.      5.899      0.05195      0.04062
7.      8.      5.809      0.01688      0.02055
8.      9.      5.704      0.01412      0.07137
9.      10.      5.637      0.02802      0.1253
10.      11.      5.583      0.04391      0.1652
11.      12.      5.48      0.05207      0.1864
12.      13.      5.426      0.05559      0.1854
13.      14.      5.369      0.05453      0.1568
14.      15.      5.249      0.0516      0.1112
15.      16.      5.214      0.05161      0.06821
16.      17.      5.111      0.04218      0.04922
17.      18.      5.014      0.02867      0.03749
18.      19.      4.983      0.0261      0.03027
19.      20.      4.972      0.02982      0.03147
20.      22.      4.903      0.02749      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      0.4244      0.3863
2.      3.      10.86      0.2775      0.283
3.      4.      8.388      0.1674      0.1679
4.      5.      6.382      0.08707      0.08522
5.      6.      6.06      0.05332      0.0397
6.      7.      5.893      0.03447      0.02139
7.      8.      5.799      0.02335      0.02387
8.      9.      5.7      0.009736      0.01084
9.      10.      5.639      0.01306      0.02864
10.      11.      5.584      0.02437      0.04491
11.      12.      5.486      0.02816      0.05556
12.      13.      5.435      0.03272      0.06048
13.      14.      5.373      0.03748      0.05471
14.      15.      5.253      0.04571      0.04661
15.      16.      5.219      0.05316      0.04823
16.      17.      5.111      0.04125      0.04763
17.      18.      5.014      0.02736      0.03719
18.      19.      4.983      0.0258      0.0304
19.      20.      4.972      0.02978      0.03146
20.      22.      4.903      0.02749      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      0.4571      0.4571
2.      3.      10.46      0.05253      0.05253
3.      4.      8.309      0.01495      0.01495
4.      5.      6.418      0.007859      0.007859
5.      6.      6.08      0.006541      0.006541
6.      7.      5.919      0.005911      0.005911
7.      8.      5.815      0.005553      0.005553
8.      9.      5.726      0.005376      0.005376
9.      10.      5.642      0.005257      0.005257
10.      11.      5.553      0.005115      0.005115
11.      12.      5.473      0.005036      0.005036
12.      13.      5.401      0.004993      0.004993
13.      14.      5.326      0.004938      0.004938
14.      15.      5.238      0.004966      0.004966
15.      16.      5.142      0.005114      0.005114
16.      17.      5.03      0.005354      0.005354
17.      18.      4.939      0.005687      0.005687
18.      19.      4.874      0.006003      0.006003
19.      20.      4.833      0.006269      0.006269
20.      22.      4.785      0.004675      0.004675
22.      24.      4.741      0.004989      0.004989
24.      26.      4.687      0.005291      0.005291
26.      28.      4.637      0.005602      0.005602
28.      30.      4.587      0.00592      0.00592
30.      32.      4.529      0.006223      0.006223
32.      34.      4.482      0.006553      0.006553
34.      36.      4.423      0.006853      0.006853
36.      38.      4.362      0.007172      0.007172
38.      40.      4.299      0.007483      0.007483
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      2.049      2.049
2.      3.      10.83      0.3496      0.3496
3.      4.      8.367      0.07645      0.07645
4.      5.      6.381      0.03747      0.03747
5.      6.      6.062      0.03327      0.03327
6.      7.      5.899      0.05485      0.05485
7.      8.      5.809      0.033      0.033
8.      9.      5.704      0.033      0.033
9.      10.      5.637      0.03329      0.03329
10.      11.      5.583      0.04974      0.04974
11.      12.      5.48      0.05429      0.05429
12.      13.      5.426      0.03652      0.03652
13.      14.      5.369      0.03459      0.03459
14.      15.      5.249      0.03334      0.03334
15.      16.      5.214      0.03271      0.03271
16.      17.      5.111      0.03139      0.03139
17.      18.      5.014      0.03189      0.03189
18.      19.      4.983      0.03243      0.03243
19.      20.      4.972      0.03576      0.03576
20.      22.      4.903      0.02298      0.02298
22.      24.      4.83      0.02097      0.02097
24.      26.      4.799      0.02336      0.02336
26.      28.      4.735      0.0267      0.0267
28.      30.      4.671      0.02392      0.02392
30.      32.      4.616      0.02281      0.02281
32.      34.      4.574      0.02834      0.02834
34.      36.      4.526      0.02946      0.02946
36.      38.      4.428      0.0253      0.0253
38.      40.      4.404      0.0256      0.0256
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      2.059      2.059
2.      3.      10.86      0.35      0.35
3.      4.      8.388      0.07637      0.07637
4.      5.      6.382      0.03746      0.03746
5.      6.      6.06      0.03336      0.03336
6.      7.      5.893      0.05514      0.05514
7.      8.      5.799      0.03322      0.03322
8.      9.      5.7      0.03321      0.03321
9.      10.      5.639      0.03344      0.03344
10.      11.      5.584      0.04985      0.04985
11.      12.      5.486      0.05428      0.05428
12.      13.      5.435      0.03646      0.03646
13.      14.      5.373      0.03453      0.03453
14.      15.      5.253      0.03329      0.03329
15.      16.      5.219      0.03269      0.03269
16.      17.      5.111      0.0314      0.0314
17.      18.      5.014      0.0319      0.0319
18.      19.      4.983      0.03243      0.03243
19.      20.      4.972      0.03576      0.03576
20.      22.      4.903      0.02298      0.02298
22.      24.      4.83      0.02097      0.02097
24.      26.      4.799      0.02336      0.02336
26.      28.      4.735      0.0267      0.0267
28.      30.      4.671      0.02392      0.02392
30.      32.      4.616      0.02281      0.02281
32.      34.      4.574      0.02834      0.02834
34.      36.      4.526      0.02946      0.02946
36.      38.      4.428      0.0253      0.0253
38.      40.      4.404      0.0256      0.0256
# END HISTO1D nnnllMC
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      0.2328      0.2799
2.      3.      10.46      0.2327      0.2415
3.      4.      8.309      0.1913      0.1563
4.      5.      6.418      0.1389      0.07127
5.      6.      6.08      0.119      0.02284
6.      7.      5.919      0.09007      0.00415
7.      8.      5.815      0.05246      0.006739
8.      9.      5.726      0.04121      0.003192
9.      10.      5.642      0.04177      0.02664
10.      11.      5.553      0.03816      0.06502
11.      12.      5.473      0.03574      0.09796
12.      13.      5.401      0.03378      0.1221
13.      14.      5.326      0.04331      0.1342
14.      15.      5.238      0.06396      0.13
15.      16.      5.142      0.0775      0.1153
16.      17.      5.03      0.06424      0.0951
17.      18.      4.939      0.03702      0.06664
18.      19.      4.874      0.0167      0.03568
19.      20.      4.833      0.007988      0.01507
20.      22.      4.785      0.00624      0.003825
22.      24.      4.741      0.007099      0.001312
24.      26.      4.687      0.007653      0.002051
26.      28.      4.637      0.008419      0.003124
28.      30.      4.587      0.008976      0.003938
30.      32.      4.529      0.00973      0.005028
32.      34.      4.482      0.01019      0.005701
34.      36.      4.423      0.01068      0.00643
36.      38.      4.362      0.01127      0.007292
38.      40.      4.299      0.01172      0.00796
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      0.3124      0.2746
2.      3.      10.83      0.09718      0.1168
3.      4.      8.367      0.07273      0.07706
4.      5.      6.381      0.05031      0.04214
5.      6.      6.062      0.03958      0.02142
6.      7.      5.899      0.02618      0.01091
7.      8.      5.809      0.009775      0.009897
8.      9.      5.704      0.01255      0.01011
9.      10.      5.637      0.01683      0.02894
10.      11.      5.583      0.0207      0.04582
11.      12.      5.48      0.02333      0.06223
12.      13.      5.426      0.0272      0.07381
13.      14.      5.369      0.03602      0.07831
14.      15.      5.249      0.04658      0.07336
15.      16.      5.214      0.05325      0.06534
16.      17.      5.111      0.04087      0.05461
17.      18.      5.014      0.02679      0.03893
18.      19.      4.983      0.02558      0.03037
19.      20.      4.972      0.02975      0.03146
20.      22.      4.903      0.02748      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      0.3097      0.2274
2.      3.      10.86      0.103      0.05102
3.      4.      8.388      0.0822      0.02594
4.      5.      6.382      0.06374      0.02513
5.      6.      6.06      0.05689      0.02517
6.      7.      5.893      0.04581      0.0267
7.      8.      5.799      0.03138      0.0212
8.      9.      5.7      0.01398      0.007164
9.      10.      5.639      0.007909      0.00787
10.      11.      5.584      0.01308      0.02913
11.      12.      5.486      0.01796      0.05113
12.      13.      5.435      0.02534      0.07034
13.      14.      5.373      0.03598      0.08208
14.      15.      5.253      0.04733      0.08124
15.      16.      5.219      0.05435      0.07506
16.      17.      5.111      0.04049      0.05989
17.      18.      5.014      0.02649      0.04071
18.      19.      4.983      0.0256      0.03101
19.      20.      4.972      0.02975      0.03152
20.      22.      4.903      0.02748      0.02825
22.      24.      4.83      0.02394      0.02426
24.      26.      4.799      0.02696      0.02774
26.      28.      4.735      0.028      0.02963
28.      30.      4.671      0.02417      0.02472
30.      32.      4.616      0.0262      0.02788
32.      34.      4.574      0.02817      0.03012
34.      36.      4.526      0.02854      0.03022
36.      38.      4.428      0.02244      0.02258
38.      40.      4.404      0.02988      0.03233
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.91      2.119      1.88
2.      3.      10.46      1.96      1.603
3.      4.      8.309      1.577      1.082
4.      5.      6.418      1.171      0.6037
5.      6.      6.08      1.022      0.3389
6.      7.      5.919      0.8631      0.1623
7.      8.      5.815      0.67      0.09375
8.      9.      5.726      0.4512      0.07821
9.      10.      5.642      0.2158      0.06976
10.      11.      5.553      0.1168      0.0937
11.      12.      5.473      0.1178      0.294
12.      13.      5.401      0.1205      0.4561
13.      14.      5.326      0.1327      0.5353
14.      15.      5.238      0.1923      0.5323
15.      16.      5.142      0.2633      0.4843
16.      17.      5.03      0.2583      0.4384
17.      18.      4.939      0.1734      0.3381
18.      19.      4.874      0.1014      0.1929
19.      20.      4.833      0.07901      0.09119
20.      22.      4.785      0.08115      0.03152
22.      24.      4.741      0.09165      0.02842
24.      26.      4.687      0.1013      0.03746
26.      28.      4.637      0.1109      0.04658
28.      30.      4.587      0.1201      0.05519
30.      32.      4.529      0.1286      0.06337
32.      34.      4.482      0.1374      0.07145
34.      36.      4.423      0.1452      0.07885
36.      38.      4.362      0.1528      0.08611
38.      40.      4.299      0.1599      0.09289
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.67      0.7557      0.8674
2.      3.      10.83      0.6392      0.7302
3.      4.      8.367      0.4094      0.4566
4.      5.      6.381      0.2371      0.251
5.      6.      6.062      0.1452      0.1433
6.      7.      5.899      0.08488      0.09606
7.      8.      5.809      0.06586      0.08892
8.      9.      5.704      0.06231      0.1064
9.      10.      5.637      0.06027      0.1441
10.      11.      5.583      0.06354      0.178
11.      12.      5.48      0.06854      0.1956
12.      13.      5.426      0.07471      0.1946
13.      14.      5.369      0.08185      0.1667
14.      15.      5.249      0.08748      0.1218
15.      16.      5.214      0.07019      0.06517
16.      17.      5.111      0.03498      0.02792
17.      18.      5.014      0.03108      0.03955
18.      19.      4.983      0.04212      0.05149
19.      20.      4.972      0.05636      0.06416
20.      22.      4.903      0.07444      0.07729
22.      24.      4.83      0.09513      0.09184
24.      26.      4.799      0.1139      0.1087
26.      28.      4.735      0.1287      0.1217
28.      30.      4.671      0.1407      0.1288
30.      32.      4.616      0.1528      0.1405
32.      34.      4.574      0.1649      0.1516
34.      36.      4.526      0.1731      0.1584
36.      38.      4.428      0.1789      0.1586
38.      40.      4.404      0.1904      0.174
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      11.66      0.416      0.3634
2.      3.      10.86      0.3002      0.3029
3.      4.      8.388      0.1832      0.1782
4.      5.      6.382      0.0973      0.09576
5.      6.      6.06      0.06039      0.05169
6.      7.      5.893      0.04373      0.04007
7.      8.      5.799      0.03329      0.03954
8.      9.      5.7      0.02379      0.02766
9.      10.      5.639      0.02228      0.03581
10.      11.      5.584      0.02943      0.05064
11.      12.      5.486      0.03966      0.06146
12.      13.      5.435      0.05359      0.07032
13.      14.      5.373      0.06627      0.06587
14.      15.      5.253      0.07892      0.05636
15.      16.      5.219      0.06658      0.0323
16.      17.      5.111      0.03259      0.0183
17.      18.      5.014      0.02937      0.03776
18.      19.      4.983      0.04185      0.05125
19.      20.      4.972      0.05633      0.0641
20.      22.      4.903      0.07444      0.07729
22.      24.      4.83      0.09513      0.09184
24.      26.      4.799      0.1139      0.1087
26.      28.      4.735      0.1287      0.1217
28.      30.      4.671      0.1407      0.1288
30.      32.      4.616      0.1528      0.1405
32.      34.      4.574      0.1649      0.1516
34.      36.      4.526      0.1731      0.1584
36.      38.      4.428      0.1789      0.1586
38.      40.      4.404      0.1904      0.174
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_dphi_Res1.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC  nnnllMC    SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll    nllMC  nnllMC  nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.021      0.801      0.7572
179.      178.      5.27      0.8572      0.8024
178.      177.      7.157      1.198      1.107
177.      176.      10.18      1.733      1.599
176.      175.      11.48      1.957      1.781
175.      174.      12.85      2.304      2.047
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.944      0.2864      0.3449
179.      178.      5.148      0.2955      0.3632
178.      177.      7.072      0.4107      0.5037
177.      176.      10.08      0.5877      0.7305
176.      175.      10.84      0.5981      0.7458
175.      174.      19.35      1.618      1.302
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.904      0.146      0.1444
179.      178.      5.11      0.143      0.1583
178.      177.      7.04      0.1897      0.1995
177.      176.      10.05      0.2671      0.2826
176.      175.      10.82      0.3001      0.3157
175.      174.      19.4      0.7932      0.5004
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.021      0.01582      0.01582
179.      178.      5.27      0.02311      0.02311
178.      177.      7.157      0.0403      0.0403
177.      176.      10.18      0.1179      0.1179
176.      175.      11.48      0.2721      0.2721
175.      174.      12.85      1.089      1.089
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.944      0.08633      0.08633
179.      178.      5.148      0.132      0.132
178.      177.      7.072      0.2556      0.2556
177.      176.      10.08      0.779      0.779
176.      175.      10.84      1.209      1.209
175.      174.      19.35      9.568      9.568
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.904      0.08703      0.08703
179.      178.      5.11      0.1328      0.1328
178.      177.      7.04      0.2569      0.2569
177.      176.      10.05      0.7836      0.7836
176.      175.      10.82      1.214      1.214
175.      174.      19.4      9.648      9.648
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.021      0.09277      0.1117
179.      178.      5.27      0.08782      0.1193
178.      177.      7.157      0.1305      0.1692
177.      176.      10.18      0.2226      0.2643
176.      175.      11.48      0.2185      0.2615
175.      174.      12.85      0.1774      0.2309
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.944      0.03888      0.06766
179.      178.      5.148      0.04328      0.09073
178.      177.      7.072      0.04916      0.09797
177.      176.      10.08      0.07947      0.1528
176.      175.      10.84      0.174      0.2178
175.      174.      19.35      0.4829      0.1946
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.904      0.04586      0.04506
179.      178.      5.11      0.04596      0.07141
178.      177.      7.04      0.05773      0.04751
177.      176.      10.05      0.07614      0.06813
176.      175.      10.82      0.167      0.1545
175.      174.      19.4      0.3958      0.1037
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.021      0.8435      0.7656
179.      178.      5.27      0.8987      0.8116
178.      177.      7.157      1.247      1.119
177.      176.      10.18      1.801      1.616
176.      175.      11.48      2.027      1.8
175.      174.      12.85      2.38      2.068
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.944      0.3128      0.367
179.      178.      5.148      0.3201      0.3787
178.      177.      7.072      0.4432      0.5285
177.      176.      10.08      0.6344      0.7719
176.      175.      10.84      0.6467      0.7654
175.      174.      19.35      1.675      1.394
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.904      0.1806      0.1736
179.      178.      5.11      0.1725      0.173
178.      177.      7.04      0.224      0.2288
177.      176.      10.05      0.3154      0.3378
176.      175.      10.82      0.3477      0.319
175.      174.      19.4      0.8497      0.6163
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_dphi_Res2.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC  nnnllMC    SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll    nllMC  nnllMC  nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.96      0.8708      0.5673
179.      178.      4.899      0.8581      0.5646
178.      177.      4.602      0.8122      0.55
177.      176.      5.04      0.8929      0.616
176.      175.      5.404      0.9547      0.6289
175.      174.      5.692      1.002      0.5957
174.      173.      6.175      1.068      0.5605
173.      172.      7.784      1.337      0.6075
172.      171.      10.16      1.745      0.7267
171.      170.      10.02      1.714      0.6746
170.      168.      10.32      1.752      0.6871
168.      166.      10.92      1.84      0.6183
166.      164.      11.57      1.911      0.5531
164.      162.      10.34      1.705      0.4298
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.945      0.2125      0.2364
179.      178.      4.842      0.2085      0.2333
178.      177.      4.61      0.2052      0.2313
177.      176.      5.085      0.2243      0.2594
176.      175.      5.402      0.2171      0.2622
175.      174.      5.714      0.2017      0.2414
174.      173.      6.162      0.1853      0.2189
173.      172.      7.769      0.2129      0.2328
172.      171.      10.14      0.2737      0.2753
171.      170.      10.04      0.2601      0.2404
170.      168.      10.34      0.2643      0.2696
168.      166.      11.3      0.2721      0.2334
166.      164.      11.44      0.2328      0.1911
164.      162.      9.854      0.2148      0.174
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.951      0.09216      0.08892
179.      178.      4.848      0.08962      0.0886
178.      177.      4.614      0.08647      0.0908
177.      176.      5.09      0.09564      0.1
176.      175.      5.41      0.09101      0.1036
175.      174.      5.724      0.08288      0.08943
174.      173.      6.171      0.07385      0.07897
173.      172.      7.774      0.08573      0.084
172.      171.      10.15      0.1129      0.09885
171.      170.      10.05      0.09904      0.0682
170.      168.      10.34      0.1077      0.107
168.      166.      11.3      0.1269      0.09412
166.      164.      11.44      0.1024      0.0681
164.      162.      9.858      0.1581      0.1076
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.96      0.008595      0.008595
179.      178.      4.899      0.008343      0.008343
178.      177.      4.602      0.007514      0.007514
177.      176.      5.04      0.007622      0.007622
176.      175.      5.404      0.007779      0.007779
175.      174.      5.692      0.008077      0.008077
174.      173.      6.175      0.008996      0.008996
173.      172.      7.784      0.01287      0.01287
172.      171.      10.16      0.02202      0.02202
171.      170.      10.02      0.02903      0.02903
170.      168.      10.32      0.0302      0.0302
168.      166.      10.92      0.0539      0.0539
166.      164.      11.57      0.1156      0.1156
164.      162.      10.34      0.4353      0.4353
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.945      0.04514      0.04514
179.      178.      4.842      0.05253      0.05253
178.      177.      4.61      0.04761      0.04761
177.      176.      5.085      0.04359      0.04359
176.      175.      5.402      0.04409      0.04409
175.      174.      5.714      0.04838      0.04838
174.      173.      6.162      0.05461      0.05461
173.      172.      7.769      0.08733      0.08733
172.      171.      10.14      0.1492      0.1492
171.      170.      10.04      0.207      0.207
170.      168.      10.34      0.1896      0.1896
168.      166.      11.3      0.3675      0.3675
166.      164.      11.44      0.1959      0.1959
164.      162.      9.854      0.7233      0.7233
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.951      0.04514      0.04514
179.      178.      4.848      0.05253      0.05253
178.      177.      4.614      0.04761      0.04761
177.      176.      5.09      0.04357      0.04357
176.      175.      5.41      0.04408      0.04408
175.      174.      5.724      0.04841      0.04841
174.      173.      6.171      0.0547      0.0547
173.      172.      7.774      0.08751      0.08751
172.      171.      10.15      0.1495      0.1495
171.      170.      10.05      0.2073      0.2073
170.      168.      10.34      0.19      0.19
168.      166.      11.3      0.3685      0.3685
166.      164.      11.44      0.1965      0.1965
164.      162.      9.858      0.727      0.727
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.96      0.09439      0.06961
179.      178.      4.899      0.08993      0.06874
178.      177.      4.602      0.08963      0.06788
177.      176.      5.04      0.09183      0.09222
176.      175.      5.404      0.09627      0.1125
175.      174.      5.692      0.1103      0.1206
174.      173.      6.175      0.1261      0.1209
173.      172.      7.784      0.1757      0.1124
172.      171.      10.16      0.2381      0.08327
171.      170.      10.02      0.2334      0.0694
170.      168.      10.32      0.2462      0.09095
168.      166.      10.92      0.2763      0.057
166.      164.      11.57      0.271      0.03949
164.      162.      10.34      0.3482      0.0786
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.945      0.03578      0.03548
179.      178.      4.842      0.03656      0.03598
178.      177.      4.61      0.02794      0.03461
177.      176.      5.085      0.03635      0.04582
176.      175.      5.402      0.04305      0.06127
175.      174.      5.714      0.04664      0.06323
174.      173.      6.162      0.05184      0.06426
173.      172.      7.769      0.06582      0.0634
172.      171.      10.14      0.07854      0.05567
171.      170.      10.04      0.06479      0.03783
170.      168.      10.34      0.08203      0.07241
168.      166.      11.3      0.1172      0.0661
166.      164.      11.44      0.1052      0.05134
164.      162.      9.854      0.1529      0.1255
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.951      0.04877      0.0101
179.      178.      4.848      0.04681      0.01187
178.      177.      4.614      0.03684      0.01405
177.      176.      5.09      0.04697      0.01577
176.      175.      5.41      0.05248      0.02903
175.      174.      5.724      0.05698      0.02981
174.      173.      6.171      0.06173      0.03416
173.      172.      7.774      0.07773      0.04109
172.      171.      10.15      0.1007      0.04269
171.      170.      10.05      0.08306      0.0252
170.      168.      10.34      0.09375      0.06641
168.      166.      11.3      0.1228      0.07083
166.      164.      11.44      0.1048      0.06228
164.      162.      9.858      0.1545      0.1123
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.96      0.8881      0.5751
179.      178.      4.899      0.8752      0.5726
178.      177.      4.602      0.8279      0.5574
177.      176.      5.04      0.911      0.6236
176.      175.      5.404      0.9719      0.6375
175.      174.      5.692      1.02      0.6052
174.      173.      6.175      1.085      0.5712
173.      172.      7.784      1.358      0.6234
172.      171.      10.16      1.772      0.7489
171.      170.      10.02      1.739      0.6969
170.      168.      10.32      1.778      0.711
168.      166.      10.92      1.868      0.6463
166.      164.      11.57      1.939      0.5872
164.      162.      10.34      1.728      0.4654
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.945      0.2274      0.2496
179.      178.      4.842      0.2222      0.2463
178.      177.      4.61      0.2172      0.2434
177.      176.      5.085      0.2389      0.2716
176.      175.      5.402      0.2303      0.2757
175.      174.      5.714      0.218      0.2551
174.      173.      6.162      0.2034      0.2369
173.      172.      7.769      0.2339      0.2589
172.      171.      10.14      0.302      0.312
171.      170.      10.04      0.2884      0.2835
170.      168.      10.34      0.2921      0.3133
168.      166.      11.3      0.2978      0.2843
166.      164.      11.44      0.2698      0.2515
164.      162.      9.854      0.2441      0.2313
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.951      0.1035      0.09911
179.      178.      4.848      0.09948      0.09842
178.      177.      4.614      0.09488      0.09985
177.      176.      5.09      0.1058      0.1085
176.      175.      5.41      0.09869      0.1127
175.      174.      5.724      0.09336      0.09691
174.      173.      6.171      0.08356      0.08914
173.      172.      7.774      0.09571      0.09788
172.      171.      10.15      0.1259      0.1158
171.      170.      10.05      0.1136      0.09414
170.      168.      10.34      0.119      0.1297
168.      166.      11.3      0.1177      0.11
166.      164.      11.44      0.1136      0.08827
164.      162.      9.858      0.164      0.1195
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_dphi_Res3.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC  nnnllMC    SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll    nllMC  nnllMC  nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.1516      0.03017
179.      178.      4.609      0.1506      0.03216
178.      177.      4.595      0.1529      0.02923
177.      176.      4.587      0.1561      0.03136
176.      175.      4.56      0.1608      0.0333
175.      174.      4.522      0.1683      0.03104
174.      173.      4.43      0.1717      0.0344
173.      172.      4.183      0.1787      0.03277
172.      171.      4.324      0.2169      0.03686
171.      170.      4.763      0.2513      0.03551
170.      168.      5.059      0.2035      0.03303
168.      166.      5.268      0.1051      0.02162
166.      164.      5.393      0.05087      0.03903
164.      162.      5.455      0.04596      0.153
162.      160.      5.512      0.03747      0.2254
160.      158.      5.566      0.03449      0.2483
158.      156.      5.585      0.05597      0.2255
156.      154.      5.561      0.0575      0.1923
154.      152.      5.544      0.04925      0.159
152.      150.      5.536      0.04114      0.1295
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.02078      0.04718
179.      178.      4.589      0.0186      0.04914
178.      177.      4.552      0.01653      0.04668
177.      176.      4.59      0.02023      0.04767
176.      175.      4.547      0.01776      0.04642
175.      174.      4.499      0.01946      0.04369
174.      173.      4.436      0.0175      0.04467
173.      172.      4.175      0.01832      0.04059
172.      171.      4.356      0.01948      0.0373
171.      170.      4.719      0.01819      0.03653
170.      168.      5.028      0.02135      0.05752
168.      166.      5.218      0.02708      0.07206
166.      164.      5.295      0.03008      0.09209
164.      162.      5.363      0.03054      0.09812
162.      160.      5.335      0.02613      0.09062
160.      158.      5.388      0.01757      0.07535
158.      156.      5.36      0.01445      0.05707
156.      154.      5.407      0.01181      0.04303
154.      152.      5.44      0.01179      0.03341
152.      150.      5.467      0.01248      0.02576
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.0112      0.009514
179.      178.      4.587      0.008055      0.01163
178.      177.      4.551      0.007654      0.009106
177.      176.      4.589      0.01149      0.01004
176.      175.      4.545      0.008115      0.00863
175.      174.      4.497      0.009055      0.007401
174.      173.      4.435      0.009457      0.00934
173.      172.      4.174      0.008313      0.006868
172.      171.      4.354      0.007397      0.00741
171.      170.      4.715      0.01116      0.006286
170.      168.      5.023      0.01192      0.01385
168.      166.      5.211      0.0155      0.01344
166.      164.      5.289      0.01988      0.02615
164.      162.      5.362      0.02295      0.03077
162.      160.      5.337      0.0215      0.03223
160.      158.      5.393      0.01608      0.02918
158.      156.      5.364      0.01417      0.0235
156.      154.      5.41      0.011      0.0185
154.      152.      5.442      0.01154      0.01589
152.      150.      5.468      0.01252      0.01321
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.005266      0.005266
179.      178.      4.609      0.005255      0.005255
178.      177.      4.595      0.005205      0.005205
177.      176.      4.587      0.005142      0.005142
176.      175.      4.56      0.005042      0.005042
175.      174.      4.522      0.00491      0.00491
174.      173.      4.43      0.004681      0.004681
173.      172.      4.183      0.004227      0.004227
172.      171.      4.324      0.004149      0.004149
171.      170.      4.763      0.004464      0.004464
170.      168.      5.059      0.003411      0.003411
168.      166.      5.268      0.00373      0.00373
166.      164.      5.393      0.004083      0.004083
164.      162.      5.455      0.00447      0.00447
162.      160.      5.512      0.004924      0.004924
160.      158.      5.566      0.005472      0.005472
158.      156.      5.585      0.00606      0.00606
156.      154.      5.561      0.006622      0.006622
154.      152.      5.544      0.007158      0.007158
152.      150.      5.536      0.007668      0.007668
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.03231      0.03231
179.      178.      4.589      0.04084      0.04084
178.      177.      4.552      0.03765      0.03765
177.      176.      4.59      0.03783      0.03783
176.      175.      4.547      0.03804      0.03804
175.      174.      4.499      0.03687      0.03687
174.      173.      4.436      0.03434      0.03434
173.      172.      4.175      0.03142      0.03142
172.      171.      4.356      0.04069      0.04069
171.      170.      4.719      0.04634      0.04634
170.      168.      5.028      0.02193      0.02193
168.      166.      5.218      0.0222      0.0222
166.      164.      5.295      0.02334      0.02334
164.      162.      5.363      0.02439      0.02439
162.      160.      5.335      0.025      0.025
160.      158.      5.388      0.0274      0.0274
158.      156.      5.36      0.03026      0.03026
156.      154.      5.407      0.03257      0.03257
154.      152.      5.44      0.03532      0.03532
152.      150.      5.467      0.03859      0.03859
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.03239      0.03239
179.      178.      4.587      0.04093      0.04093
178.      177.      4.551      0.03774      0.03774
177.      176.      4.589      0.03792      0.03792
176.      175.      4.545      0.03813      0.03813
175.      174.      4.497      0.03696      0.03696
174.      173.      4.435      0.03444      0.03444
173.      172.      4.174      0.03151      0.03151
172.      171.      4.354      0.04082      0.04082
171.      170.      4.715      0.04648      0.04648
170.      168.      5.023      0.02198      0.02198
168.      166.      5.211      0.02222      0.02222
166.      164.      5.289      0.02333      0.02333
164.      162.      5.362      0.02439      0.02439
162.      160.      5.337      0.025      0.025
160.      158.      5.393      0.02742      0.02742
158.      156.      5.364      0.03027      0.03027
156.      154.      5.41      0.03258      0.03258
154.      152.      5.442      0.03532      0.03532
152.      150.      5.468      0.03859      0.03859
# END HISTO1D nnnllMC
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.02109      0.006002
179.      178.      4.609      0.01952      0.007867
178.      177.      4.595      0.01966      0.006087
177.      176.      4.587      0.02042      0.006213
176.      175.      4.56      0.01722      0.006602
175.      174.      4.522      0.02245      0.005814
174.      173.      4.43      0.01707      0.0139
173.      172.      4.183      0.02231      0.0275
172.      171.      4.324      0.01923      0.00435
171.      170.      4.763      0.05153      0.003986
170.      168.      5.059      0.07563      0.005997
168.      166.      5.268      0.08396      0.003917
166.      164.      5.393      0.05719      0.004208
164.      162.      5.455      0.02119      0.008261
162.      160.      5.512      0.02082      0.0682
160.      158.      5.566      0.02951      0.117
158.      156.      5.585      0.05505      0.1281
156.      154.      5.561      0.05699      0.1199
154.      152.      5.544      0.04894      0.1009
152.      150.      5.536      0.041      0.08439
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.01287      0.01523
179.      178.      4.589      0.009451      0.01646
178.      177.      4.552      0.009124      0.01475
177.      176.      4.59      0.01262      0.0151
176.      175.      4.547      0.00865      0.01537
175.      174.      4.499      0.01136      0.01098
174.      173.      4.436      0.009324      0.01654
173.      172.      4.175      0.008912      0.01369
172.      171.      4.356      0.009637      0.01003
171.      170.      4.719      0.01065      0.005344
170.      168.      5.028      0.01196      0.01203
168.      166.      5.218      0.02012      0.01592
166.      164.      5.295      0.02281      0.03428
164.      162.      5.363      0.02279      0.05388
162.      160.      5.335      0.0213      0.06348
160.      158.      5.388      0.01546      0.05784
158.      156.      5.36      0.01413      0.04754
156.      154.      5.407      0.01151      0.03591
154.      152.      5.44      0.01165      0.02657
152.      150.      5.467      0.01254      0.02232
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.01003      0.007878
179.      178.      4.587      0.006979      0.008217
178.      177.      4.551      0.006811      0.006037
177.      176.      4.589      0.01074      0.006538
176.      175.      4.545      0.007477      0.005643
175.      174.      4.497      0.008212      0.004522
174.      173.      4.435      0.009068      0.008261
173.      172.      4.174      0.00707      0.004874
172.      171.      4.354      0.006484      0.005725
171.      170.      4.715      0.00964      0.005865
170.      168.      5.023      0.01027      0.01032
168.      166.      5.211      0.01364      0.01329
166.      164.      5.289      0.0187      0.02831
164.      162.      5.362      0.02144      0.04212
162.      160.      5.337      0.02142      0.04526
160.      158.      5.393      0.01663      0.03869
158.      156.      5.364      0.01506      0.03163
156.      154.      5.41      0.01167      0.02425
154.      152.      5.442      0.01188      0.01779
152.      150.      5.468      0.01275      0.01573
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.1696      0.06316
179.      178.      4.609      0.1687      0.06425
178.      177.      4.595      0.1714      0.06222
177.      176.      4.587      0.1739      0.0639
176.      175.      4.56      0.1779      0.06459
175.      174.      4.522      0.1854      0.06245
174.      173.      4.43      0.1876      0.06412
173.      172.      4.183      0.193      0.06077
172.      171.      4.324      0.2302      0.0642
171.      170.      4.763      0.2665      0.06746
170.      168.      5.059      0.2208      0.07017
168.      166.      5.268      0.1356      0.06589
166.      164.      5.393      0.09811      0.08127
164.      162.      5.455      0.09568      0.1759
162.      160.      5.512      0.1043      0.2518
160.      158.      5.566      0.1203      0.2812
158.      156.      5.585      0.1301      0.265
156.      154.      5.561      0.1225      0.2294
154.      152.      5.544      0.1125      0.1893
152.      150.      5.536      0.1094      0.1552
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.03787      0.06333
179.      178.      4.589      0.0367      0.0658
178.      177.      4.552      0.03693      0.06175
177.      176.      4.59      0.03696      0.06327
176.      175.      4.547      0.03618      0.06321
175.      174.      4.499      0.03792      0.06033
174.      173.      4.436      0.03545      0.06234
173.      172.      4.175      0.03639      0.05758
172.      171.      4.356      0.03922      0.05705
171.      170.      4.719      0.04278      0.05896
170.      168.      5.028      0.04169      0.07678
168.      166.      5.218      0.04761      0.08468
166.      164.      5.295      0.04659      0.1003
164.      162.      5.363      0.04781      0.1052
162.      160.      5.335      0.04676      0.09531
160.      158.      5.388      0.04872      0.08545
158.      156.      5.36      0.0566      0.06974
156.      154.      5.407      0.06872      0.06716
154.      152.      5.44      0.08558      0.0793
152.      150.      5.467      0.1009      0.08811
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.01515      0.01474
179.      178.      4.587      0.01443      0.01752
178.      177.      4.551      0.01504      0.01441
177.      176.      4.589      0.01412      0.01477
176.      175.      4.545      0.01367      0.01515
175.      174.      4.497      0.0153      0.01336
174.      173.      4.435      0.01351      0.01572
173.      172.      4.174      0.01387      0.01331
172.      171.      4.354      0.01422      0.01416
171.      170.      4.715      0.01786      0.01334
170.      168.      5.023      0.01681      0.01988
168.      166.      5.211      0.02338      0.0188
166.      164.      5.289      0.02846      0.02693
164.      162.      5.362      0.03583      0.03408
162.      160.      5.337      0.03886      0.03322
160.      158.      5.393      0.04548      0.04355
158.      156.      5.364      0.05525      0.04299
156.      154.      5.41      0.06801      0.05322
154.      152.      5.442      0.08531      0.07301
152.      150.      5.468      0.1008      0.085
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWmOverZ_dphi_Res4.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC  nnnllMC    SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll    nllMC  nnllMC  nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^-/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=18
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.1516      0.03017
179.      178.      4.609      0.1506      0.03216
178.      177.      4.595      0.1529      0.02923
177.      176.      4.587      0.1561      0.03136
176.      175.      4.56      0.1608      0.0333
175.      174.      4.522      0.1683      0.03104
174.      173.      4.43      0.1717      0.0344
173.      172.      4.183      0.1787      0.03277
172.      171.      4.324      0.2169      0.03686
171.      170.      4.763      0.2513      0.03551
170.      168.      5.059      0.2035      0.03303
168.      166.      5.268      0.1051      0.02162
166.      164.      5.393      0.05087      0.03903
164.      162.      5.455      0.04596      0.153
162.      160.      5.512      0.03747      0.2254
160.      158.      5.566      0.03449      0.2483
158.      156.      5.585      0.05597      0.2255
156.      154.      5.561      0.0575      0.1923
154.      152.      5.544      0.04925      0.159
152.      150.      5.536      0.04114      0.1295
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.02078      0.04718
179.      178.      4.589      0.0186      0.04914
178.      177.      4.552      0.01653      0.04668
177.      176.      4.59      0.02023      0.04767
176.      175.      4.547      0.01776      0.04642
175.      174.      4.499      0.01946      0.04369
174.      173.      4.436      0.0175      0.04467
173.      172.      4.175      0.01832      0.04059
172.      171.      4.356      0.01948      0.0373
171.      170.      4.719      0.01819      0.03653
170.      168.      5.028      0.02135      0.05752
168.      166.      5.218      0.02708      0.07206
166.      164.      5.295      0.03008      0.09209
164.      162.      5.363      0.03054      0.09812
162.      160.      5.335      0.02613      0.09062
160.      158.      5.388      0.01757      0.07535
158.      156.      5.36      0.01445      0.05707
156.      154.      5.407      0.01181      0.04303
154.      152.      5.44      0.01179      0.03341
152.      150.      5.467      0.01248      0.02576
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.0112      0.009514
179.      178.      4.587      0.008055      0.01163
178.      177.      4.551      0.007654      0.009106
177.      176.      4.589      0.01149      0.01004
176.      175.      4.545      0.008115      0.00863
175.      174.      4.497      0.009055      0.007401
174.      173.      4.435      0.009457      0.00934
173.      172.      4.174      0.008313      0.006868
172.      171.      4.354      0.007397      0.00741
171.      170.      4.715      0.01116      0.006286
170.      168.      5.023      0.01192      0.01385
168.      166.      5.211      0.0155      0.01344
166.      164.      5.289      0.01988      0.02615
164.      162.      5.362      0.02295      0.03077
162.      160.      5.337      0.0215      0.03223
160.      158.      5.393      0.01608      0.02918
158.      156.      5.364      0.01417      0.0235
156.      154.      5.41      0.011      0.0185
154.      152.      5.442      0.01154      0.01589
152.      150.      5.468      0.01252      0.01321
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.005266      0.005266
179.      178.      4.609      0.005255      0.005255
178.      177.      4.595      0.005205      0.005205
177.      176.      4.587      0.005142      0.005142
176.      175.      4.56      0.005042      0.005042
175.      174.      4.522      0.00491      0.00491
174.      173.      4.43      0.004681      0.004681
173.      172.      4.183      0.004227      0.004227
172.      171.      4.324      0.004149      0.004149
171.      170.      4.763      0.004464      0.004464
170.      168.      5.059      0.003411      0.003411
168.      166.      5.268      0.00373      0.00373
166.      164.      5.393      0.004083      0.004083
164.      162.      5.455      0.00447      0.00447
162.      160.      5.512      0.004924      0.004924
160.      158.      5.566      0.005472      0.005472
158.      156.      5.585      0.00606      0.00606
156.      154.      5.561      0.006622      0.006622
154.      152.      5.544      0.007158      0.007158
152.      150.      5.536      0.007668      0.007668
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.03231      0.03231
179.      178.      4.589      0.04084      0.04084
178.      177.      4.552      0.03765      0.03765
177.      176.      4.59      0.03783      0.03783
176.      175.      4.547      0.03804      0.03804
175.      174.      4.499      0.03687      0.03687
174.      173.      4.436      0.03434      0.03434
173.      172.      4.175      0.03142      0.03142
172.      171.      4.356      0.04069      0.04069
171.      170.      4.719      0.04634      0.04634
170.      168.      5.028      0.02193      0.02193
168.      166.      5.218      0.0222      0.0222
166.      164.      5.295      0.02334      0.02334
164.      162.      5.363      0.02439      0.02439
162.      160.      5.335      0.025      0.025
160.      158.      5.388      0.0274      0.0274
158.      156.      5.36      0.03026      0.03026
156.      154.      5.407      0.03257      0.03257
154.      152.      5.44      0.03532      0.03532
152.      150.      5.467      0.03859      0.03859
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.03239      0.03239
179.      178.      4.587      0.04093      0.04093
178.      177.      4.551      0.03774      0.03774
177.      176.      4.589      0.03792      0.03792
176.      175.      4.545      0.03813      0.03813
175.      174.      4.497      0.03696      0.03696
174.      173.      4.435      0.03444      0.03444
173.      172.      4.174      0.03151      0.03151
172.      171.      4.354      0.04082      0.04082
171.      170.      4.715      0.04648      0.04648
170.      168.      5.023      0.02198      0.02198
168.      166.      5.211      0.02222      0.02222
166.      164.      5.289      0.02333      0.02333
164.      162.      5.362      0.02439      0.02439
162.      160.      5.337      0.025      0.025
160.      158.      5.393      0.02742      0.02742
158.      156.      5.364      0.03027      0.03027
156.      154.      5.41      0.03258      0.03258
154.      152.      5.442      0.03532      0.03532
152.      150.      5.468      0.03859      0.03859
# END HISTO1D nnnllMC
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.02109      0.006002
179.      178.      4.609      0.01952      0.007867
178.      177.      4.595      0.01966      0.006087
177.      176.      4.587      0.02042      0.006213
176.      175.      4.56      0.01722      0.006602
175.      174.      4.522      0.02245      0.005814
174.      173.      4.43      0.01707      0.0139
173.      172.      4.183      0.02231      0.0275
172.      171.      4.324      0.01923      0.00435
171.      170.      4.763      0.05153      0.003986
170.      168.      5.059      0.07563      0.005997
168.      166.      5.268      0.08396      0.003917
166.      164.      5.393      0.05719      0.004208
164.      162.      5.455      0.02119      0.008261
162.      160.      5.512      0.02082      0.0682
160.      158.      5.566      0.02951      0.117
158.      156.      5.585      0.05505      0.1281
156.      154.      5.561      0.05699      0.1199
154.      152.      5.544      0.04894      0.1009
152.      150.      5.536      0.041      0.08439
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.01287      0.01523
179.      178.      4.589      0.009451      0.01646
178.      177.      4.552      0.009124      0.01475
177.      176.      4.59      0.01262      0.0151
176.      175.      4.547      0.00865      0.01537
175.      174.      4.499      0.01136      0.01098
174.      173.      4.436      0.009324      0.01654
173.      172.      4.175      0.008912      0.01369
172.      171.      4.356      0.009637      0.01003
171.      170.      4.719      0.01065      0.005344
170.      168.      5.028      0.01196      0.01203
168.      166.      5.218      0.02012      0.01592
166.      164.      5.295      0.02281      0.03428
164.      162.      5.363      0.02279      0.05388
162.      160.      5.335      0.0213      0.06348
160.      158.      5.388      0.01546      0.05784
158.      156.      5.36      0.01413      0.04754
156.      154.      5.407      0.01151      0.03591
154.      152.      5.44      0.01165      0.02657
152.      150.      5.467      0.01254      0.02232
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.01003      0.007878
179.      178.      4.587      0.006979      0.008217
178.      177.      4.551      0.006811      0.006037
177.      176.      4.589      0.01074      0.006538
176.      175.      4.545      0.007477      0.005643
175.      174.      4.497      0.008212      0.004522
174.      173.      4.435      0.009068      0.008261
173.      172.      4.174      0.00707      0.004874
172.      171.      4.354      0.006484      0.005725
171.      170.      4.715      0.00964      0.005865
170.      168.      5.023      0.01027      0.01032
168.      166.      5.211      0.01364      0.01329
166.      164.      5.289      0.0187      0.02831
164.      162.      5.362      0.02144      0.04212
162.      160.      5.337      0.02142      0.04526
160.      158.      5.393      0.01663      0.03869
158.      156.      5.364      0.01506      0.03163
156.      154.      5.41      0.01167      0.02425
154.      152.      5.442      0.01188      0.01779
152.      150.      5.468      0.01275      0.01573
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.61      0.1696      0.06316
179.      178.      4.609      0.1687      0.06425
178.      177.      4.595      0.1714      0.06222
177.      176.      4.587      0.1739      0.0639
176.      175.      4.56      0.1779      0.06459
175.      174.      4.522      0.1854      0.06245
174.      173.      4.43      0.1876      0.06412
173.      172.      4.183      0.193      0.06077
172.      171.      4.324      0.2302      0.0642
171.      170.      4.763      0.2665      0.06746
170.      168.      5.059      0.2208      0.07017
168.      166.      5.268      0.1356      0.06589
166.      164.      5.393      0.09811      0.08127
164.      162.      5.455      0.09568      0.1759
162.      160.      5.512      0.1043      0.2518
160.      158.      5.566      0.1203      0.2812
158.      156.      5.585      0.1301      0.265
156.      154.      5.561      0.1225      0.2294
154.      152.      5.544      0.1125      0.1893
152.      150.      5.536      0.1094      0.1552
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.618      0.03787      0.06333
179.      178.      4.589      0.0367      0.0658
178.      177.      4.552      0.03693      0.06175
177.      176.      4.59      0.03696      0.06327
176.      175.      4.547      0.03618      0.06321
175.      174.      4.499      0.03792      0.06033
174.      173.      4.436      0.03545      0.06234
173.      172.      4.175      0.03639      0.05758
172.      171.      4.356      0.03922      0.05705
171.      170.      4.719      0.04278      0.05896
170.      168.      5.028      0.04169      0.07678
168.      166.      5.218      0.04761      0.08468
166.      164.      5.295      0.04659      0.1003
164.      162.      5.363      0.04781      0.1052
162.      160.      5.335      0.04676      0.09531
160.      158.      5.388      0.04872      0.08545
158.      156.      5.36      0.0566      0.06974
156.      154.      5.407      0.06872      0.06716
154.      152.      5.44      0.08558      0.0793
152.      150.      5.467      0.1009      0.08811
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.616      0.01515      0.01474
179.      178.      4.587      0.01443      0.01752
178.      177.      4.551      0.01504      0.01441
177.      176.      4.589      0.01412      0.01477
176.      175.      4.545      0.01367      0.01515
175.      174.      4.497      0.0153      0.01336
174.      173.      4.435      0.01351      0.01572
173.      172.      4.174      0.01387      0.01331
172.      171.      4.354      0.01422      0.01416
171.      170.      4.715      0.01786      0.01334
170.      168.      5.023      0.01681      0.01988
168.      166.      5.211      0.02338      0.0188
166.      164.      5.289      0.02846      0.02693
164.      162.      5.362      0.03583      0.03408
162.      160.      5.337      0.03886      0.03322
160.      158.      5.393      0.04548      0.04355
158.      156.      5.364      0.05525      0.04299
156.      154.      5.41      0.06801      0.05322
154.      152.      5.442      0.08531      0.07301
152.      150.      5.468      0.1008      0.085
# END HISTO1D AntiCnnnll
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_TMD_Res1.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.91      1.224      1.158
1.      2.      6.582      1.071      0.9645
2.      3.      6.689      1.188      0.9797
3.      4.      6.636      1.223      0.8406
4.      5.      6.589      1.174      0.5922
5.      6.      6.529      1.077      0.3363
6.      7.      6.474      0.9293      0.1406
7.      8.      6.394      0.726      0.04442
8.      9.      6.298      0.481      0.02549
9.      10.      6.228      0.2164      0.01739
10.      11.      6.125      0.07454      0.06499
11.      12.      6.038      0.09228      0.306
12.      13.      5.916      0.1032      0.4802
13.      14.      5.811      0.09496      0.5591
14.      15.      5.734      0.08321      0.5344
15.      16.      5.61      0.07682      0.4087
16.      17.      5.492      0.07027      0.2454
17.      18.      5.352      0.04432      0.119
18.      19.      5.287      0.02081      0.04905
19.      20.      5.19      0.008159      0.01814
20.      22.      5.132      0.004219      0.004071
22.      24.      5.034      0.00347      0.000408
24.      26.      4.946      0.005082      0.002267
26.      28.      4.893      0.006334      0.003707
28.      30.      4.756      0.005437      0.002766
30.      32.      4.694      0.005676      0.003067
32.      34.      4.544      0.006442      0.004564
34.      36.      4.435      0.005428      0.003327
36.      38.      4.301      0.006564      0.004858
38.      40.      4.183      0.008533      0.007475
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.914      0.4468      0.5296
1.      2.      6.531      0.3727      0.4483
2.      3.      6.723      0.3686      0.4368
3.      4.      6.64      0.3064      0.3524
4.      5.      6.692      0.2235      0.2348
5.      6.      6.523      0.1235      0.1129
6.      7.      6.525      0.04943      0.03651
7.      8.      6.309      0.02233      0.03378
8.      9.      6.428      0.02875      0.09289
9.      10.      6.209      0.0289      0.1408
10.      11.      6.18      0.04844      0.1841
11.      12.      6.059      0.05695      0.2017
12.      13.      5.89      0.06167      0.1926
13.      14.      5.881      0.05804      0.1586
14.      15.      5.818      0.05869      0.1095
15.      16.      5.67      0.05678      0.06472
16.      17.      5.579      0.049      0.05456
17.      18.      5.493      0.04169      0.0522
18.      19.      5.357      0.02737      0.03189
19.      20.      5.338      0.03888      0.04431
20.      22.      5.224      0.02943      0.03159
22.      24.      5.13      0.03031      0.03399
24.      26.      5.019      0.02543      0.02633
26.      28.      4.971      0.03364      0.03765
28.      30.      4.832      0.02787      0.03149
30.      32.      4.801      0.02626      0.02757
32.      34.      4.648      0.02656      0.02953
34.      36.      4.518      0.02283      0.0226
36.      38.      4.379      0.02141      0.02297
38.      40.      4.251      0.02071      0.02107
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.906      0.2461      0.2333
1.      2.      6.539      0.1769      0.1937
2.      3.      6.752      0.1678      0.1813
3.      4.      6.666      0.1312      0.1415
4.      5.      6.702      0.08526      0.08504
5.      6.      6.526      0.05046      0.03393
6.      7.      6.523      0.03767      0.01912
7.      8.      6.302      0.02754      0.02735
8.      9.      6.425      0.02615      0.01903
9.      10.      6.21      0.01256      0.02662
10.      11.      6.181      0.02731      0.04482
11.      12.      6.064      0.03136      0.05392
12.      13.      5.898      0.03849      0.05522
13.      14.      5.885      0.03991      0.0492
14.      15.      5.822      0.05304      0.04526
15.      16.      5.673      0.05776      0.04797
16.      17.      5.579      0.04752      0.05338
17.      18.      5.493      0.04065      0.05169
18.      19.      5.357      0.02701      0.03184
19.      20.      5.338      0.03885      0.04429
20.      22.      5.224      0.02943      0.03159
22.      24.      5.13      0.03031      0.03399
24.      26.      5.019      0.02543      0.02633
26.      28.      4.971      0.03364      0.03765
28.      30.      4.832      0.02787      0.03149
30.      32.      4.801      0.02626      0.02757
32.      34.      4.648      0.02656      0.02953
34.      36.      4.518      0.02283      0.0226
36.      38.      4.379      0.02141      0.02297
38.      40.      4.251      0.02071      0.02107
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.91      0.1029      0.1453
1.      2.      6.582      0.1311      0.1152
2.      3.      6.689      0.1179      0.1205
3.      4.      6.636      0.1366      0.09925
4.      5.      6.589      0.1401      0.05617
5.      6.      6.529      0.1308      0.01327
6.      7.      6.474      0.1052      0.002767
7.      8.      6.394      0.0686      0.006138
8.      9.      6.298      0.04723      0.005356
9.      10.      6.228      0.04404      0.02085
10.      11.      6.125      0.04246      0.06356
11.      12.      6.038      0.03706      0.1031
12.      13.      5.916      0.03706      0.128
13.      14.      5.811      0.04473      0.1418
14.      15.      5.734      0.06539      0.1349
15.      16.      5.61      0.07726      0.1163
16.      17.      5.492      0.06486      0.09496
17.      18.      5.352      0.03631      0.06565
18.      19.      5.287      0.01555      0.03339
19.      20.      5.19      0.00618      0.01419
20.      22.      5.132      0.004054      0.003447
22.      24.      5.034      0.003467      0.0003843
24.      26.      4.946      0.005082      0.002267
26.      28.      4.893      0.006334      0.003707
28.      30.      4.756      0.005437      0.002766
30.      32.      4.694      0.005676      0.003067
32.      34.      4.544      0.006442      0.004564
34.      36.      4.435      0.005428      0.003327
36.      38.      4.301      0.006564      0.004858
38.      40.      4.183      0.008533      0.007475
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.914      0.03267      0.07822
1.      2.      6.531      0.02715      0.0967
2.      3.      6.723      0.02647      0.0634
3.      4.      6.64      0.03179      0.05253
4.      5.      6.692      0.03145      0.02934
5.      6.      6.523      0.02353      0.01146
6.      7.      6.525      0.02003      0.01167
7.      8.      6.309      0.01786      0.01284
8.      9.      6.428      0.02859      0.02389
9.      10.      6.209      0.01839      0.03636
10.      11.      6.18      0.02559      0.05381
11.      12.      6.059      0.0272      0.06709
12.      13.      5.89      0.03527      0.07539
13.      14.      5.881      0.03977      0.07624
14.      15.      5.818      0.05511      0.07064
15.      16.      5.67      0.058      0.06123
16.      17.      5.579      0.04746      0.05839
17.      18.      5.493      0.04027      0.05273
18.      19.      5.357      0.02682      0.03185
19.      20.      5.338      0.03883      0.0443
20.      22.      5.224      0.02943      0.03159
22.      24.      5.13      0.03031      0.03399
24.      26.      5.019      0.02543      0.02633
26.      28.      4.971      0.03364      0.03765
28.      30.      4.832      0.02787      0.03149
30.      32.      4.801      0.02626      0.02757
32.      34.      4.648      0.02656      0.02953
34.      36.      4.518      0.02283      0.0226
36.      38.      4.379      0.02141      0.02297
38.      40.      4.251      0.02071      0.02107
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.906      0.05192      0.02261
1.      2.      6.539      0.04132      0.0761
2.      3.      6.752      0.04887      0.01808
3.      4.      6.666      0.05226      0.0186
4.      5.      6.702      0.05686      0.01943
5.      6.      6.526      0.05548      0.01766
6.      7.      6.523      0.04984      0.02266
7.      8.      6.302      0.03537      0.01837
8.      9.      6.425      0.02667      0.01179
9.      10.      6.21      0.007646      0.006833
10.      11.      6.181      0.01564      0.02941
11.      12.      6.064      0.01995      0.05046
12.      13.      5.898      0.03243      0.06608
13.      14.      5.885      0.03859      0.07978
14.      15.      5.822      0.05504      0.08114
15.      16.      5.673      0.0585      0.07266
16.      17.      5.579      0.04661      0.06386
17.      18.      5.493      0.04001      0.05413
18.      19.      5.357      0.02679      0.03238
19.      20.      5.338      0.03883      0.04433
20.      22.      5.224      0.02943      0.03159
22.      24.      5.13      0.03031      0.03399
24.      26.      5.019      0.02543      0.02633
26.      28.      4.971      0.03364      0.03765
28.      30.      4.832      0.02787      0.03149
30.      32.      4.801      0.02626      0.02757
32.      34.      4.648      0.02656      0.02953
34.      36.      4.518      0.02283      0.0226
36.      38.      4.379      0.02141      0.02297
38.      40.      4.251      0.02071      0.02107
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.91      1.307      1.172
1.      2.      6.582      1.117      0.975
2.      3.      6.689      1.216      0.9888
3.      4.      6.636      1.244      0.8496
4.      5.      6.589      1.191      0.6029
5.      6.      6.529      1.091      0.3514
6.      7.      6.474      0.9427      0.1698
7.      8.      6.394      0.7405      0.0983
8.      9.      6.298      0.497      0.07952
9.      10.      6.228      0.2417      0.07211
10.      11.      6.125      0.1268      0.09189
11.      12.      6.038      0.1244      0.3124
12.      13.      5.916      0.1276      0.4838
13.      14.      5.811      0.1398      0.5649
14.      15.      5.734      0.2012      0.56
15.      16.      5.61      0.274      0.5046
16.      17.      5.492      0.2692      0.4552
17.      18.      5.352      0.1791      0.3465
18.      19.      5.287      0.1062      0.196
19.      20.      5.19      0.0832      0.09132
20.      22.      5.132      0.08613      0.03326
22.      24.      5.034      0.09638      0.03119
24.      26.      4.946      0.105      0.03996
26.      28.      4.893      0.1154      0.04987
28.      30.      4.756      0.1228      0.05707
30.      32.      4.694      0.1306      0.06417
32.      34.      4.544      0.1379      0.07247
34.      36.      4.435      0.1439      0.07793
36.      38.      4.301      0.149      0.08395
38.      40.      4.183      0.1541      0.09052
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.914      0.4952      0.5699
1.      2.      6.531      0.4039      0.4671
2.      3.      6.723      0.3887      0.454
3.      4.      6.64      0.3224      0.3666
4.      5.      6.692      0.2398      0.2531
5.      6.      6.523      0.1448      0.1439
6.      7.      6.525      0.08406      0.09893
7.      8.      6.309      0.07397      0.1015
8.      9.      6.428      0.06881      0.1271
9.      10.      6.209      0.06517      0.1625
10.      11.      6.18      0.07117      0.1993
11.      12.      6.059      0.0738      0.2128
12.      13.      5.89      0.08297      0.2029
13.      14.      5.881      0.0882      0.1716
14.      15.      5.818      0.09026      0.1201
15.      16.      5.67      0.07244      0.06216
16.      17.      5.579      0.03761      0.02838
17.      18.      5.493      0.03086      0.04647
18.      19.      5.357      0.03773      0.0501
19.      20.      5.338      0.05456      0.06995
20.      22.      5.224      0.06635      0.07366
22.      24.      5.13      0.09096      0.0954
24.      26.      5.019      0.09826      0.09654
26.      28.      4.971      0.1199      0.1204
28.      30.      4.832      0.1264      0.1227
30.      32.      4.801      0.14      0.1308
32.      34.      4.648      0.1482      0.1388
34.      36.      4.518      0.1477      0.1336
36.      38.      4.379      0.1598      0.1444
38.      40.      4.251      0.1622      0.1449
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.906      0.3099      0.2974
1.      2.      6.539      0.2119      0.2132
2.      3.      6.752      0.185      0.1966
3.      4.      6.666      0.1447      0.1519
4.      5.      6.702      0.09551      0.09758
5.      6.      6.526      0.06081      0.05034
6.      7.      6.523      0.04482      0.04426
7.      8.      6.302      0.04523      0.05316
8.      9.      6.425      0.02861      0.03661
9.      10.      6.21      0.02768      0.04582
10.      11.      6.181      0.03596      0.05927
11.      12.      6.064      0.04539      0.06346
12.      13.      5.898      0.0623      0.06914
13.      14.      5.885      0.0727      0.0682
14.      15.      5.822      0.08132      0.05442
15.      16.      5.673      0.06883      0.0332
16.      17.      5.579      0.03476      0.0203
17.      18.      5.493      0.02886      0.04439
18.      19.      5.357      0.03735      0.04969
19.      20.      5.338      0.05452      0.06987
20.      22.      5.224      0.06635      0.07365
22.      24.      5.13      0.09096      0.0954
24.      26.      5.019      0.09826      0.09654
26.      28.      4.971      0.1199      0.1204
28.      30.      4.832      0.1264      0.1227
30.      32.      4.801      0.14      0.1308
32.      34.      4.648      0.1482      0.1388
34.      36.      4.518      0.1477      0.1336
36.      38.      4.379      0.1598      0.1444
38.      40.      4.251      0.1622      0.1449
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.91      0.      0.
1.      2.      6.582      0.03009      0.03009
2.      3.      6.689      0.01986      0.01986
3.      4.      6.636      0.01596      0.01596
4.      5.      6.589      0.0143      0.0143
5.      6.      6.529      0.01357      0.01357
6.      7.      6.474      0.01332      0.01332
7.      8.      6.394      0.0133      0.0133
8.      9.      6.298      0.01365      0.01365
9.      10.      6.228      0.01415      0.01415
10.      11.      6.125      0.01485      0.01485
11.      12.      6.038      0.01544      0.01544
12.      13.      5.916      0.01618      0.01618
13.      14.      5.811      0.01682      0.01682
14.      15.      5.734      0.01797      0.01797
15.      16.      5.61      0.01927      0.01927
16.      17.      5.492      0.02111      0.02111
17.      18.      5.352      0.02314      0.02314
18.      19.      5.287      0.02543      0.02543
19.      20.      5.19      0.02727      0.02727
20.      22.      5.132      0.0213      0.0213
22.      24.      5.034      0.02411      0.02411
24.      26.      4.946      0.0269      0.0269
26.      28.      4.893      0.0302      0.0302
28.      30.      4.756      0.03309      0.03309
30.      32.      4.694      0.03695      0.03695
32.      34.      4.544      0.04012      0.04012
34.      36.      4.435      0.04333      0.04333
36.      38.      4.301      0.04653      0.04653
38.      40.      4.183      0.05061      0.05061
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.914      0.      0.
1.      2.      6.531      0.1433      0.1433
2.      3.      6.723      0.1103      0.1103
3.      4.      6.64      0.06914      0.06914
4.      5.      6.692      0.06705      0.06705
5.      6.      6.523      0.07059      0.07059
6.      7.      6.525      0.07148      0.07148
7.      8.      6.309      0.06654      0.06654
8.      9.      6.428      0.0746      0.0746
9.      10.      6.209      0.08197      0.08197
10.      11.      6.18      0.08259      0.08259
11.      12.      6.059      0.08357      0.08357
12.      13.      5.89      0.1012      0.1012
13.      14.      5.881      0.1074      0.1074
14.      15.      5.818      0.1078      0.1078
15.      16.      5.67      0.03769      0.03769
16.      17.      5.579      0.03935      0.03935
17.      18.      5.493      0.04285      0.04285
18.      19.      5.357      0.04825      0.04825
19.      20.      5.338      0.04781      0.04781
20.      22.      5.224      0.03194      0.03194
22.      24.      5.13      0.0359      0.0359
24.      26.      5.019      0.03877      0.03877
26.      28.      4.971      0.04372      0.04372
28.      30.      4.832      0.04953      0.04953
30.      32.      4.801      0.05391      0.05391
32.      34.      4.648      0.05271      0.05271
34.      36.      4.518      0.059      0.059
36.      38.      4.379      0.0612      0.0612
38.      40.      4.251      0.0663      0.0663
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.906      0.      0.
1.      2.      6.539      0.1446      0.1446
2.      3.      6.752      0.1106      0.1106
3.      4.      6.666      0.06907      0.06907
4.      5.      6.702      0.06707      0.06707
5.      6.      6.526      0.07079      0.07079
6.      7.      6.523      0.07186      0.07186
7.      8.      6.302      0.06698      0.06698
8.      9.      6.425      0.07507      0.07507
9.      10.      6.21      0.08233      0.08233
10.      11.      6.181      0.08278      0.08278
11.      12.      6.064      0.08356      0.08356
12.      13.      5.898      0.101      0.101
13.      14.      5.885      0.1071      0.1071
14.      15.      5.822      0.1076      0.1076
15.      16.      5.673      0.03766      0.03766
16.      17.      5.579      0.03935      0.03935
17.      18.      5.493      0.04286      0.04286
18.      19.      5.357      0.04826      0.04826
19.      20.      5.338      0.04781      0.04781
20.      22.      5.224      0.03194      0.03194
22.      24.      5.13      0.0359      0.0359
24.      26.      5.019      0.03877      0.03877
26.      28.      4.971      0.04372      0.04372
28.      30.      4.832      0.04953      0.04953
30.      32.      4.801      0.05391      0.05391
32.      34.      4.648      0.05271      0.05271
34.      36.      4.518      0.059      0.059
36.      38.      4.379      0.0612      0.0612
38.      40.      4.251      0.0663      0.0663
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_TMD_Res2.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.84      3.146      2.959
1.      2.      10.51      1.753      1.568
2.      3.      7.551      1.35      1.114
3.      4.      5.882      1.09      0.7508
4.      5.      6.289      1.126      0.5682
5.      6.      6.382      1.051      0.3314
6.      7.      6.382      0.9132      0.1381
7.      8.      6.32      0.7193      0.04284
8.      9.      6.25      0.4797      0.02674
9.      10.      6.163      0.2134      0.01702
10.      11.      6.091      0.07209      0.06659
11.      12.      6.001      0.09093      0.3028
12.      13.      5.909      0.1021      0.4814
13.      14.      5.822      0.09541      0.56
14.      15.      5.697      0.08393      0.535
15.      16.      5.57      0.07884      0.4103
16.      17.      5.476      0.06864      0.245
17.      18.      5.372      0.04388      0.1193
18.      19.      5.285      0.02034      0.04874
19.      20.      5.228      0.008783      0.01789
20.      22.      5.146      0.004515      0.004162
22.      24.      5.06      0.004304      0.0009945
24.      26.      4.924      0.005161      0.002245
26.      28.      4.862      0.006308      0.003756
28.      30.      4.778      0.005964      0.003319
30.      32.      4.623      0.00648      0.00436
32.      34.      4.567      0.00599      0.003721
34.      36.      4.406      0.005267      0.003036
36.      38.      4.303      0.007808      0.006262
38.      40.      4.197      0.007353      0.005865
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.99      1.094      1.383
1.      2.      10.55      0.596      0.7213
2.      3.      7.492      0.4051      0.488
3.      4.      5.926      0.2779      0.3162
4.      5.      6.313      0.2101      0.221
5.      6.      6.38      0.1184      0.113
6.      7.      6.371      0.03991      0.03473
7.      8.      6.362      0.02508      0.03224
8.      9.      6.172      0.01946      0.09009
9.      10.      6.188      0.02979      0.1414
10.      11.      6.028      0.04539      0.1825
11.      12.      6.04      0.05653      0.2023
12.      13.      5.928      0.0597      0.1941
13.      14.      5.871      0.05866      0.1588
14.      15.      5.73      0.05717      0.11
15.      16.      5.594      0.05624      0.06583
16.      17.      5.578      0.04739      0.0537
17.      18.      5.451      0.03754      0.04774
18.      19.      5.378      0.02692      0.03128
19.      20.      5.336      0.0328      0.03652
20.      22.      5.288      0.03104      0.03271
22.      24.      5.141      0.03159      0.03483
24.      26.      5.037      0.0295      0.03213
26.      28.      4.936      0.02828      0.03146
28.      30.      4.819      0.02236      0.02336
30.      32.      4.696      0.02373      0.0263
32.      34.      4.618      0.02775      0.02987
34.      36.      4.435      0.01726      0.01842
36.      38.      4.313      0.02221      0.02579
38.      40.      4.221      0.01808      0.01903
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      20.1      0.5695      0.61
1.      2.      10.58      0.2752      0.3036
2.      3.      7.525      0.1833      0.2026
3.      4.      5.948      0.1203      0.1273
4.      5.      6.323      0.07996      0.07914
5.      6.      6.383      0.04215      0.03555
6.      7.      6.368      0.02744      0.01954
7.      8.      6.354      0.02873      0.02605
8.      9.      6.168      0.01595      0.01905
9.      10.      6.19      0.01526      0.02847
10.      11.      6.03      0.02571      0.04503
11.      12.      6.047      0.03078      0.05414
12.      13.      5.936      0.03445      0.05821
13.      14.      5.875      0.041      0.04901
14.      15.      5.733      0.05135      0.04476
15.      16.      5.597      0.05692      0.0485
16.      17.      5.577      0.04612      0.05239
17.      18.      5.45      0.03626      0.04709
18.      19.      5.379      0.02656      0.0312
19.      20.      5.336      0.03276      0.03649
20.      22.      5.288      0.03104      0.0327
22.      24.      5.141      0.03159      0.03483
24.      26.      5.037      0.0295      0.03213
26.      28.      4.936      0.02828      0.03146
28.      30.      4.819      0.02236      0.02336
30.      32.      4.696      0.02373      0.0263
32.      34.      4.618      0.02775      0.02987
34.      36.      4.435      0.01726      0.01842
36.      38.      4.313      0.02221      0.02579
38.      40.      4.221      0.01808      0.01903
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.84      0.3598      0.4145
1.      2.      10.51      0.1968      0.1966
2.      3.      7.551      0.131      0.1397
3.      4.      5.882      0.122      0.08782
4.      5.      6.289      0.1331      0.05246
5.      6.      6.382      0.1218      0.01575
6.      7.      6.382      0.09753      0.01101
7.      8.      6.32      0.06815      0.007769
8.      9.      6.25      0.04639      0.007924
9.      10.      6.163      0.04484      0.02135
10.      11.      6.091      0.04184      0.06648
11.      12.      6.001      0.03894      0.1007
12.      13.      5.909      0.03172      0.1294
13.      14.      5.822      0.04575      0.138
14.      15.      5.697      0.06587      0.136
15.      16.      5.57      0.07969      0.1196
16.      17.      5.476      0.06338      0.09522
17.      18.      5.372      0.03582      0.06469
18.      19.      5.285      0.01512      0.03292
19.      20.      5.228      0.006893      0.0138
20.      22.      5.146      0.004353      0.003545
22.      24.      5.06      0.004302      0.0009825
24.      26.      4.924      0.005161      0.002245
26.      28.      4.862      0.006308      0.003756
28.      30.      4.778      0.005964      0.003319
30.      32.      4.623      0.00648      0.00436
32.      34.      4.567      0.00599      0.003721
34.      36.      4.406      0.005267      0.003036
36.      38.      4.303      0.007808      0.006262
38.      40.      4.197      0.007353      0.005865
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.99      0.06145      0.2636
1.      2.      10.55      0.04099      0.137
2.      3.      7.492      0.03019      0.07787
3.      4.      5.926      0.02957      0.04509
4.      5.      6.313      0.02678      0.02781
5.      6.      6.38      0.01703      0.01303
6.      7.      6.371      0.005494      0.00971
7.      8.      6.362      0.02128      0.009267
8.      9.      6.172      0.02001      0.02538
9.      10.      6.188      0.02175      0.03708
10.      11.      6.028      0.02594      0.05745
11.      12.      6.04      0.02995      0.0673
12.      13.      5.928      0.02772      0.0749
13.      14.      5.871      0.04178      0.07253
14.      15.      5.73      0.05283      0.0691
15.      16.      5.594      0.05809      0.06236
16.      17.      5.578      0.0458      0.05784
17.      18.      5.451      0.03601      0.04844
18.      19.      5.378      0.02638      0.03124
19.      20.      5.336      0.03273      0.03649
20.      22.      5.288      0.03104      0.0327
22.      24.      5.141      0.03159      0.03483
24.      26.      5.037      0.0295      0.03213
26.      28.      4.936      0.02828      0.03146
28.      30.      4.819      0.02236      0.02336
30.      32.      4.696      0.02373      0.0263
32.      34.      4.618      0.02775      0.02987
34.      36.      4.435      0.01726      0.01842
36.      38.      4.313      0.02221      0.02579
38.      40.      4.221      0.01808      0.01903
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      20.1      0.08499      0.08513
1.      2.      10.58      0.06266      0.09031
2.      3.      7.525      0.05258      0.02398
3.      4.      5.948      0.05014      0.01591
4.      5.      6.323      0.05159      0.01702
5.      6.      6.383      0.04626      0.01946
6.      7.      6.368      0.03945      0.02183
7.      8.      6.354      0.03391      0.01633
8.      9.      6.168      0.01611      0.01086
9.      10.      6.19      0.01243      0.007235
10.      11.      6.03      0.01797      0.0298
11.      12.      6.047      0.02338      0.04963
12.      13.      5.936      0.02449      0.06654
13.      14.      5.875      0.04097      0.07423
14.      15.      5.733      0.05312      0.07877
15.      16.      5.597      0.05816      0.07322
16.      17.      5.577      0.04513      0.06313
17.      18.      5.45      0.03559      0.04984
18.      19.      5.379      0.02636      0.03176
19.      20.      5.336      0.03273      0.03653
20.      22.      5.288      0.03104      0.03271
22.      24.      5.141      0.03159      0.03483
24.      26.      5.037      0.0295      0.03213
26.      28.      4.936      0.02828      0.03146
28.      30.      4.819      0.02236      0.02336
30.      32.      4.696      0.02373      0.0263
32.      34.      4.618      0.02775      0.02987
34.      36.      4.435      0.01726      0.01842
36.      38.      4.313      0.02221      0.02579
38.      40.      4.221      0.01808      0.01903
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.84      3.346      2.992
1.      2.      10.51      1.823      1.584
2.      3.      7.551      1.382      1.124
3.      4.      5.882      1.108      0.759
4.      5.      6.289      1.143      0.578
5.      6.      6.382      1.065      0.3467
6.      7.      6.382      0.926      0.1668
7.      8.      6.32      0.7333      0.09587
8.      9.      6.25      0.4957      0.08397
9.      10.      6.163      0.2396      0.07274
10.      11.      6.091      0.1244      0.09318
11.      12.      6.001      0.124      0.3089
12.      13.      5.909      0.1256      0.485
13.      14.      5.822      0.14      0.5657
14.      15.      5.697      0.2007      0.5604
15.      16.      5.57      0.2738      0.505
16.      17.      5.476      0.2675      0.4538
17.      18.      5.372      0.1793      0.3471
18.      19.      5.285      0.1056      0.1951
19.      20.      5.228      0.08437      0.09209
20.      22.      5.146      0.08714      0.03388
22.      24.      5.06      0.09734      0.032
24.      26.      4.924      0.1058      0.04087
26.      28.      4.862      0.1154      0.05021
28.      30.      4.778      0.124      0.05805
30.      32.      4.623      0.1295      0.06458
32.      34.      4.567      0.1377      0.07157
34.      36.      4.406      0.1426      0.07687
36.      38.      4.303      0.1479      0.08359
38.      40.      4.197      0.1535      0.08912
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.99      1.213      1.473
1.      2.      10.55      0.6414      0.7534
2.      3.      7.492      0.4275      0.506
3.      4.      5.926      0.2917      0.3281
4.      5.      6.313      0.2271      0.2375
5.      6.      6.38      0.1387      0.1445
6.      7.      6.371      0.07714      0.1005
7.      8.      6.362      0.06907      0.09766
8.      9.      6.172      0.06135      0.1232
9.      10.      6.188      0.06472      0.1615
10.      11.      6.028      0.0715      0.1963
11.      12.      6.04      0.07439      0.2145
12.      13.      5.928      0.07628      0.2042
13.      14.      5.871      0.08747      0.1712
14.      15.      5.73      0.09066      0.1234
15.      16.      5.594      0.0722      0.06317
16.      17.      5.578      0.03627      0.02887
17.      18.      5.451      0.02656      0.0407
18.      19.      5.378      0.03519      0.0477
19.      20.      5.336      0.04853      0.06186
20.      22.      5.288      0.06975      0.07662
22.      24.      5.141      0.08665      0.09172
24.      26.      5.037      0.1053      0.1054
26.      28.      4.936      0.1165      0.1143
28.      30.      4.819      0.1295      0.1199
30.      32.      4.696      0.136      0.1273
32.      34.      4.618      0.145      0.136
34.      36.      4.435      0.1464      0.1306
36.      38.      4.313      0.1577      0.145
38.      40.      4.221      0.1495      0.1339
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      20.1      0.7135      0.7544
1.      2.      10.58      0.3217      0.3402
2.      3.      7.525      0.2017      0.2179
3.      4.      5.948      0.1319      0.1352
4.      5.      6.323      0.09241      0.08963
5.      6.      6.383      0.0526      0.05194
6.      7.      6.368      0.03813      0.04313
7.      8.      6.354      0.03529      0.04386
8.      9.      6.168      0.02389      0.03628
9.      10.      6.19      0.02764      0.04116
10.      11.      6.03      0.04148      0.05719
11.      12.      6.047      0.04613      0.06965
12.      13.      5.936      0.05309      0.07067
13.      14.      5.875      0.07178      0.06695
14.      15.      5.733      0.08243      0.0596
15.      16.      5.597      0.06847      0.03404
16.      17.      5.577      0.03363      0.02039
17.      18.      5.45      0.02419      0.03827
18.      19.      5.379      0.03479      0.04726
19.      20.      5.336      0.04849      0.06177
20.      22.      5.288      0.06975      0.07662
22.      24.      5.141      0.08665      0.09172
24.      26.      5.037      0.1053      0.1054
26.      28.      4.936      0.1165      0.1143
28.      30.      4.819      0.1295      0.1199
30.      32.      4.696      0.136      0.1273
32.      34.      4.618      0.145      0.136
34.      36.      4.435      0.1464      0.1306
36.      38.      4.313      0.1577      0.145
38.      40.      4.221      0.1495      0.1339
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.84      0.      0.
1.      2.      10.51      0.04923      0.04923
2.      3.      7.551      0.01561      0.01561
3.      4.      5.882      0.009946      0.009946
4.      5.      6.289      0.01048      0.01048
5.      6.      6.382      0.01039      0.01039
6.      7.      6.382      0.01049      0.01049
7.      8.      6.32      0.0105      0.0105
8.      9.      6.25      0.01086      0.01086
9.      10.      6.163      0.01128      0.01128
10.      11.      6.091      0.01178      0.01178
11.      12.      6.001      0.01241      0.01241
12.      13.      5.909      0.01306      0.01306
13.      14.      5.822      0.01368      0.01368
14.      15.      5.697      0.01441      0.01441
15.      16.      5.57      0.01552      0.01552
16.      17.      5.476      0.0171      0.0171
17.      18.      5.372      0.01946      0.01946
18.      19.      5.285      0.02069      0.02069
19.      20.      5.228      0.02233      0.02233
20.      22.      5.146      0.01743      0.01743
22.      24.      5.06      0.01975      0.01975
24.      26.      4.924      0.02182      0.02182
26.      28.      4.862      0.02447      0.02447
28.      30.      4.778      0.0272      0.0272
30.      32.      4.623      0.02952      0.02952
32.      34.      4.567      0.0326      0.0326
34.      36.      4.406      0.0352      0.0352
36.      38.      4.303      0.03815      0.03815
38.      40.      4.197      0.04126      0.04126
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      19.99      0.      0.
1.      2.      10.55      0.2637      0.2637
2.      3.      7.492      0.07969      0.07969
3.      4.      5.926      0.04949      0.04949
4.      5.      6.313      0.06403      0.06403
5.      6.      6.38      0.05848      0.05848
6.      7.      6.371      0.07441      0.07441
7.      8.      6.362      0.09194      0.09194
8.      9.      6.172      0.06106      0.06106
9.      10.      6.188      0.06945      0.06945
10.      11.      6.028      0.06943      0.06943
11.      12.      6.04      0.07473      0.07473
12.      13.      5.928      0.09213      0.09213
13.      14.      5.871      0.09214      0.09214
14.      15.      5.73      0.0902      0.0902
15.      16.      5.594      0.035      0.035
16.      17.      5.578      0.04029      0.04029
17.      18.      5.451      0.03798      0.03798
18.      19.      5.378      0.03721      0.03721
19.      20.      5.336      0.0393      0.0393
20.      22.      5.288      0.02805      0.02805
22.      24.      5.141      0.03084      0.03084
24.      26.      5.037      0.03359      0.03359
26.      28.      4.936      0.03531      0.03531
28.      30.      4.819      0.03977      0.03977
30.      32.      4.696      0.04117      0.04117
32.      34.      4.618      0.04621      0.04621
34.      36.      4.435      0.05268      0.05268
36.      38.      4.313      0.05024      0.05024
38.      40.      4.221      0.05635      0.05635
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      20.1      0.      0.
1.      2.      10.58      0.266      0.266
2.      3.      7.525      0.07989      0.07989
3.      4.      5.948      0.04944      0.04944
4.      5.      6.323      0.06405      0.06405
5.      6.      6.383      0.05865      0.05865
6.      7.      6.368      0.0748      0.0748
7.      8.      6.354      0.09257      0.09257
8.      9.      6.168      0.06143      0.06143
9.      10.      6.19      0.06975      0.06975
10.      11.      6.03      0.06959      0.06959
11.      12.      6.047      0.07473      0.07473
12.      13.      5.936      0.09198      0.09198
13.      14.      5.875      0.09195      0.09195
14.      15.      5.733      0.09005      0.09005
15.      16.      5.597      0.03497      0.03497
16.      17.      5.577      0.04029      0.04029
17.      18.      5.45      0.03799      0.03799
18.      19.      5.379      0.03722      0.03722
19.      20.      5.336      0.0393      0.0393
20.      22.      5.288      0.02805      0.02805
22.      24.      5.141      0.03084      0.03084
24.      26.      5.037      0.03359      0.03359
26.      28.      4.936      0.03531      0.03531
28.      30.      4.819      0.03977      0.03977
30.      32.      4.696      0.04117      0.04117
32.      34.      4.618      0.04621      0.04621
34.      36.      4.435      0.05268      0.05268
36.      38.      4.313      0.05024      0.05024
38.      40.      4.221      0.05635      0.05635
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_TMD_Res3.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      3.896      3.396
2.      3.      17.31      3.217      2.589
3.      4.      12.06      2.274      1.53
4.      5.      8.993      1.635      0.8201
5.      6.      8.398      1.418      0.4345
6.      7.      8.116      1.192      0.1734
7.      8.      7.921      0.9231      0.05512
8.      9.      7.756      0.6128      0.03346
9.      10.      7.604      0.2737      0.0181
10.      11.      7.463      0.09266      0.08159
11.      12.      7.328      0.1146      0.387
12.      13.      7.202      0.1284      0.6085
13.      14.      7.081      0.1221      0.7121
14.      15.      6.953      0.1128      0.685
15.      16.      6.791      0.1082      0.5295
16.      17.      6.625      0.09805      0.3201
17.      18.      6.483      0.06249      0.1607
18.      19.      6.384      0.02927      0.06898
19.      20.      6.314      0.01162      0.02647
20.      22.      6.241      0.004494      0.006262
22.      24.      6.16      0.003856      0.0006394
24.      26.      6.072      0.004327      0.0000518
26.      28.      5.994      0.004789      0.0004666
28.      30.      5.916      0.005045      0.0008594
30.      32.      5.837      0.005656      0.001736
32.      34.      5.762      0.005972      0.002166
34.      36.      5.684      0.006326      0.002726
36.      38.      5.596      0.006958      0.003625
38.      40.      5.512      0.00732      0.004139
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      1.416      1.583
2.      3.      18.47      1.005      1.182
3.      4.      12.15      0.5463      0.6348
4.      5.      9.016      0.2941      0.3232
5.      6.      8.374      0.157      0.1446
6.      7.      8.173      0.0555      0.03911
7.      8.      7.943      0.02603      0.04405
8.      9.      7.733      0.02088      0.1154
9.      10.      7.606      0.03788      0.1806
10.      11.      7.522      0.05923      0.2317
11.      12.      7.361      0.06997      0.2561
12.      13.      7.274      0.07563      0.2439
13.      14.      7.136      0.07526      0.2003
14.      15.      7.011      0.07744      0.1397
15.      16.      6.851      0.07512      0.0863
16.      17.      6.75      0.06598      0.07535
17.      18.      6.579      0.04188      0.05665
18.      19.      6.578      0.04892      0.05891
19.      20.      6.49      0.04113      0.04494
20.      22.      6.408      0.04277      0.04672
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      0.65      0.6611
2.      3.      18.59      0.4506      0.4955
3.      4.      12.21      0.234      0.2467
4.      5.      9.033      0.1096      0.1198
5.      6.      8.378      0.06028      0.0424
6.      7.      8.169      0.03918      0.02039
7.      8.      7.933      0.03118      0.02912
8.      9.      7.728      0.01448      0.01725
9.      10.      7.606      0.01774      0.03401
10.      11.      7.524      0.03305      0.05402
11.      12.      7.369      0.03798      0.06536
12.      13.      7.284      0.04518      0.06413
13.      14.      7.142      0.05392      0.05642
14.      15.      7.016      0.07092      0.05458
15.      16.      6.855      0.07647      0.06398
16.      17.      6.749      0.06432      0.07388
17.      18.      6.579      0.03993      0.05562
18.      19.      6.578      0.04856      0.05878
19.      20.      6.49      0.04107      0.04489
20.      22.      6.408      0.04276      0.04671
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      0.5005      0.445
2.      3.      17.31      0.4504      0.3664
3.      4.      12.06      0.3102      0.2058
4.      5.      8.993      0.2214      0.091
5.      6.      8.398      0.1959      0.01959
6.      7.      8.116      0.1541      0.003969
7.      8.      7.921      0.1043      0.008288
8.      9.      7.756      0.05867      0.005836
9.      10.      7.604      0.06145      0.01703
10.      11.      7.463      0.05456      0.07701
11.      12.      7.328      0.0463      0.1324
12.      13.      7.202      0.04677      0.1674
13.      14.      7.081      0.0602      0.1855
14.      15.      6.953      0.09168      0.1828
15.      16.      6.791      0.1089      0.1632
16.      17.      6.625      0.09234      0.1351
17.      18.      6.483      0.0531      0.09555
18.      19.      6.384      0.02319      0.05077
19.      20.      6.314      0.009201      0.02191
20.      22.      6.241      0.004214      0.005584
22.      24.      6.16      0.003854      0.0006085
24.      26.      6.072      0.004326      0.00005078
26.      28.      5.994      0.004789      0.0004666
28.      30.      5.916      0.005045      0.0008594
30.      32.      5.837      0.005656      0.001736
32.      34.      5.762      0.005972      0.002166
34.      36.      5.684      0.006326      0.002726
36.      38.      5.596      0.006958      0.003625
38.      40.      5.512      0.00732      0.004139
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      0.1641      0.177
2.      3.      18.47      0.1093      0.1809
3.      4.      12.15      0.06364      0.1064
4.      5.      9.016      0.03662      0.05322
5.      6.      8.374      0.02794      0.01536
6.      7.      8.173      0.01654      0.004052
7.      8.      7.943      0.01839      0.01198
8.      9.      7.733      0.02203      0.03116
9.      10.      7.606      0.03007      0.05031
10.      11.      7.522      0.03335      0.0706
11.      12.      7.361      0.03428      0.08936
12.      13.      7.274      0.04271      0.09444
13.      14.      7.136      0.05345      0.09647
14.      15.      7.011      0.07332      0.0904
15.      16.      6.851      0.07711      0.08286
16.      17.      6.75      0.06447      0.07997
17.      18.      6.579      0.03957      0.0575
18.      19.      6.578      0.04841      0.05888
19.      20.      6.49      0.04104      0.04492
20.      22.      6.408      0.04276      0.04671
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      0.167      0.1076
2.      3.      18.59      0.1302      0.08517
3.      4.      12.21      0.1005      0.03536
4.      5.      9.033      0.06971      0.03342
5.      6.      8.378      0.06429      0.02244
6.      7.      8.169      0.05256      0.02152
7.      8.      7.933      0.0378      0.01808
8.      9.      7.728      0.01723      0.006961
9.      10.      7.606      0.01327      0.00626
10.      11.      7.524      0.0211      0.03286
11.      12.      7.369      0.02592      0.05935
12.      13.      7.284      0.03874      0.07711
13.      14.      7.142      0.05296      0.09207
14.      15.      7.016      0.07383      0.09725
15.      16.      6.855      0.07794      0.09364
16.      17.      6.749      0.06347      0.08511
17.      18.      6.579      0.03889      0.05898
18.      19.      6.578      0.04837      0.05926
19.      20.      6.49      0.04104      0.04496
20.      22.      6.408      0.04276      0.04672
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      4.021      3.429
2.      3.      17.31      3.284      2.611
3.      4.      12.06      2.311      1.546
4.      5.      8.993      1.659      0.8344
5.      6.      8.398      1.436      0.4545
6.      7.      8.116      1.208      0.2105
7.      8.      7.921      0.9412      0.1206
8.      9.      7.756      0.6328      0.1021
9.      10.      7.604      0.3057      0.09063
10.      11.      7.463      0.1563      0.1157
11.      12.      7.328      0.1552      0.3947
12.      13.      7.202      0.1594      0.6129
13.      14.      7.081      0.179      0.7193
14.      15.      6.953      0.261      0.7171
15.      16.      6.791      0.3545      0.65
16.      17.      6.625      0.3478      0.5869
17.      18.      6.483      0.2313      0.4518
18.      19.      6.384      0.1323      0.2567
19.      20.      6.314      0.09997      0.1212
20.      22.      6.241      0.1018      0.04097
22.      24.      6.16      0.114      0.0344
24.      26.      6.072      0.1261      0.04563
26.      28.      5.994      0.1379      0.0566
28.      30.      5.916      0.1491      0.06691
30.      32.      5.837      0.1598      0.07687
32.      34.      5.762      0.1705      0.08662
34.      36.      5.684      0.1804      0.0957
36.      38.      5.596      0.1898      0.1046
38.      40.      5.512      0.1986      0.1129
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      1.589      1.687
2.      3.      18.47      1.049      1.222
3.      4.      12.15      0.5782      0.6589
4.      5.      9.016      0.3173      0.3473
5.      6.      8.374      0.1843      0.1848
6.      7.      8.173      0.103      0.1193
7.      8.      7.943      0.09002      0.1227
8.      9.      7.733      0.08326      0.1556
9.      10.      7.606      0.0798      0.2036
10.      11.      7.522      0.08485      0.2476
11.      12.      7.361      0.08824      0.2682
12.      13.      7.274      0.09772      0.2552
13.      14.      7.136      0.1075      0.2127
14.      15.      7.011      0.1139      0.15
15.      16.      6.851      0.09092      0.076
16.      17.      6.75      0.05009      0.04203
17.      18.      6.579      0.04413      0.05849
18.      19.      6.578      0.06823      0.0883
19.      20.      6.49      0.07538      0.08759
20.      22.      6.408      0.1026      0.1109
22.      24.      6.3      0.1289      0.1291
24.      26.      6.216      0.1514      0.15
26.      28.      6.122      0.1686      0.1632
28.      30.      6.04      0.1863      0.1763
30.      32.      5.961      0.2005      0.1889
32.      34.      5.865      0.212      0.1974
34.      36.      5.85      0.2286      0.2149
36.      38.      5.696      0.2349      0.2158
38.      40.      5.655      0.2467      0.2292
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      0.9089      0.8084
2.      3.      18.59      0.4839      0.5258
3.      4.      12.21      0.2617      0.2626
4.      5.      9.033      0.1261      0.1342
5.      6.      8.378      0.07329      0.06213
6.      7.      8.169      0.05055      0.04404
7.      8.      7.933      0.0463      0.04938
8.      9.      7.728      0.03382      0.03806
9.      10.      7.606      0.0315      0.0458
10.      11.      7.524      0.04038      0.06251
11.      12.      7.369      0.05115      0.07403
12.      13.      7.284      0.06906      0.07726
13.      14.      7.142      0.08725      0.07101
14.      15.      7.016      0.1033      0.0593
15.      16.      6.855      0.0866      0.03248
16.      17.      6.749      0.04681      0.03312
17.      18.      6.579      0.04172      0.05569
18.      19.      6.578      0.06789      0.08788
19.      20.      6.49      0.07533      0.08747
20.      22.      6.408      0.1026      0.1109
22.      24.      6.3      0.1289      0.1291
24.      26.      6.216      0.1514      0.15
26.      28.      6.122      0.1686      0.1632
28.      30.      6.04      0.1863      0.1763
30.      32.      5.961      0.2005      0.1889
32.      34.      5.865      0.212      0.1974
34.      36.      5.85      0.2286      0.2149
36.      38.      5.696      0.2349      0.2158
38.      40.      5.655      0.2467      0.2292
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      0.8227      0.8227
2.      3.      17.31      0.08615      0.08615
3.      4.      12.06      0.02225      0.02225
4.      5.      8.993      0.01151      0.01151
5.      6.      8.398      0.009515      0.009515
6.      7.      8.116      0.008548      0.008548
7.      8.      7.921      0.007963      0.007963
8.      9.      7.756      0.007638      0.007638
9.      10.      7.604      0.007417      0.007417
10.      11.      7.463      0.007199      0.007199
11.      12.      7.328      0.00707      0.00707
12.      13.      7.202      0.00697      0.00697
13.      14.      7.081      0.006884      0.006884
14.      15.      6.953      0.006898      0.006898
15.      16.      6.791      0.007069      0.007069
16.      17.      6.625      0.007382      0.007382
17.      18.      6.483      0.007809      0.007809
18.      19.      6.384      0.008237      0.008237
19.      20.      6.314      0.008554      0.008554
20.      22.      6.241      0.006354      0.006354
22.      24.      6.16      0.006739      0.006739
24.      26.      6.072      0.007106      0.007106
26.      28.      5.994      0.007473      0.007473
28.      30.      5.916      0.007864      0.007864
30.      32.      5.837      0.00826      0.00826
32.      34.      5.762      0.008655      0.008655
34.      36.      5.684      0.009036      0.009036
36.      38.      5.596      0.00942      0.00942
38.      40.      5.512      0.009769      0.009769
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      5.628      5.628
2.      3.      18.47      0.5025      0.5025
3.      4.      12.15      0.1012      0.1012
4.      5.      9.016      0.04995      0.04995
5.      6.      8.374      0.04317      0.04317
6.      7.      8.173      0.04289      0.04289
7.      8.      7.943      0.04468      0.04468
8.      9.      7.733      0.04447      0.04447
9.      10.      7.606      0.04304      0.04304
10.      11.      7.522      0.04108      0.04108
11.      12.      7.361      0.04156      0.04156
12.      13.      7.274      0.0454      0.0454
13.      14.      7.136      0.04415      0.04415
14.      15.      7.011      0.04108      0.04108
15.      16.      6.851      0.03881      0.03881
16.      17.      6.75      0.03754      0.03754
17.      18.      6.579      0.07429      0.07429
18.      19.      6.578      0.09241      0.09241
19.      20.      6.49      0.06193      0.06193
20.      22.      6.408      0.02466      0.02466
22.      24.      6.3      0.02472      0.02472
24.      26.      6.216      0.02831      0.02831
26.      28.      6.122      0.02762      0.02762
28.      30.      6.04      0.02492      0.02492
30.      32.      5.961      0.02672      0.02672
32.      34.      5.865      0.0361      0.0361
34.      36.      5.85      0.03781      0.03781
36.      38.      5.696      0.02932      0.02932
38.      40.      5.655      0.03043      0.03043
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      5.686      5.686
2.      3.      18.59      0.5044      0.5044
3.      4.      12.21      0.1013      0.1013
4.      5.      9.033      0.04998      0.04998
5.      6.      8.378      0.0433      0.0433
6.      7.      8.169      0.04311      0.04311
7.      8.      7.933      0.04498      0.04498
8.      9.      7.728      0.04474      0.04474
9.      10.      7.606      0.04323      0.04323
10.      11.      7.524      0.04118      0.04118
11.      12.      7.369      0.04156      0.04156
12.      13.      7.284      0.04532      0.04532
13.      14.      7.142      0.04406      0.04406
14.      15.      7.016      0.04102      0.04102
15.      16.      6.855      0.03878      0.03878
16.      17.      6.749      0.03754      0.03754
17.      18.      6.579      0.07431      0.07431
18.      19.      6.578      0.09242      0.09242
19.      20.      6.49      0.06193      0.06193
20.      22.      6.408      0.02466      0.02466
22.      24.      6.3      0.02472      0.02472
24.      26.      6.216      0.02831      0.02831
26.      28.      6.122      0.02762      0.02762
28.      30.      6.04      0.02492      0.02492
30.      32.      5.961      0.02672      0.02672
32.      34.      5.865      0.0361      0.0361
34.      36.      5.85      0.03781      0.03781
36.      38.      5.696      0.02932      0.02932
38.      40.      5.655      0.03043      0.03043
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_TMD_Res4.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.5
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=0
XMax=40
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      3.896      3.396
2.      3.      17.31      3.217      2.589
3.      4.      12.06      2.274      1.53
4.      5.      8.993      1.635      0.8201
5.      6.      8.398      1.418      0.4345
6.      7.      8.116      1.192      0.1734
7.      8.      7.921      0.9231      0.05512
8.      9.      7.756      0.6128      0.03346
9.      10.      7.604      0.2737      0.0181
10.      11.      7.463      0.09266      0.08159
11.      12.      7.328      0.1146      0.387
12.      13.      7.202      0.1284      0.6085
13.      14.      7.081      0.1221      0.7121
14.      15.      6.953      0.1128      0.685
15.      16.      6.791      0.1082      0.5295
16.      17.      6.625      0.09805      0.3201
17.      18.      6.483      0.06249      0.1607
18.      19.      6.384      0.02927      0.06898
19.      20.      6.314      0.01162      0.02647
20.      22.      6.241      0.004494      0.006262
22.      24.      6.16      0.003856      0.0006394
24.      26.      6.072      0.004327      0.0000518
26.      28.      5.994      0.004789      0.0004666
28.      30.      5.916      0.005045      0.0008594
30.      32.      5.837      0.005656      0.001736
32.      34.      5.762      0.005972      0.002166
34.      36.      5.684      0.006326      0.002726
36.      38.      5.596      0.006958      0.003625
38.      40.      5.512      0.00732      0.004139
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      1.416      1.583
2.      3.      18.47      1.005      1.182
3.      4.      12.15      0.5463      0.6348
4.      5.      9.016      0.2941      0.3232
5.      6.      8.374      0.157      0.1446
6.      7.      8.173      0.0555      0.03911
7.      8.      7.943      0.02603      0.04405
8.      9.      7.733      0.02088      0.1154
9.      10.      7.606      0.03788      0.1806
10.      11.      7.522      0.05923      0.2317
11.      12.      7.361      0.06997      0.2561
12.      13.      7.274      0.07563      0.2439
13.      14.      7.136      0.07526      0.2003
14.      15.      7.011      0.07744      0.1397
15.      16.      6.851      0.07512      0.0863
16.      17.      6.75      0.06598      0.07535
17.      18.      6.579      0.04188      0.05665
18.      19.      6.578      0.04892      0.05891
19.      20.      6.49      0.04113      0.04494
20.      22.      6.408      0.04277      0.04672
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      0.65      0.6611
2.      3.      18.59      0.4506      0.4955
3.      4.      12.21      0.234      0.2467
4.      5.      9.033      0.1096      0.1198
5.      6.      8.378      0.06028      0.0424
6.      7.      8.169      0.03918      0.02039
7.      8.      7.933      0.03118      0.02912
8.      9.      7.728      0.01448      0.01725
9.      10.      7.606      0.01774      0.03401
10.      11.      7.524      0.03305      0.05402
11.      12.      7.369      0.03798      0.06536
12.      13.      7.284      0.04518      0.06413
13.      14.      7.142      0.05392      0.05642
14.      15.      7.016      0.07092      0.05458
15.      16.      6.855      0.07647      0.06398
16.      17.      6.749      0.06432      0.07388
17.      18.      6.579      0.03993      0.05562
18.      19.      6.578      0.04856      0.05878
19.      20.      6.49      0.04107      0.04489
20.      22.      6.408      0.04276      0.04671
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      0.5005      0.445
2.      3.      17.31      0.4504      0.3664
3.      4.      12.06      0.3102      0.2058
4.      5.      8.993      0.2214      0.091
5.      6.      8.398      0.1959      0.01959
6.      7.      8.116      0.1541      0.003969
7.      8.      7.921      0.1043      0.008288
8.      9.      7.756      0.05867      0.005836
9.      10.      7.604      0.06145      0.01703
10.      11.      7.463      0.05456      0.07701
11.      12.      7.328      0.0463      0.1324
12.      13.      7.202      0.04677      0.1674
13.      14.      7.081      0.0602      0.1855
14.      15.      6.953      0.09168      0.1828
15.      16.      6.791      0.1089      0.1632
16.      17.      6.625      0.09234      0.1351
17.      18.      6.483      0.0531      0.09555
18.      19.      6.384      0.02319      0.05077
19.      20.      6.314      0.009201      0.02191
20.      22.      6.241      0.004214      0.005584
22.      24.      6.16      0.003854      0.0006085
24.      26.      6.072      0.004326      0.00005078
26.      28.      5.994      0.004789      0.0004666
28.      30.      5.916      0.005045      0.0008594
30.      32.      5.837      0.005656      0.001736
32.      34.      5.762      0.005972      0.002166
34.      36.      5.684      0.006326      0.002726
36.      38.      5.596      0.006958      0.003625
38.      40.      5.512      0.00732      0.004139
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      0.1641      0.177
2.      3.      18.47      0.1093      0.1809
3.      4.      12.15      0.06364      0.1064
4.      5.      9.016      0.03662      0.05322
5.      6.      8.374      0.02794      0.01536
6.      7.      8.173      0.01654      0.004052
7.      8.      7.943      0.01839      0.01198
8.      9.      7.733      0.02203      0.03116
9.      10.      7.606      0.03007      0.05031
10.      11.      7.522      0.03335      0.0706
11.      12.      7.361      0.03428      0.08936
12.      13.      7.274      0.04271      0.09444
13.      14.      7.136      0.05345      0.09647
14.      15.      7.011      0.07332      0.0904
15.      16.      6.851      0.07711      0.08286
16.      17.      6.75      0.06447      0.07997
17.      18.      6.579      0.03957      0.0575
18.      19.      6.578      0.04841      0.05888
19.      20.      6.49      0.04104      0.04492
20.      22.      6.408      0.04276      0.04671
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      0.167      0.1076
2.      3.      18.59      0.1302      0.08517
3.      4.      12.21      0.1005      0.03536
4.      5.      9.033      0.06971      0.03342
5.      6.      8.378      0.06429      0.02244
6.      7.      8.169      0.05256      0.02152
7.      8.      7.933      0.0378      0.01808
8.      9.      7.728      0.01723      0.006961
9.      10.      7.606      0.01327      0.00626
10.      11.      7.524      0.0211      0.03286
11.      12.      7.369      0.02592      0.05935
12.      13.      7.284      0.03874      0.07711
13.      14.      7.142      0.05296      0.09207
14.      15.      7.016      0.07383      0.09725
15.      16.      6.855      0.07794      0.09364
16.      17.      6.749      0.06347      0.08511
17.      18.      6.579      0.03889      0.05898
18.      19.      6.578      0.04837      0.05926
19.      20.      6.49      0.04104      0.04496
20.      22.      6.408      0.04276      0.04672
22.      24.      6.3      0.03788      0.04077
24.      26.      6.216      0.04038      0.045
26.      28.      6.122      0.03935      0.04399
28.      30.      6.04      0.0375      0.04156
30.      32.      5.961      0.03845      0.04324
32.      34.      5.865      0.03684      0.0415
34.      36.      5.85      0.04385      0.04888
36.      38.      5.696      0.03603      0.04052
38.      40.      5.655      0.04152      0.0471
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      4.021      3.429
2.      3.      17.31      3.284      2.611
3.      4.      12.06      2.311      1.546
4.      5.      8.993      1.659      0.8344
5.      6.      8.398      1.436      0.4545
6.      7.      8.116      1.208      0.2105
7.      8.      7.921      0.9412      0.1206
8.      9.      7.756      0.6328      0.1021
9.      10.      7.604      0.3057      0.09063
10.      11.      7.463      0.1563      0.1157
11.      12.      7.328      0.1552      0.3947
12.      13.      7.202      0.1594      0.6129
13.      14.      7.081      0.179      0.7193
14.      15.      6.953      0.261      0.7171
15.      16.      6.791      0.3545      0.65
16.      17.      6.625      0.3478      0.5869
17.      18.      6.483      0.2313      0.4518
18.      19.      6.384      0.1323      0.2567
19.      20.      6.314      0.09997      0.1212
20.      22.      6.241      0.1018      0.04097
22.      24.      6.16      0.114      0.0344
24.      26.      6.072      0.1261      0.04563
26.      28.      5.994      0.1379      0.0566
28.      30.      5.916      0.1491      0.06691
30.      32.      5.837      0.1598      0.07687
32.      34.      5.762      0.1705      0.08662
34.      36.      5.684      0.1804      0.0957
36.      38.      5.596      0.1898      0.1046
38.      40.      5.512      0.1986      0.1129
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      1.589      1.687
2.      3.      18.47      1.049      1.222
3.      4.      12.15      0.5782      0.6589
4.      5.      9.016      0.3173      0.3473
5.      6.      8.374      0.1843      0.1848
6.      7.      8.173      0.103      0.1193
7.      8.      7.943      0.09002      0.1227
8.      9.      7.733      0.08326      0.1556
9.      10.      7.606      0.0798      0.2036
10.      11.      7.522      0.08485      0.2476
11.      12.      7.361      0.08824      0.2682
12.      13.      7.274      0.09772      0.2552
13.      14.      7.136      0.1075      0.2127
14.      15.      7.011      0.1139      0.15
15.      16.      6.851      0.09092      0.076
16.      17.      6.75      0.05009      0.04203
17.      18.      6.579      0.04413      0.05849
18.      19.      6.578      0.06823      0.0883
19.      20.      6.49      0.07538      0.08759
20.      22.      6.408      0.1026      0.1109
22.      24.      6.3      0.1289      0.1291
24.      26.      6.216      0.1514      0.15
26.      28.      6.122      0.1686      0.1632
28.      30.      6.04      0.1863      0.1763
30.      32.      5.961      0.2005      0.1889
32.      34.      5.865      0.212      0.1974
34.      36.      5.85      0.2286      0.2149
36.      38.      5.696      0.2349      0.2158
38.      40.      5.655      0.2467      0.2292
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      0.9089      0.8084
2.      3.      18.59      0.4839      0.5258
3.      4.      12.21      0.2617      0.2626
4.      5.      9.033      0.1261      0.1342
5.      6.      8.378      0.07329      0.06213
6.      7.      8.169      0.05055      0.04404
7.      8.      7.933      0.0463      0.04938
8.      9.      7.728      0.03382      0.03806
9.      10.      7.606      0.0315      0.0458
10.      11.      7.524      0.04038      0.06251
11.      12.      7.369      0.05115      0.07403
12.      13.      7.284      0.06906      0.07726
13.      14.      7.142      0.08725      0.07101
14.      15.      7.016      0.1033      0.0593
15.      16.      6.855      0.0866      0.03248
16.      17.      6.749      0.04681      0.03312
17.      18.      6.579      0.04172      0.05569
18.      19.      6.578      0.06789      0.08788
19.      20.      6.49      0.07533      0.08747
20.      22.      6.408      0.1026      0.1109
22.      24.      6.3      0.1289      0.1291
24.      26.      6.216      0.1514      0.15
26.      28.      6.122      0.1686      0.1632
28.      30.      6.04      0.1863      0.1763
30.      32.      5.961      0.2005      0.1889
32.      34.      5.865      0.212      0.1974
34.      36.      5.85      0.2286      0.2149
36.      38.      5.696      0.2349      0.2158
38.      40.      5.655      0.2467      0.2292
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      22.39      0.8227      0.8227
2.      3.      17.31      0.08615      0.08615
3.      4.      12.06      0.02225      0.02225
4.      5.      8.993      0.01151      0.01151
5.      6.      8.398      0.009515      0.009515
6.      7.      8.116      0.008548      0.008548
7.      8.      7.921      0.007963      0.007963
8.      9.      7.756      0.007638      0.007638
9.      10.      7.604      0.007417      0.007417
10.      11.      7.463      0.007199      0.007199
11.      12.      7.328      0.00707      0.00707
12.      13.      7.202      0.00697      0.00697
13.      14.      7.081      0.006884      0.006884
14.      15.      6.953      0.006898      0.006898
15.      16.      6.791      0.007069      0.007069
16.      17.      6.625      0.007382      0.007382
17.      18.      6.483      0.007809      0.007809
18.      19.      6.384      0.008237      0.008237
19.      20.      6.314      0.008554      0.008554
20.      22.      6.241      0.006354      0.006354
22.      24.      6.16      0.006739      0.006739
24.      26.      6.072      0.007106      0.007106
26.      28.      5.994      0.007473      0.007473
28.      30.      5.916      0.007864      0.007864
30.      32.      5.837      0.00826      0.00826
32.      34.      5.762      0.008655      0.008655
34.      36.      5.684      0.009036      0.009036
36.      38.      5.596      0.00942      0.00942
38.      40.      5.512      0.009769      0.009769
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.52      5.628      5.628
2.      3.      18.47      0.5025      0.5025
3.      4.      12.15      0.1012      0.1012
4.      5.      9.016      0.04995      0.04995
5.      6.      8.374      0.04317      0.04317
6.      7.      8.173      0.04289      0.04289
7.      8.      7.943      0.04468      0.04468
8.      9.      7.733      0.04447      0.04447
9.      10.      7.606      0.04304      0.04304
10.      11.      7.522      0.04108      0.04108
11.      12.      7.361      0.04156      0.04156
12.      13.      7.274      0.0454      0.0454
13.      14.      7.136      0.04415      0.04415
14.      15.      7.011      0.04108      0.04108
15.      16.      6.851      0.03881      0.03881
16.      17.      6.75      0.03754      0.03754
17.      18.      6.579      0.07429      0.07429
18.      19.      6.578      0.09241      0.09241
19.      20.      6.49      0.06193      0.06193
20.      22.      6.408      0.02466      0.02466
22.      24.      6.3      0.02472      0.02472
24.      26.      6.216      0.02831      0.02831
26.      28.      6.122      0.02762      0.02762
28.      30.      6.04      0.02492      0.02492
30.      32.      5.961      0.02672      0.02672
32.      34.      5.865      0.0361      0.0361
34.      36.      5.85      0.03781      0.03781
36.      38.      5.696      0.02932      0.02932
38.      40.      5.655      0.03043      0.03043
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      25.71      5.686      5.686
2.      3.      18.59      0.5044      0.5044
3.      4.      12.21      0.1013      0.1013
4.      5.      9.033      0.04998      0.04998
5.      6.      8.378      0.0433      0.0433
6.      7.      8.169      0.04311      0.04311
7.      8.      7.933      0.04498      0.04498
8.      9.      7.728      0.04474      0.04474
9.      10.      7.606      0.04323      0.04323
10.      11.      7.524      0.04118      0.04118
11.      12.      7.369      0.04156      0.04156
12.      13.      7.284      0.04532      0.04532
13.      14.      7.142      0.04406      0.04406
14.      15.      7.016      0.04102      0.04102
15.      16.      6.855      0.03878      0.03878
16.      17.      6.749      0.03754      0.03754
17.      18.      6.579      0.07431      0.07431
18.      19.      6.578      0.09242      0.09242
19.      20.      6.49      0.06193      0.06193
20.      22.      6.408      0.02466      0.02466
22.      24.      6.3      0.02472      0.02472
24.      26.      6.216      0.02831      0.02831
26.      28.      6.122      0.02762      0.02762
28.      30.      6.04      0.02492      0.02492
30.      32.      5.961      0.02672      0.02672
32.      34.      5.865      0.0361      0.0361
34.      36.      5.85      0.03781      0.03781
36.      38.      5.696      0.02932      0.02932
38.      40.      5.655      0.03043      0.03043
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.65,0.75){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_dphi_Res1.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.952      1.098      1.017
179.      178.      7.363      1.192      1.078
178.      177.      10.29      1.711      1.533
177.      176.      16.97      2.885      2.593
176.      175.      20.63      3.582      3.161
175.      174.      24.08      4.429      3.813
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.946      0.3954      0.4716
179.      178.      7.288      0.412      0.492
178.      177.      10.44      0.5964      0.7111
177.      176.      17.22      0.9785      1.236
176.      175.      19.34      1.012      1.371
175.      174.      13.65      5.486      4.901
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.944      0.2001      0.2033
179.      178.      7.288      0.2008      0.2119
178.      177.      10.46      0.2762      0.2988
177.      176.      17.32      0.4468      0.5252
176.      175.      19.47      0.4707      0.6009
175.      174.      13.83      5.423      4.367
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.952      0.1021      0.1254
179.      178.      7.363      0.1423      0.1268
178.      177.      10.29      0.1962      0.1938
177.      176.      16.97      0.383      0.3767
176.      175.      20.63      0.4859      0.4359
175.      174.      24.08      0.4855      0.4149
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.946      0.02822      0.07753
179.      178.      7.288      0.03805      0.09602
178.      177.      10.44      0.03966      0.1194
177.      176.      17.22      0.06962      0.2436
176.      175.      19.34      0.1513      0.3918
175.      174.      13.65      5.358      4.383
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.944      0.04529      0.04151
179.      178.      7.288      0.05451      0.0683
178.      177.      10.46      0.06804      0.07238
177.      176.      17.32      0.09242      0.1182
176.      175.      19.47      0.1585      0.2457
175.      174.      13.83      5.398      4.269
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.952      1.16      1.028
179.      178.      7.363      1.25      1.089
178.      177.      10.29      1.78      1.548
177.      176.      16.97      2.992      2.618
176.      175.      20.63      3.705      3.19
175.      174.      24.08      4.568      3.848
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.946      0.4325      0.5012
179.      178.      7.288      0.4504      0.5154
178.      177.      10.44      0.6439      0.7483
177.      176.      17.22      1.049      1.3
176.      175.      19.34      1.127      1.421
175.      174.      13.65      5.468      5.016
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.944      0.2464      0.2469
179.      178.      7.288      0.2433      0.2418
178.      177.      10.46      0.3248      0.3459
177.      176.      17.32      0.5175      0.608
176.      175.      19.47      0.6155      0.652
175.      174.      13.83      5.381      4.48
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.952      0.02237      0.02237
179.      178.      7.363      0.03262      0.03262
178.      177.      10.29      0.05917      0.05917
177.      176.      16.97      0.1936      0.1936
176.      175.      20.63      0.4762      0.4762
175.      174.      24.08      1.938      1.938
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.946      0.1047      0.1047
179.      178.      7.288      0.1632      0.1632
178.      177.      10.44      0.3295      0.3295
177.      176.      17.22      1.156      1.156
176.      175.      19.34      2.342      2.342
175.      174.      13.65      31.64      31.64
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.944      0.1059      0.1059
179.      178.      7.288      0.1647      0.1647
178.      177.      10.46      0.3322      0.3322
177.      176.      17.32      1.168      1.168
176.      175.      19.47      2.365      2.365
175.      174.      13.83      31.97      31.97
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_dphi_Res2.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.676      1.171      0.7519
179.      178.      6.554      1.155      0.7449
178.      177.      6.159      1.09      0.7176
177.      176.      6.791      1.196      0.81
176.      175.      7.352      1.304      0.8359
175.      174.      7.829      1.376      0.8122
174.      173.      8.544      1.492      0.7866
173.      172.      10.91      1.886      0.8694
172.      171.      14.76      2.583      1.091
171.      170.      15.61      2.759      1.107
170.      168.      16.96      3.03      1.121
168.      166.      18.96      3.396      1.074
166.      164.      20.72      3.68      0.9817
164.      162.      20.01      3.409      0.7869
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.721      0.2803      0.3157
179.      178.      6.506      0.2738      0.3097
178.      177.      6.157      0.27      0.3028
177.      176.      6.868      0.295      0.3443
176.      175.      7.362      0.2872      0.3466
175.      174.      7.919      0.2652      0.3309
174.      173.      8.535      0.2463      0.3119
173.      172.      11.      0.2744      0.3308
172.      171.      14.73      0.3598      0.4134
171.      170.      15.72      0.364      0.4074
170.      168.      17.26      0.3793      0.4069
168.      166.      19.39      0.3761      0.3725
166.      164.      20.4      0.3251      0.3038
164.      162.      18.97      0.4118      0.3707
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.741      0.1168      0.1229
179.      178.      6.526      0.1164      0.12
178.      177.      6.175      0.1153      0.1194
177.      176.      6.889      0.1236      0.1376
176.      175.      7.386      0.117      0.1342
175.      174.      7.948      0.1      0.1241
174.      173.      8.564      0.09789      0.1154
173.      172.      11.03      0.09587      0.1132
172.      171.      14.76      0.122      0.1489
171.      170.      15.76      0.1174      0.1327
170.      168.      17.29      0.1216      0.1308
168.      166.      19.42      0.116      0.1113
166.      164.      20.42      0.1479      0.09482
164.      162.      18.99      0.3724      0.3001
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.676      0.1263      0.08283
179.      178.      6.554      0.1309      0.08199
178.      177.      6.159      0.1237      0.07338
177.      176.      6.791      0.1174      0.1064
176.      175.      7.352      0.1315      0.135
175.      174.      7.829      0.1486      0.1588
174.      173.      8.544      0.1933      0.1775
173.      172.      10.91      0.2607      0.174
172.      171.      14.76      0.4054      0.1544
171.      170.      15.61      0.4724      0.1574
170.      168.      16.96      0.5883      0.1417
168.      166.      18.96      0.722      0.111
166.      164.      20.72      0.795      0.07039
164.      162.      20.01      0.8031      0.1197
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.721      0.02831      0.04275
179.      178.      6.506      0.0324      0.04424
178.      177.      6.157      0.02744      0.03951
177.      176.      6.868      0.03405      0.05762
176.      175.      7.362      0.03607      0.07297
175.      174.      7.919      0.03539      0.08403
174.      173.      8.535      0.0569      0.09721
173.      172.      11.      0.04751      0.09103
172.      171.      14.73      0.0507      0.09399
171.      170.      15.72      0.03548      0.08667
170.      168.      17.26      0.04838      0.08097
168.      166.      19.39      0.0492      0.0688
166.      164.      20.4      0.129      0.07984
164.      162.      18.97      0.3651      0.3124
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.741      0.05074      0.01593
179.      178.      6.526      0.05321      0.01465
178.      177.      6.175      0.04907      0.01391
177.      176.      6.889      0.05439      0.0258
176.      175.      7.386      0.05778      0.03225
175.      174.      7.948      0.05675      0.04159
174.      173.      8.564      0.07837      0.05294
173.      172.      11.03      0.07822      0.05202
172.      171.      14.76      0.09354      0.06701
171.      170.      15.76      0.08446      0.06137
170.      168.      17.29      0.09049      0.06373
168.      166.      19.42      0.1024      0.06739
166.      164.      20.42      0.1497      0.08683
164.      162.      18.99      0.37      0.303
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.676      1.192      0.7617
179.      178.      6.554      1.177      0.7546
178.      177.      6.159      1.11      0.7269
177.      176.      6.791      1.218      0.8203
176.      175.      7.352      1.327      0.8469
175.      174.      7.829      1.398      0.8236
174.      173.      8.544      1.516      0.7992
173.      172.      10.91      1.914      0.8879
172.      171.      14.76      2.619      1.118
171.      170.      15.61      2.797      1.135
170.      168.      16.96      3.069      1.154
168.      166.      18.96      3.435      1.115
166.      164.      20.72      3.722      1.034
164.      162.      20.01      3.443      0.8458
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.721      0.298      0.3318
179.      178.      6.506      0.2921      0.3255
178.      177.      6.157      0.2866      0.3177
177.      176.      6.868      0.3099      0.3621
176.      175.      7.362      0.3062      0.3657
175.      174.      7.919      0.2854      0.3507
174.      173.      8.535      0.2715      0.3337
173.      172.      11.      0.3074      0.3642
172.      171.      14.73      0.4018      0.4623
171.      170.      15.72      0.4157      0.4587
170.      168.      17.26      0.4306      0.4735
168.      166.      19.39      0.4337      0.4713
166.      164.      20.4      0.385      0.4129
164.      162.      18.97      0.4508      0.4626
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.741      0.1305      0.1342
179.      178.      6.526      0.1303      0.131
178.      177.      6.175      0.1285      0.13
177.      176.      6.889      0.1329      0.1507
176.      175.      7.386      0.1314      0.1476
175.      174.      7.948      0.1147      0.1371
174.      173.      8.564      0.1133      0.1275
173.      172.      11.03      0.1174      0.1324
172.      171.      14.76      0.1477      0.1734
171.      170.      15.76      0.1519      0.1569
170.      168.      17.29      0.1502      0.17
168.      166.      19.42      0.1487      0.181
166.      164.      20.42      0.1501      0.131
164.      162.      18.99      0.3791      0.3132
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.676      0.01235      0.01235
179.      178.      6.554      0.01175      0.01175
178.      177.      6.159      0.01054      0.01054
177.      176.      6.791      0.01075      0.01075
176.      175.      7.352      0.01113      0.01113
175.      174.      7.829      0.01172      0.01172
174.      173.      8.544      0.01309      0.01309
173.      172.      10.91      0.01886      0.01886
172.      171.      14.76      0.03303      0.03303
171.      170.      15.61      0.0457      0.0457
170.      168.      16.96      0.04958      0.04958
168.      166.      18.96      0.09214      0.09214
166.      164.      20.72      0.2036      0.2036
164.      162.      20.01      0.7871      0.7871
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.721      0.05115      0.05115
179.      178.      6.506      0.05841      0.05841
178.      177.      6.157      0.05814      0.05814
177.      176.      6.868      0.05669      0.05669
176.      175.      7.362      0.05495      0.05495
175.      174.      7.919      0.05859      0.05859
174.      173.      8.535      0.06672      0.06672
173.      172.      11.      0.1103      0.1103
172.      171.      14.73      0.1933      0.1933
171.      170.      15.72      0.2758      0.2758
170.      168.      17.26      0.2877      0.2877
168.      166.      19.39      0.5632      0.5632
166.      164.      20.4      0.3593      0.3593
164.      162.      18.97      2.898      2.898
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.741      0.0512      0.0512
179.      178.      6.526      0.05847      0.05847
178.      177.      6.175      0.0582      0.0582
177.      176.      6.889      0.05672      0.05672
176.      175.      7.386      0.05499      0.05499
175.      174.      7.948      0.05869      0.05869
174.      173.      8.564      0.0669      0.0669
173.      172.      11.03      0.1106      0.1106
172.      171.      14.76      0.1939      0.1939
171.      170.      15.76      0.2766      0.2766
170.      168.      17.29      0.2887      0.2887
168.      166.      19.42      0.5653      0.5653
166.      164.      20.42      0.3606      0.3606
164.      162.      18.99      2.913      2.913
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_dphi_Res3.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.2045      0.03956
179.      178.      5.962      0.2087      0.03766
178.      177.      5.945      0.2069      0.04254
177.      176.      5.936      0.2161      0.03543
176.      175.      5.902      0.2204      0.03903
175.      174.      5.852      0.226      0.03727
174.      173.      5.728      0.234      0.03934
173.      172.      5.397      0.2392      0.04014
172.      171.      5.564      0.2843      0.04811
171.      170.      6.13      0.3279      0.05105
170.      168.      6.597      0.289      0.03761
168.      166.      6.966      0.1729      0.02974
166.      164.      7.184      0.06739      0.03303
164.      162.      7.305      0.06244      0.1543
162.      160.      7.389      0.05117      0.268
160.      158.      7.468      0.04266      0.3156
158.      156.      7.509      0.07145      0.3097
156.      154.      7.499      0.08134      0.2792
154.      152.      7.483      0.07584      0.2448
152.      150.      7.475      0.06784      0.2092
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.02902      0.07238
179.      178.      5.91      0.02466      0.06826
178.      177.      5.913      0.02322      0.07039
177.      176.      5.938      0.02897      0.06706
176.      175.      5.877      0.02419      0.06632
175.      174.      5.862      0.02745      0.06741
174.      173.      5.732      0.02543      0.06339
173.      172.      5.386      0.02362      0.05907
172.      171.      5.614      0.03363      0.05647
171.      170.      6.115      0.02177      0.06036
170.      168.      6.549      0.02762      0.07924
168.      166.      6.893      0.03571      0.1053
166.      164.      7.05      0.03994      0.1284
164.      162.      7.114      0.03985      0.1348
162.      160.      7.167      0.03699      0.1288
160.      158.      7.163      0.02291      0.1071
158.      156.      7.168      0.01882      0.08566
156.      154.      7.162      0.01884      0.06591
154.      152.      7.331      0.02271      0.05235
152.      150.      7.294      0.01516      0.03907
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.01834      0.01901
179.      178.      5.908      0.01171      0.01399
178.      177.      5.911      0.01382      0.01786
177.      176.      5.936      0.01984      0.01236
176.      175.      5.875      0.01289      0.01368
175.      174.      5.86      0.01626      0.01497
174.      173.      5.731      0.01664      0.01276
173.      172.      5.386      0.01083      0.01238
172.      171.      5.613      0.02449      0.01151
171.      170.      6.111      0.01338      0.01111
170.      168.      6.544      0.0155      0.01464
168.      166.      6.883      0.02108      0.0223
166.      164.      7.04      0.02619      0.03378
164.      162.      7.108      0.0294      0.03765
162.      160.      7.168      0.03077      0.0407
160.      158.      7.168      0.02127      0.03362
158.      156.      7.173      0.01793      0.02923
156.      154.      7.166      0.01792      0.0235
154.      152.      7.334      0.02252      0.02241
152.      150.      7.297      0.01498      0.0167
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.02701      0.008456
179.      178.      5.962      0.02888      0.007607
178.      177.      5.945      0.02121      0.009524
177.      176.      5.936      0.03179      0.006073
176.      175.      5.902      0.02698      0.007117
175.      174.      5.852      0.03219      0.009089
174.      173.      5.728      0.02866      0.009979
173.      172.      5.397      0.03138      0.02767
172.      171.      5.564      0.02817      0.009091
171.      170.      6.13      0.0708      0.007566
170.      168.      6.597      0.1235      0.0088
168.      166.      6.966      0.1485      0.006672
166.      164.      7.184      0.1249      0.01003
164.      162.      7.305      0.05304      0.01674
162.      160.      7.389      0.02945      0.06007
160.      158.      7.468      0.03532      0.1408
158.      156.      7.509      0.06974      0.1778
156.      154.      7.499      0.08032      0.1798
154.      152.      7.483      0.07524      0.1645
152.      150.      7.475      0.06751      0.1473
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.02158      0.03061
179.      178.      5.91      0.01653      0.0257
178.      177.      5.913      0.01447      0.0296
177.      176.      5.938      0.0244      0.02478
176.      175.      5.877      0.01681      0.02649
175.      174.      5.862      0.02208      0.02531
174.      173.      5.732      0.01959      0.02647
173.      172.      5.386      0.01495      0.02456
172.      171.      5.614      0.02603      0.02057
171.      170.      6.115      0.01261      0.01805
170.      168.      6.549      0.02234      0.01765
168.      166.      6.893      0.02937      0.03066
166.      164.      7.05      0.03257      0.05137
164.      162.      7.114      0.03268      0.07604
162.      160.      7.167      0.03182      0.09226
160.      158.      7.163      0.02115      0.08381
158.      156.      7.168      0.01774      0.07283
156.      154.      7.162      0.01827      0.05649
154.      152.      7.331      0.02244      0.04326
152.      150.      7.294      0.01515      0.03447
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.01733      0.01594
179.      178.      5.908      0.01023      0.01039
178.      177.      5.911      0.01322      0.01427
177.      176.      5.936      0.01967      0.008057
176.      175.      5.875      0.01209      0.01062
175.      174.      5.86      0.01604      0.01097
174.      173.      5.731      0.01614      0.01003
173.      172.      5.386      0.00884      0.008003
172.      171.      5.613      0.02376      0.007336
171.      170.      6.111      0.01225      0.01132
170.      168.      6.544      0.01523      0.01007
168.      166.      6.883      0.01972      0.02196
166.      164.      7.04      0.0257      0.03655
164.      162.      7.108      0.02904      0.0524
162.      160.      7.168      0.03108      0.05781
160.      158.      7.168      0.02293      0.04557
158.      156.      7.173      0.01866      0.03963
156.      154.      7.166      0.01852      0.0302
154.      152.      7.334      0.02279      0.02431
152.      150.      7.297      0.01529      0.01934
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.2269      0.08186
179.      178.      5.962      0.2313      0.07996
178.      177.      5.945      0.2279      0.08335
177.      176.      5.936      0.2379      0.0785
176.      175.      5.902      0.2411      0.0798
175.      174.      5.852      0.2473      0.07777
174.      173.      5.728      0.2534      0.07787
173.      172.      5.397      0.2562      0.07688
172.      171.      5.564      0.3006      0.08101
171.      170.      6.13      0.3453      0.08953
170.      168.      6.597      0.3105      0.08399
168.      166.      6.966      0.2069      0.0877
166.      164.      7.184      0.129      0.09746
164.      162.      7.305      0.1273      0.1916
162.      160.      7.389      0.1352      0.3057
160.      158.      7.468      0.1546      0.359
158.      156.      7.509      0.1691      0.3585
156.      154.      7.499      0.1656      0.3252
154.      152.      7.483      0.1546      0.2818
152.      150.      7.475      0.1492      0.2404
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.04649      0.09021
179.      178.      5.91      0.04787      0.08527
178.      177.      5.913      0.04317      0.08907
177.      176.      5.938      0.04834      0.08428
176.      175.      5.877      0.04732      0.08465
175.      174.      5.862      0.04989      0.08699
174.      173.      5.732      0.04723      0.08288
173.      172.      5.386      0.04407      0.08051
172.      171.      5.614      0.05083      0.08003
171.      170.      6.115      0.04986      0.08586
170.      168.      6.549      0.05718      0.1015
168.      166.      6.893      0.05926      0.1211
166.      164.      7.05      0.06116      0.1395
164.      162.      7.114      0.06108      0.1433
162.      160.      7.167      0.0637      0.1367
160.      158.      7.163      0.06129      0.1182
158.      156.      7.168      0.07595      0.1028
156.      154.      7.162      0.08858      0.09211
154.      152.      7.331      0.1198      0.113
152.      150.      7.294      0.1321      0.1176
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.01845      0.02266
179.      178.      5.908      0.01971      0.01876
178.      177.      5.911      0.01714      0.0234
177.      176.      5.936      0.02031      0.01696
176.      175.      5.875      0.01881      0.01822
175.      174.      5.86      0.02156      0.02215
174.      173.      5.731      0.01942      0.01823
173.      172.      5.386      0.01672      0.02028
172.      171.      5.613      0.02204      0.0192
171.      170.      6.111      0.02036      0.0189
170.      168.      6.544      0.02506      0.02142
168.      166.      6.883      0.02914      0.0265
166.      164.      7.04      0.03698      0.03534
164.      162.      7.108      0.0449      0.04081
162.      160.      7.168      0.05337      0.04763
160.      158.      7.168      0.05694      0.05113
158.      156.      7.173      0.0741      0.05895
156.      154.      7.166      0.08758      0.06602
154.      152.      7.334      0.1195      0.1016
152.      150.      7.297      0.1319      0.1117
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.007167      0.007167
179.      178.      5.962      0.007144      0.007144
178.      177.      5.945      0.007102      0.007102
177.      176.      5.936      0.006995      0.006995
176.      175.      5.902      0.006877      0.006877
175.      174.      5.852      0.00667      0.00667
174.      173.      5.728      0.006358      0.006358
173.      172.      5.397      0.00574      0.00574
172.      171.      5.564      0.005615      0.005615
171.      170.      6.13      0.006048      0.006048
170.      168.      6.597      0.004668      0.004668
168.      166.      6.966      0.005164      0.005164
166.      164.      7.184      0.005683      0.005683
164.      162.      7.305      0.006229      0.006229
162.      160.      7.389      0.006853      0.006853
160.      158.      7.468      0.007616      0.007616
158.      156.      7.509      0.008429      0.008429
156.      154.      7.499      0.009226      0.009226
154.      152.      7.483      0.00998      0.00998
152.      150.      7.475      0.01073      0.01073
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.03918      0.03918
179.      178.      5.91      0.05072      0.05072
178.      177.      5.913      0.04556      0.04556
177.      176.      5.938      0.04323      0.04323
176.      175.      5.877      0.04473      0.04473
175.      174.      5.862      0.04665      0.04665
174.      173.      5.732      0.04258      0.04258
173.      172.      5.386      0.03971      0.03971
172.      171.      5.614      0.03786      0.03786
171.      170.      6.115      0.04444      0.04444
170.      168.      6.549      0.02678      0.02678
168.      166.      6.893      0.02427      0.02427
166.      164.      7.05      0.02578      0.02578
164.      162.      7.114      0.03079      0.03079
162.      160.      7.167      0.0335      0.0335
160.      158.      7.163      0.0367      0.0367
158.      156.      7.168      0.03881      0.03881
156.      154.      7.162      0.08303      0.08303
154.      152.      7.331      0.09407      0.09407
152.      150.      7.294      0.04686      0.04686
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.03928      0.03928
179.      178.      5.908      0.05084      0.05084
178.      177.      5.911      0.04566      0.04566
177.      176.      5.936      0.04334      0.04334
176.      175.      5.875      0.04484      0.04484
175.      174.      5.86      0.04676      0.04676
174.      173.      5.731      0.0427      0.0427
173.      172.      5.386      0.03983      0.03983
172.      171.      5.613      0.03798      0.03798
171.      170.      6.111      0.04457      0.04457
170.      168.      6.544      0.02684      0.02684
168.      166.      6.883      0.02429      0.02429
166.      164.      7.04      0.02576      0.02576
164.      162.      7.108      0.03077      0.03077
162.      160.      7.168      0.0335      0.0335
160.      158.      7.168      0.03671      0.03671
158.      156.      7.173      0.03882      0.03882
156.      154.      7.166      0.08303      0.08303
154.      152.      7.334      0.09407      0.09407
152.      150.      7.297      0.04686      0.04686
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag2/Rescaled_Diag_Combined_RWpOverZ_dphi_Res4.dat <==
# BEGIN PLOT
Legend2Title=Uncorrelated~Scale~Variation
Legend1Title=$0$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  AntiCnll  AntiCnnll  AntiCnnnll
DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC  nnnllMC    AntiCnnnll
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1=1
RatioPlot1DrawOnly=  AntiCnll  AntiCnnll  AntiCnnnll  nllMC  nnllMC    nnnllMC  AntiCnnnll
RatioPlot1Reference=AntiCnnnll
RatioPlot1YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot1YMin=0.839
RatioPlot1YMax=1.149
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2DrawOnly=  SemiCnll  SemiCnnll  SemiCnnnll  nllMC  nnllMC    nnnllMC  SemiCnnnll
RatioPlot2Reference=SemiCnnnll
RatioPlot2YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot2YMin=0.839
RatioPlot2YMax=1.149
RatioPlot2YSize=3.0
RatioPlot3=1
RatioPlot3DrawOnly=  CorCnll  CorCnnll  CorCnnnll  nllMC  nnllMC    nnnllMC  CorCnnnll
RatioPlot3Reference=CorCnnnll
RatioPlot3YLabel=$\mathcal{R}/\mathcal{R}_{W^+/Z}^{\text{N$^3$LL'+N$^2$LO}}$
RatioPlot3YMin=0.839
RatioPlot3YMax=1.149
RatioPlot3YSize=3.0
XMin=150
XMax=180
YMin=0
YMax=29.9
# END PLOT
# BEGIN HISTO1D SemiCnll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.2045      0.03956
179.      178.      5.962      0.2087      0.03766
178.      177.      5.945      0.2069      0.04254
177.      176.      5.936      0.2161      0.03543
176.      175.      5.902      0.2204      0.03903
175.      174.      5.852      0.226      0.03727
174.      173.      5.728      0.234      0.03934
173.      172.      5.397      0.2392      0.04014
172.      171.      5.564      0.2843      0.04811
171.      170.      6.13      0.3279      0.05105
170.      168.      6.597      0.289      0.03761
168.      166.      6.966      0.1729      0.02974
166.      164.      7.184      0.06739      0.03303
164.      162.      7.305      0.06244      0.1543
162.      160.      7.389      0.05117      0.268
160.      158.      7.468      0.04266      0.3156
158.      156.      7.509      0.07145      0.3097
156.      154.      7.499      0.08134      0.2792
154.      152.      7.483      0.07584      0.2448
152.      150.      7.475      0.06784      0.2092
# END HISTO1D SemiCnll
# BEGIN HISTO1D SemiCnnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.02902      0.07238
179.      178.      5.91      0.02466      0.06826
178.      177.      5.913      0.02322      0.07039
177.      176.      5.938      0.02897      0.06706
176.      175.      5.877      0.02419      0.06632
175.      174.      5.862      0.02745      0.06741
174.      173.      5.732      0.02543      0.06339
173.      172.      5.386      0.02362      0.05907
172.      171.      5.614      0.03363      0.05647
171.      170.      6.115      0.02177      0.06036
170.      168.      6.549      0.02762      0.07924
168.      166.      6.893      0.03571      0.1053
166.      164.      7.05      0.03994      0.1284
164.      162.      7.114      0.03985      0.1348
162.      160.      7.167      0.03699      0.1288
160.      158.      7.163      0.02291      0.1071
158.      156.      7.168      0.01882      0.08566
156.      154.      7.162      0.01884      0.06591
154.      152.      7.331      0.02271      0.05235
152.      150.      7.294      0.01516      0.03907
# END HISTO1D SemiCnnll
# BEGIN HISTO1D SemiCnnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.01834      0.01901
179.      178.      5.908      0.01171      0.01399
178.      177.      5.911      0.01382      0.01786
177.      176.      5.936      0.01984      0.01236
176.      175.      5.875      0.01289      0.01368
175.      174.      5.86      0.01626      0.01497
174.      173.      5.731      0.01664      0.01276
173.      172.      5.386      0.01083      0.01238
172.      171.      5.613      0.02449      0.01151
171.      170.      6.111      0.01338      0.01111
170.      168.      6.544      0.0155      0.01464
168.      166.      6.883      0.02108      0.0223
166.      164.      7.04      0.02619      0.03378
164.      162.      7.108      0.0294      0.03765
162.      160.      7.168      0.03077      0.0407
160.      158.      7.168      0.02127      0.03362
158.      156.      7.173      0.01793      0.02923
156.      154.      7.166      0.01792      0.0235
154.      152.      7.334      0.02252      0.02241
152.      150.      7.297      0.01498      0.0167
# END HISTO1D SemiCnnnll
# BEGIN HISTO1D CorCnll
PlotOrder=4
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.02701      0.008456
179.      178.      5.962      0.02888      0.007607
178.      177.      5.945      0.02121      0.009524
177.      176.      5.936      0.03179      0.006073
176.      175.      5.902      0.02698      0.007117
175.      174.      5.852      0.03219      0.009089
174.      173.      5.728      0.02866      0.009979
173.      172.      5.397      0.03138      0.02767
172.      171.      5.564      0.02817      0.009091
171.      170.      6.13      0.0708      0.007566
170.      168.      6.597      0.1235      0.0088
168.      166.      6.966      0.1485      0.006672
166.      164.      7.184      0.1249      0.01003
164.      162.      7.305      0.05304      0.01674
162.      160.      7.389      0.02945      0.06007
160.      158.      7.468      0.03532      0.1408
158.      156.      7.509      0.06974      0.1778
156.      154.      7.499      0.08032      0.1798
154.      152.      7.483      0.07524      0.1645
152.      150.      7.475      0.06751      0.1473
# END HISTO1D CorCnll
# BEGIN HISTO1D CorCnnll
PlotOrder=5
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.02158      0.03061
179.      178.      5.91      0.01653      0.0257
178.      177.      5.913      0.01447      0.0296
177.      176.      5.938      0.0244      0.02478
176.      175.      5.877      0.01681      0.02649
175.      174.      5.862      0.02208      0.02531
174.      173.      5.732      0.01959      0.02647
173.      172.      5.386      0.01495      0.02456
172.      171.      5.614      0.02603      0.02057
171.      170.      6.115      0.01261      0.01805
170.      168.      6.549      0.02234      0.01765
168.      166.      6.893      0.02937      0.03066
166.      164.      7.05      0.03257      0.05137
164.      162.      7.114      0.03268      0.07604
162.      160.      7.167      0.03182      0.09226
160.      158.      7.163      0.02115      0.08381
158.      156.      7.168      0.01774      0.07283
156.      154.      7.162      0.01827      0.05649
154.      152.      7.331      0.02244      0.04326
152.      150.      7.294      0.01515      0.03447
# END HISTO1D CorCnnll
# BEGIN HISTO1D CorCnnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.01733      0.01594
179.      178.      5.908      0.01023      0.01039
178.      177.      5.911      0.01322      0.01427
177.      176.      5.936      0.01967      0.008057
176.      175.      5.875      0.01209      0.01062
175.      174.      5.86      0.01604      0.01097
174.      173.      5.731      0.01614      0.01003
173.      172.      5.386      0.00884      0.008003
172.      171.      5.613      0.02376      0.007336
171.      170.      6.111      0.01225      0.01132
170.      168.      6.544      0.01523      0.01007
168.      166.      6.883      0.01972      0.02196
166.      164.      7.04      0.0257      0.03655
164.      162.      7.108      0.02904      0.0524
162.      160.      7.168      0.03108      0.05781
160.      158.      7.168      0.02293      0.04557
158.      156.      7.173      0.01866      0.03963
156.      154.      7.166      0.01852      0.0302
154.      152.      7.334      0.02279      0.02431
152.      150.      7.297      0.01529      0.01934
# END HISTO1D CorCnnnll
# BEGIN HISTO1D AntiCnll
PlotOrder=7
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.2269      0.08186
179.      178.      5.962      0.2313      0.07996
178.      177.      5.945      0.2279      0.08335
177.      176.      5.936      0.2379      0.0785
176.      175.      5.902      0.2411      0.0798
175.      174.      5.852      0.2473      0.07777
174.      173.      5.728      0.2534      0.07787
173.      172.      5.397      0.2562      0.07688
172.      171.      5.564      0.3006      0.08101
171.      170.      6.13      0.3453      0.08953
170.      168.      6.597      0.3105      0.08399
168.      166.      6.966      0.2069      0.0877
166.      164.      7.184      0.129      0.09746
164.      162.      7.305      0.1273      0.1916
162.      160.      7.389      0.1352      0.3057
160.      158.      7.468      0.1546      0.359
158.      156.      7.509      0.1691      0.3585
156.      154.      7.499      0.1656      0.3252
154.      152.      7.483      0.1546      0.2818
152.      150.      7.475      0.1492      0.2404
# END HISTO1D AntiCnll
# BEGIN HISTO1D AntiCnnll
PlotOrder=8
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.04649      0.09021
179.      178.      5.91      0.04787      0.08527
178.      177.      5.913      0.04317      0.08907
177.      176.      5.938      0.04834      0.08428
176.      175.      5.877      0.04732      0.08465
175.      174.      5.862      0.04989      0.08699
174.      173.      5.732      0.04723      0.08288
173.      172.      5.386      0.04407      0.08051
172.      171.      5.614      0.05083      0.08003
171.      170.      6.115      0.04986      0.08586
170.      168.      6.549      0.05718      0.1015
168.      166.      6.893      0.05926      0.1211
166.      164.      7.05      0.06116      0.1395
164.      162.      7.114      0.06108      0.1433
162.      160.      7.167      0.0637      0.1367
160.      158.      7.163      0.06129      0.1182
158.      156.      7.168      0.07595      0.1028
156.      154.      7.162      0.08858      0.09211
154.      152.      7.331      0.1198      0.113
152.      150.      7.294      0.1321      0.1176
# END HISTO1D AntiCnnll
# BEGIN HISTO1D AntiCnnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.01845      0.02266
179.      178.      5.908      0.01971      0.01876
178.      177.      5.911      0.01714      0.0234
177.      176.      5.936      0.02031      0.01696
176.      175.      5.875      0.01881      0.01822
175.      174.      5.86      0.02156      0.02215
174.      173.      5.731      0.01942      0.01823
173.      172.      5.386      0.01672      0.02028
172.      171.      5.613      0.02204      0.0192
171.      170.      6.111      0.02036      0.0189
170.      168.      6.544      0.02506      0.02142
168.      166.      6.883      0.02914      0.0265
166.      164.      7.04      0.03698      0.03534
164.      162.      7.108      0.0449      0.04081
162.      160.      7.168      0.05337      0.04763
160.      158.      7.168      0.05694      0.05113
158.      156.      7.173      0.0741      0.05895
156.      154.      7.166      0.08758      0.06602
154.      152.      7.334      0.1195      0.1016
152.      150.      7.297      0.1319      0.1117
# END HISTO1D AntiCnnnll
# BEGIN HISTO1D nllMC
PlotOrder=10
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.963      0.007167      0.007167
179.      178.      5.962      0.007144      0.007144
178.      177.      5.945      0.007102      0.007102
177.      176.      5.936      0.006995      0.006995
176.      175.      5.902      0.006877      0.006877
175.      174.      5.852      0.00667      0.00667
174.      173.      5.728      0.006358      0.006358
173.      172.      5.397      0.00574      0.00574
172.      171.      5.564      0.005615      0.005615
171.      170.      6.13      0.006048      0.006048
170.      168.      6.597      0.004668      0.004668
168.      166.      6.966      0.005164      0.005164
166.      164.      7.184      0.005683      0.005683
164.      162.      7.305      0.006229      0.006229
162.      160.      7.389      0.006853      0.006853
160.      158.      7.468      0.007616      0.007616
158.      156.      7.509      0.008429      0.008429
156.      154.      7.499      0.009226      0.009226
154.      152.      7.483      0.00998      0.00998
152.      150.      7.475      0.01073      0.01073
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=11
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.001      0.03918      0.03918
179.      178.      5.91      0.05072      0.05072
178.      177.      5.913      0.04556      0.04556
177.      176.      5.938      0.04323      0.04323
176.      175.      5.877      0.04473      0.04473
175.      174.      5.862      0.04665      0.04665
174.      173.      5.732      0.04258      0.04258
173.      172.      5.386      0.03971      0.03971
172.      171.      5.614      0.03786      0.03786
171.      170.      6.115      0.04444      0.04444
170.      168.      6.549      0.02678      0.02678
168.      166.      6.893      0.02427      0.02427
166.      164.      7.05      0.02578      0.02578
164.      162.      7.114      0.03079      0.03079
162.      160.      7.167      0.0335      0.0335
160.      158.      7.163      0.0367      0.0367
158.      156.      7.168      0.03881      0.03881
156.      154.      7.162      0.08303      0.08303
154.      152.      7.331      0.09407      0.09407
152.      150.      7.294      0.04686      0.04686
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=12
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=1
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.999      0.03928      0.03928
179.      178.      5.908      0.05084      0.05084
178.      177.      5.911      0.04566      0.04566
177.      176.      5.936      0.04334      0.04334
176.      175.      5.875      0.04484      0.04484
175.      174.      5.86      0.04676      0.04676
174.      173.      5.731      0.0427      0.0427
173.      172.      5.386      0.03983      0.03983
172.      171.      5.613      0.03798      0.03798
171.      170.      6.111      0.04457      0.04457
170.      168.      6.544      0.02684      0.02684
168.      166.      6.883      0.02429      0.02429
166.      164.      7.04      0.02576      0.02576
164.      162.      7.108      0.03077      0.03077
162.      160.      7.168      0.0335      0.0335
160.      158.      7.168      0.03671      0.03671
158.      156.      7.173      0.03882      0.03882
156.      154.      7.166      0.08303      0.08303
154.      152.      7.334      0.09407      0.09407
152.      150.      7.297      0.04686      0.04686
# END HISTO1D nnnllMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Uncorrelated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Partially-correlated}}$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend3
Location=RatioPlot3
\rput[Bl]{0}(0.04,0.25){$\boldsymbol{\text{Fully-correlated}}$}
# END SPECIAL


==> text/Cor_Diag4/Comparing_RWmOverZ_TMD_Res1.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.74424      0.      0.
1.      2.      4.97182      0.      0.
2.      3.      5.14877      0.      0.
3.      4.      5.19555      0.      0.
4.      5.      5.18243      0.      0.
5.      6.      5.15238      0.      0.
6.      7.      5.1184      0.      0.
7.      8.      5.06477      0.      0.
8.      9.      5.0213      0.      0.
9.      10.      4.97083      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.85775      0.      0.
1.      2.      5.69972      0.      0.
2.      3.      5.86501      0.      0.
3.      4.      5.93196      0.      0.
4.      5.      5.93918      0.      0.
5.      6.      5.94649      0.      0.
6.      7.      5.9412      0.      0.
7.      8.      5.91878      0.      0.
8.      9.      5.90094      0.      0.
9.      10.      5.88394      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      3.91386      0.      0.
1.      2.      3.60292      0.      0.
2.      3.      3.72239      0.      0.
3.      4.      3.78206      0.      0.
4.      5.      3.79569      0.      0.
5.      6.      3.7965      0.      0.
6.      7.      3.79138      0.      0.
7.      8.      3.76895      0.      0.
8.      9.      3.75536      0.      0.
9.      10.      3.73458      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      2.6532      0.      0.
1.      2.      2.75631      0.      0.
2.      3.      2.83072      0.      0.
3.      4.      2.88129      0.      0.
4.      5.      2.90732      0.      0.
5.      6.      2.92795      0.      0.
6.      7.      2.94741      0.      0.
7.      8.      2.95029      0.      0.
8.      9.      2.96234      0.      0.
9.      10.      2.96985      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWmOverZ_TMD_Res2.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      11.2732      0.      0.
1.      2.      7.42258      0.      0.
2.      3.      5.80394      0.      0.
3.      4.      4.65835      0.      0.
4.      5.      4.95408      0.      0.
5.      6.      5.04253      0.      0.
6.      7.      5.04657      0.      0.
7.      8.      5.01729      0.      0.
8.      9.      4.98652      0.      0.
9.      10.      4.94654      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      8.06525      0.      0.
1.      2.      6.33914      0.      0.
2.      3.      5.92787      0.      0.
3.      4.      5.77157      0.      0.
4.      5.      5.90064      0.      0.
5.      6.      5.92946      0.      0.
6.      7.      5.92878      0.      0.
7.      8.      5.9033      0.      0.
8.      9.      5.89987      0.      0.
9.      10.      5.88015      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      3.92835      0.      0.
1.      2.      4.57965      0.      0.
2.      3.      4.16657      0.      0.
3.      4.      3.50731      0.      0.
4.      5.      3.65392      0.      0.
5.      6.      3.72681      0.      0.
6.      7.      3.74183      0.      0.
7.      8.      3.7349      0.      0.
8.      9.      3.72714      0.      0.
9.      10.      3.71404      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      2.1443      0.      0.
1.      2.      2.64818      0.      0.
2.      3.      2.84634      0.      0.
3.      4.      2.90549      0.      0.
4.      5.      2.9118      0.      0.
5.      6.      2.93515      0.      0.
6.      7.      2.94593      0.      0.
7.      8.      2.95127      0.      0.
8.      9.      2.96221      0.      0.
9.      10.      2.96925      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWmOverZ_TMD_Res3.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      12.1142      0.      0.
2.      3.      10.9265      0.      0.
3.      4.      8.78578      0.      0.
4.      5.      6.74382      0.      0.
5.      6.      6.37849      0.      0.
6.      7.      6.19785      0.      0.
7.      8.      6.06911      0.      0.
8.      9.      5.97833      0.      0.
9.      10.      5.89428      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      8.69638      0.      0.
2.      3.      7.81083      0.      0.
3.      4.      6.66456      0.      0.
4.      5.      6.33197      0.      0.
5.      6.      6.27803      0.      0.
6.      7.      6.22986      0.      0.
7.      8.      6.19069      0.      0.
8.      9.      6.16607      0.      0.
9.      10.      6.13045      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      3.63386      0.      0.
2.      3.      4.70724      0.      0.
3.      4.      5.22233      0.      0.
4.      5.      4.51563      0.      0.
5.      6.      4.38124      0.      0.
6.      7.      4.3137      0.      0.
7.      8.      4.26533      0.      0.
8.      9.      4.23592      0.      0.
9.      10.      4.20398      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      2.07077      0.      0.
2.      3.      2.45813      0.      0.
3.      4.      2.7587      0.      0.
4.      5.      2.82901      0.      0.
5.      6.      2.86698      0.      0.
6.      7.      2.88773      0.      0.
7.      8.      2.89384      0.      0.
8.      9.      2.90943      0.      0.
9.      10.      2.91832      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWmOverZ_TMD_Res4.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      12.1142      0.      0.
2.      3.      10.9265      0.      0.
3.      4.      8.78578      0.      0.
4.      5.      6.74382      0.      0.
5.      6.      6.37849      0.      0.
6.      7.      6.19785      0.      0.
7.      8.      6.06911      0.      0.
8.      9.      5.97833      0.      0.
9.      10.      5.89428      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      8.69638      0.      0.
2.      3.      7.81083      0.      0.
3.      4.      6.66456      0.      0.
4.      5.      6.33197      0.      0.
5.      6.      6.27803      0.      0.
6.      7.      6.22986      0.      0.
7.      8.      6.19069      0.      0.
8.      9.      6.16607      0.      0.
9.      10.      6.13045      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      3.63386      0.      0.
2.      3.      4.70724      0.      0.
3.      4.      5.22233      0.      0.
4.      5.      4.51563      0.      0.
5.      6.      4.38124      0.      0.
6.      7.      4.3137      0.      0.
7.      8.      4.26533      0.      0.
8.      9.      4.23592      0.      0.
9.      10.      4.20398      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      2.07077      0.      0.
2.      3.      2.45813      0.      0.
3.      4.      2.7587      0.      0.
4.      5.      2.82901      0.      0.
5.      6.      2.86698      0.      0.
6.      7.      2.88773      0.      0.
7.      8.      2.89384      0.      0.
8.      9.      2.90943      0.      0.
9.      10.      2.91832      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWmOverZ_dphi_Res1.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.17042      0.      0.
179.      178.      5.44505      0.      0.
178.      177.      7.41859      0.      0.
177.      176.      10.7038      0.      0.
176.      175.      11.6582      0.      0.
175.      174.      12.476      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.74382      0.      0.
179.      178.      5.80968      0.      0.
178.      177.      6.1911      0.      0.
177.      176.      7.56646      0.      0.
176.      175.      8.37843      0.      0.
175.      174.      8.96729      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.66818      0.      0.
179.      178.      3.8352      0.      0.
178.      177.      4.74333      0.      0.
177.      176.      4.70224      0.      0.
176.      175.      3.9075      0.      0.
175.      174.      3.42287      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      2.71231      0.      0.
179.      178.      2.72021      0.      0.
178.      177.      2.69458      0.      0.
177.      176.      2.41936      0.      0.
176.      175.      2.16973      0.      0.
175.      174.      2.00216      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWmOverZ_dphi_Res2.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.19612      0.      0.
179.      178.      5.12474      0.      0.
178.      177.      4.83221      0.      0.
177.      176.      5.30486      0.      0.
176.      175.      5.67957      0.      0.
175.      174.      6.01346      0.      0.
174.      173.      6.51035      0.      0.
173.      172.      8.19006      0.      0.
172.      171.      10.6988      0.      0.
171.      170.      10.5737      0.      0.
170.      168.      10.8562      0.      0.
168.      166.      11.4796      0.      0.
166.      164.      12.0005      0.      0.
164.      162.      11.6275      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.91791      0.      0.
179.      178.      5.90159      0.      0.
178.      177.      5.80965      0.      0.
177.      176.      5.87223      0.      0.
176.      175.      6.00618      0.      0.
175.      174.      6.13294      0.      0.
174.      173.      6.23567      0.      0.
173.      172.      6.42488      0.      0.
172.      171.      7.00338      0.      0.
171.      170.      7.59812      0.      0.
170.      168.      7.93841      0.      0.
168.      166.      8.43993      0.      0.
166.      164.      8.81653      0.      0.
164.      162.      8.53521      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.78442      0.      0.
179.      178.      3.73695      0.      0.
178.      177.      3.58728      0.      0.
177.      176.      3.90728      0.      0.
176.      175.      4.07974      0.      0.
175.      174.      4.23085      0.      0.
174.      173.      4.48356      0.      0.
173.      172.      5.22668      0.      0.
172.      171.      5.85827      0.      0.
171.      170.      5.19846      0.      0.
170.      168.      4.72928      0.      0.
168.      166.      4.27498      0.      0.
166.      164.      3.89406      0.      0.
164.      162.      3.68251      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      2.87831      0.      0.
179.      178.      2.87876      0.      0.
178.      177.      2.88608      0.      0.
177.      176.      2.89752      0.      0.
176.      175.      2.87628      0.      0.
175.      174.      2.86173      0.      0.
174.      173.      2.85556      0.      0.
173.      172.      2.83627      0.      0.
172.      171.      2.76839      0.      0.
171.      170.      2.64013      0.      0.
170.      168.      2.50596      0.      0.
168.      166.      2.36284      0.      0.
166.      164.      2.23268      0.      0.
164.      162.      524575.      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWmOverZ_dphi_Res3.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.95474      0.      0.
179.      178.      4.95103      0.      0.
178.      177.      4.93905      0.      0.
177.      176.      4.91241      0.      0.
176.      175.      4.88285      0.      0.
175.      174.      4.82335      0.      0.
174.      173.      4.70114      0.      0.
173.      172.      4.37747      0.      0.
172.      171.      4.56356      0.      0.
171.      170.      5.12602      0.      0.
170.      168.      5.52547      0.      0.
168.      166.      5.87383      0.      0.
166.      164.      6.19454      0.      0.
164.      162.      6.62264      0.      0.
162.      160.      7.34132      0.      0.
160.      158.      8.43519      0.      0.
158.      156.      9.34357      0.      0.
156.      154.      9.71121      0.      0.
154.      152.      9.85898      0.      0.
152.      150.      9.91099      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.86082      0.      0.
179.      178.      5.86245      0.      0.
178.      177.      5.88692      0.      0.
177.      176.      5.85331      0.      0.
176.      175.      5.84736      0.      0.
175.      174.      5.83912      0.      0.
174.      173.      5.82052      0.      0.
173.      172.      5.7627      0.      0.
172.      171.      5.67067      0.      0.
171.      170.      5.79561      0.      0.
170.      168.      5.96584      0.      0.
168.      166.      6.08127      0.      0.
166.      164.      6.16903      0.      0.
164.      162.      6.23896      0.      0.
162.      160.      6.34081      0.      0.
160.      158.      6.52404      0.      0.
158.      156.      6.81973      0.      0.
156.      154.      7.13478      0.      0.
154.      152.      7.33622      0.      0.
152.      150.      7.49187      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.71718      0.      0.
179.      178.      3.71506      0.      0.
178.      177.      3.70356      0.      0.
177.      176.      3.69216      0.      0.
176.      175.      3.66676      0.      0.
175.      174.      3.63354      0.      0.
174.      173.      3.55754      0.      0.
173.      172.      3.36501      0.      0.
172.      171.      3.53643      0.      0.
171.      170.      3.92329      0.      0.
170.      168.      4.12399      0.      0.
168.      166.      4.27712      0.      0.
166.      164.      4.39246      0.      0.
164.      162.      4.56653      0.      0.
162.      160.      4.8896      0.      0.
160.      158.      5.26665      0.      0.
158.      156.      5.44943      0.      0.
156.      154.      5.28882      0.      0.
154.      152.      5.00286      0.      0.
152.      150.      4.8654      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      2.95853      0.      0.
179.      178.      2.95756      0.      0.
178.      177.      2.96124      0.      0.
177.      176.      2.95411      0.      0.
176.      175.      2.96589      0.      0.
175.      174.      2.96418      0.      0.
174.      173.      2.96878      0.      0.
173.      172.      2.96786      0.      0.
172.      171.      2.97933      0.      0.
171.      170.      2.99754      0.      0.
170.      168.      2.96441      0.      0.
168.      166.      2.9418      0.      0.
166.      164.      2.90817      0.      0.
164.      162.      2.87599      0.      0.
162.      160.      2.86618      0.      0.
160.      158.      2.84077      0.      0.
158.      156.      2.77498      0.      0.
156.      154.      2.7219      0.      0.
154.      152.      2.66221      0.      0.
152.      150.      2.60362      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWmOverZ_dphi_Res4.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWmFC        PPWmFCEM    
DrawOnly=  default    EM    PPWmFC        PPWmFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{-}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.95474      0.      0.
179.      178.      4.95103      0.      0.
178.      177.      4.93905      0.      0.
177.      176.      4.91241      0.      0.
176.      175.      4.88285      0.      0.
175.      174.      4.82335      0.      0.
174.      173.      4.70114      0.      0.
173.      172.      4.37747      0.      0.
172.      171.      4.56356      0.      0.
171.      170.      5.12602      0.      0.
170.      168.      5.52547      0.      0.
168.      166.      5.87383      0.      0.
166.      164.      6.19454      0.      0.
164.      162.      6.62264      0.      0.
162.      160.      7.34132      0.      0.
160.      158.      8.43519      0.      0.
158.      156.      9.34357      0.      0.
156.      154.      9.71121      0.      0.
154.      152.      9.85898      0.      0.
152.      150.      9.91099      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.86082      0.      0.
179.      178.      5.86245      0.      0.
178.      177.      5.88692      0.      0.
177.      176.      5.85331      0.      0.
176.      175.      5.84736      0.      0.
175.      174.      5.83912      0.      0.
174.      173.      5.82052      0.      0.
173.      172.      5.7627      0.      0.
172.      171.      5.67067      0.      0.
171.      170.      5.79561      0.      0.
170.      168.      5.96584      0.      0.
168.      166.      6.08127      0.      0.
166.      164.      6.16903      0.      0.
164.      162.      6.23896      0.      0.
162.      160.      6.34081      0.      0.
160.      158.      6.52404      0.      0.
158.      156.      6.81973      0.      0.
156.      154.      7.13478      0.      0.
154.      152.      7.33622      0.      0.
152.      150.      7.49187      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWmFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.71718      0.      0.
179.      178.      3.71506      0.      0.
178.      177.      3.70356      0.      0.
177.      176.      3.69216      0.      0.
176.      175.      3.66676      0.      0.
175.      174.      3.63354      0.      0.
174.      173.      3.55754      0.      0.
173.      172.      3.36501      0.      0.
172.      171.      3.53643      0.      0.
171.      170.      3.92329      0.      0.
170.      168.      4.12399      0.      0.
168.      166.      4.27712      0.      0.
166.      164.      4.39246      0.      0.
164.      162.      4.56653      0.      0.
162.      160.      4.8896      0.      0.
160.      158.      5.26665      0.      0.
158.      156.      5.44943      0.      0.
156.      154.      5.28882      0.      0.
154.      152.      5.00286      0.      0.
152.      150.      4.8654      0.      0.
# END HISTO1D PPWmFC
# BEGIN HISTO1D PPWmFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      2.95853      0.      0.
179.      178.      2.95756      0.      0.
178.      177.      2.96124      0.      0.
177.      176.      2.95411      0.      0.
176.      175.      2.96589      0.      0.
175.      174.      2.96418      0.      0.
174.      173.      2.96878      0.      0.
173.      172.      2.96786      0.      0.
172.      171.      2.97933      0.      0.
171.      170.      2.99754      0.      0.
170.      168.      2.96441      0.      0.
168.      166.      2.9418      0.      0.
166.      164.      2.90817      0.      0.
164.      162.      2.87599      0.      0.
162.      160.      2.86618      0.      0.
160.      158.      2.84077      0.      0.
158.      156.      2.77498      0.      0.
156.      154.      2.7219      0.      0.
154.      152.      2.66221      0.      0.
152.      150.      2.60362      0.      0.
# END HISTO1D PPWmFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_TMD_Res1.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      8.3188      0.      0.
1.      2.      6.90958      0.      0.
2.      3.      7.05824      0.      0.
3.      4.      7.03185      0.      0.
4.      5.      6.95404      0.      0.
5.      6.      6.86921      0.      0.
6.      7.      6.77401      0.      0.
7.      8.      6.67772      0.      0.
8.      9.      6.58408      0.      0.
9.      10.      6.48563      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      8.48318      0.      0.
1.      2.      7.92118      0.      0.
2.      3.      8.04011      0.      0.
3.      4.      8.02854      0.      0.
4.      5.      7.96948      0.      0.
5.      6.      7.92793      0.      0.
6.      7.      7.86295      0.      0.
7.      8.      7.80369      0.      0.
8.      9.      7.73749      0.      0.
9.      10.      7.67699      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      5.49944      0.      0.
1.      2.      4.87036      0.      0.
2.      3.      4.96302      0.      0.
3.      4.      4.98168      0.      0.
4.      5.      4.95544      0.      0.
5.      6.      4.92924      0.      0.
6.      7.      4.88648      0.      0.
7.      8.      4.83892      0.      0.
8.      9.      4.79808      0.      0.
9.      10.      4.74577      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      3.73532      0.      0.
1.      2.      3.73346      0.      0.
2.      3.      3.77996      0.      0.
3.      4.      3.8023      0.      0.
4.      5.      3.80519      0.      0.
5.      6.      3.80825      0.      0.
6.      7.      3.80567      0.      0.
7.      8.      3.79572      0.      0.
8.      9.      3.79389      0.      0.
9.      10.      3.78449      0.      0.
# END HISTO1D PPWpFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_TMD_Res2.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      21.1526      0.      0.
1.      2.      11.0565      0.      0.
2.      3.      7.95469      0.      0.
3.      4.      6.23109      0.      0.
4.      5.      6.62824      0.      0.
5.      6.      6.70167      0.      0.
6.      7.      6.6708      0.      0.
7.      8.      6.6089      0.      0.
8.      9.      6.53627      0.      0.
9.      10.      6.45298      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      15.1333      0.      0.
1.      2.      9.44264      0.      0.
2.      3.      8.12454      0.      0.
3.      4.      7.72016      0.      0.
4.      5.      7.89467      0.      0.
5.      6.      7.88042      0.      0.
6.      7.      7.83695      0.      0.
7.      8.      7.77597      0.      0.
8.      9.      7.73348      0.      0.
9.      10.      7.67092      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      7.11585      0.      0.
1.      2.      6.60476      0.      0.
2.      3.      5.55702      0.      0.
3.      4.      4.57326      0.      0.
4.      5.      4.76224      0.      0.
5.      6.      4.8198      0.      0.
6.      7.      4.81626      0.      0.
7.      8.      4.79022      0.      0.
8.      9.      4.7609      0.      0.
9.      10.      4.71656      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      3.86118      0.      0.
1.      2.      3.827      0.      0.
2.      3.      3.8051      0.      0.
3.      4.      3.79373      0.      0.
4.      5.      3.80412      0.      0.
5.      6.      3.80291      0.      0.
6.      7.      3.80468      0.      0.
7.      8.      3.79551      0.      0.
8.      9.      3.79311      0.      0.
9.      10.      3.78145      0.      0.
# END HISTO1D PPWpFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_TMD_Res3.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      23.1936      0.      0.
2.      3.      18.2976      0.      0.
3.      4.      12.7986      0.      0.
4.      5.      9.48104      0.      0.
5.      6.      8.83113      0.      0.
6.      7.      8.50731      0.      0.
7.      8.      8.28187      0.      0.
8.      9.      8.1028      0.      0.
9.      10.      7.94711      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      16.6499      0.      0.
2.      3.      13.0801      0.      0.
3.      4.      9.70852      0.      0.
4.      5.      8.90202      0.      0.
5.      6.      8.69204      0.      0.
6.      7.      8.55126      0.      0.
7.      8.      8.44778      0.      0.
8.      9.      8.35725      0.      0.
9.      10.      8.26553      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      6.74945      0.      0.
2.      3.      7.59134      0.      0.
3.      4.      7.35344      0.      0.
4.      5.      6.16208      0.      0.
5.      6.      5.89579      0.      0.
6.      7.      5.75946      0.      0.
7.      8.      5.65713      0.      0.
8.      9.      5.5836      0.      0.
9.      10.      5.51564      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      3.81554      0.      0.
2.      3.      3.95618      0.      0.
3.      4.      3.90045      0.      0.
4.      5.      3.87198      0.      0.
5.      6.      3.86664      0.      0.
6.      7.      3.8593      0.      0.
7.      8.      3.84842      0.      0.
8.      9.      3.84404      0.      0.
9.      10.      3.83612      0.      0.
# END HISTO1D PPWpFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_TMD_Res4.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0^{\circ}<\Delta \phi <180^{\circ}$
Legend1XPos=0.65
Legend1YPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=10
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      23.1936      0.      0.
2.      3.      18.2976      0.      0.
3.      4.      12.7986      0.      0.
4.      5.      9.48104      0.      0.
5.      6.      8.83113      0.      0.
6.      7.      8.50731      0.      0.
7.      8.      8.28187      0.      0.
8.      9.      8.1028      0.      0.
9.      10.      7.94711      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      16.6499      0.      0.
2.      3.      13.0801      0.      0.
3.      4.      9.70852      0.      0.
4.      5.      8.90202      0.      0.
5.      6.      8.69204      0.      0.
6.      7.      8.55126      0.      0.
7.      8.      8.44778      0.      0.
8.      9.      8.35725      0.      0.
9.      10.      8.26553      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      6.74945      0.      0.
2.      3.      7.59134      0.      0.
3.      4.      7.35344      0.      0.
4.      5.      6.16208      0.      0.
5.      6.      5.89579      0.      0.
6.      7.      5.75946      0.      0.
7.      8.      5.65713      0.      0.
8.      9.      5.5836      0.      0.
9.      10.      5.51564      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.01      0.      0.
1.      2.      3.81554      0.      0.
2.      3.      3.95618      0.      0.
3.      4.      3.90045      0.      0.
4.      5.      3.87198      0.      0.
5.      6.      3.86664      0.      0.
6.      7.      3.8593      0.      0.
7.      8.      3.84842      0.      0.
8.      9.      3.84404      0.      0.
9.      10.      3.83612      0.      0.
# END HISTO1D PPWpFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_dphi_Res1.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      7.29783      0.      0.
179.      178.      7.71945      0.      0.
178.      177.      10.7992      0.      0.
177.      176.      18.0837      0.      0.
176.      175.      21.7165      0.      0.
175.      174.      24.3317      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      8.10716      0.      0.
179.      178.      8.23639      0.      0.
178.      177.      9.01236      0.      0.
177.      176.      12.7833      0.      0.
176.      175.      15.6071      0.      0.
175.      174.      17.4888      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      5.03012      0.      0.
179.      178.      5.28471      0.      0.
178.      177.      6.6821      0.      0.
177.      176.      7.64209      0.      0.
176.      175.      7.04901      0.      0.
175.      174.      6.60135      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.72449      0.      0.
179.      178.      3.75095      0.      0.
178.      177.      3.81355      0.      0.
177.      176.      3.92789      0.      0.
176.      175.      3.8797      0.      0.
175.      174.      3.75269      0.      0.
174.      173.      0.01      0.      0.
173.      172.      0.01      0.      0.
172.      171.      0.01      0.      0.
171.      170.      0.01      0.      0.
170.      168.      0.01      0.      0.
168.      166.      0.01      0.      0.
166.      164.      0.01      0.      0.
164.      162.      0.01      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWpFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_dphi_Res2.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      7.03482      0.      0.
179.      178.      6.93429      0.      0.
178.      177.      6.50628      0.      0.
177.      176.      7.1393      0.      0.
176.      175.      7.76451      0.      0.
175.      174.      8.29232      0.      0.
174.      173.      9.0461      0.      0.
173.      172.      11.5198      0.      0.
172.      171.      15.6281      0.      0.
171.      170.      16.5148      0.      0.
170.      168.      17.9539      0.      0.
168.      166.      19.9378      0.      0.
166.      164.      21.5746      0.      0.
164.      162.      21.3647      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      8.01202      0.      0.
179.      178.      7.98545      0.      0.
178.      177.      7.82235      0.      0.
177.      176.      7.90286      0.      0.
176.      175.      8.21102      0.      0.
175.      174.      8.45707      0.      0.
174.      173.      8.66443      0.      0.
173.      172.      9.03699      0.      0.
172.      171.      10.2301      0.      0.
171.      170.      11.8673      0.      0.
170.      168.      13.1285      0.      0.
168.      166.      14.6586      0.      0.
166.      164.      15.8504      0.      0.
164.      162.      15.6828      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.98717      0.      0.
179.      178.      4.91983      0.      0.
178.      177.      4.69918      0.      0.
177.      176.      5.1202      0.      0.
176.      175.      5.43446      0.      0.
175.      174.      5.67407      0.      0.
174.      173.      6.05633      0.      0.
173.      172.      7.11942      0.      0.
172.      171.      8.26171      0.      0.
171.      170.      7.8277      0.      0.
170.      168.      7.52842      0.      0.
168.      166.      7.16186      0.      0.
166.      164.      6.78504      0.      0.
164.      162.      6.52782      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.79946      0.      0.
179.      178.      3.79511      0.      0.
178.      177.      3.78867      0.      0.
177.      176.      3.8032      0.      0.
176.      175.      3.8312      0.      0.
175.      174.      3.84739      0.      0.
174.      173.      3.86389      0.      0.
173.      172.      3.88322      0.      0.
172.      171.      3.92755      0.      0.
171.      170.      3.97775      0.      0.
170.      168.      3.99082      0.      0.
168.      166.      3.94762      0.      0.
166.      164.      3.86222      0.      0.
164.      162.      3.75105      0.      0.
162.      160.      0.01      0.      0.
160.      158.      0.01      0.      0.
158.      156.      0.01      0.      0.
156.      154.      0.01      0.      0.
154.      152.      0.01      0.      0.
152.      150.      0.01      0.      0.
# END HISTO1D PPWpFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_dphi_Res3.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.47816      0.      0.
179.      178.      6.47804      0.      0.
178.      177.      6.45233      0.      0.
177.      176.      6.42275      0.      0.
176.      175.      6.37859      0.      0.
175.      174.      6.30069      0.      0.
174.      173.      6.13575      0.      0.
173.      172.      5.6928      0.      0.
172.      171.      5.89779      0.      0.
171.      170.      6.62967      0.      0.
170.      168.      7.2594      0.      0.
168.      166.      7.83808      0.      0.
166.      164.      8.37749      0.      0.
164.      162.      9.04574      0.      0.
162.      160.      10.1137      0.      0.
160.      158.      11.8059      0.      0.
158.      156.      13.3962      0.      0.
156.      154.      14.3801      0.      0.
154.      152.      15.0385      0.      0.
152.      150.      15.5071      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      7.66285      0.      0.
179.      178.      7.67057      0.      0.
178.      177.      7.69063      0.      0.
177.      176.      7.65293      0.      0.
176.      175.      7.63855      0.      0.
175.      174.      7.62758      0.      0.
174.      173.      7.59672      0.      0.
173.      172.      7.49425      0.      0.
172.      171.      7.32859      0.      0.
171.      170.      7.49568      0.      0.
170.      168.      7.83797      0.      0.
168.      166.      8.11488      0.      0.
166.      164.      8.34299      0.      0.
164.      162.      8.52169      0.      0.
162.      160.      8.73535      0.      0.
160.      158.      9.13108      0.      0.
158.      156.      9.77771      0.      0.
156.      154.      10.565      0.      0.
154.      152.      11.1904      0.      0.
152.      150.      11.722      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.73733      0.      0.
179.      178.      4.73478      0.      0.
178.      177.      4.71341      0.      0.
177.      176.      4.70135      0.      0.
176.      175.      4.66302      0.      0.
175.      174.      4.60815      0.      0.
174.      173.      4.51899      0.      0.
173.      172.      4.27139      0.      0.
172.      171.      4.46509      0.      0.
171.      170.      4.94331      0.      0.
170.      168.      5.27875      0.      0.
168.      166.      5.55031      0.      0.
166.      164.      5.78598      0.      0.
164.      162.      6.06268      0.      0.
162.      160.      6.52963      0.      0.
160.      158.      7.1579      0.      0.
158.      156.      7.53847      0.      0.
156.      154.      7.56454      0.      0.
154.      152.      7.42708      0.      0.
152.      150.      7.25429      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.77603      0.      0.
179.      178.      3.77988      0.      0.
178.      177.      3.77439      0.      0.
177.      176.      3.7758      0.      0.
176.      175.      3.77324      0.      0.
175.      174.      3.77662      0.      0.
174.      173.      3.77078      0.      0.
173.      172.      3.77734      0.      0.
172.      171.      3.76733      0.      0.
171.      170.      3.78626      0.      0.
170.      168.      3.80657      0.      0.
168.      166.      3.8261      0.      0.
166.      164.      3.82545      0.      0.
164.      162.      3.84527      0.      0.
162.      160.      3.84839      0.      0.
160.      158.      3.86128      0.      0.
158.      156.      3.88512      0.      0.
156.      154.      3.90763      0.      0.
154.      152.      3.8887      0.      0.
152.      150.      3.93646      0.      0.
# END HISTO1D PPWpFCEM


==> text/Cor_Diag4/Comparing_RWpOverZ_dphi_Res4.dat <==
# BEGIN PLOT
Legend2Title=N$^3$LL'
Legend1Title=$0$ GeV$<q_{\mathrm{T}} <40$ GeV
Legend1XPos=0.03
Legend1YPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
Legend2Only=~
Legend1Only=~
Legend3Only=  default    EM    PPWpFC        PPWpFCEM    
DrawOnly=  default    EM    PPWpFC        PPWpFCEM    
Legend1=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathcal{R}_{W^{+}/Z}$
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=34.99
# END PLOT
# BEGIN HISTO1D default
PlotOrder=1
LineColor=Black
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= default
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      6.47816      0.      0.
179.      178.      6.47804      0.      0.
178.      177.      6.45233      0.      0.
177.      176.      6.42275      0.      0.
176.      175.      6.37859      0.      0.
175.      174.      6.30069      0.      0.
174.      173.      6.13575      0.      0.
173.      172.      5.6928      0.      0.
172.      171.      5.89779      0.      0.
171.      170.      6.62967      0.      0.
170.      168.      7.2594      0.      0.
168.      166.      7.83808      0.      0.
166.      164.      8.37749      0.      0.
164.      162.      9.04574      0.      0.
162.      160.      10.1137      0.      0.
160.      158.      11.8059      0.      0.
158.      156.      13.3962      0.      0.
156.      154.      14.3801      0.      0.
154.      152.      15.0385      0.      0.
152.      150.      15.5071      0.      0.
# END HISTO1D default
# BEGIN HISTO1D EM
PlotOrder=2
LineColor=Blue
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mu_{Z}=\mu_W$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      7.66285      0.      0.
179.      178.      7.67057      0.      0.
178.      177.      7.69063      0.      0.
177.      176.      7.65293      0.      0.
176.      175.      7.63855      0.      0.
175.      174.      7.62758      0.      0.
174.      173.      7.59672      0.      0.
173.      172.      7.49425      0.      0.
172.      171.      7.32859      0.      0.
171.      170.      7.49568      0.      0.
170.      168.      7.83797      0.      0.
168.      166.      8.11488      0.      0.
166.      164.      8.34299      0.      0.
164.      162.      8.52169      0.      0.
162.      160.      8.73535      0.      0.
160.      158.      9.13108      0.      0.
158.      156.      9.77771      0.      0.
156.      154.      10.565      0.      0.
154.      152.      11.1904      0.      0.
152.      150.      11.722      0.      0.
# END HISTO1D EM
# BEGIN HISTO1D PPWpFC
PlotOrder=3
LineColor=Green
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= $\mathcal{G}_{Z}=\mathcal{G}_{W}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      4.73733      0.      0.
179.      178.      4.73478      0.      0.
178.      177.      4.71341      0.      0.
177.      176.      4.70135      0.      0.
176.      175.      4.66302      0.      0.
175.      174.      4.60815      0.      0.
174.      173.      4.51899      0.      0.
173.      172.      4.27139      0.      0.
172.      171.      4.46509      0.      0.
171.      170.      4.94331      0.      0.
170.      168.      5.27875      0.      0.
168.      166.      5.55031      0.      0.
166.      164.      5.78598      0.      0.
164.      162.      6.06268      0.      0.
162.      160.      6.52963      0.      0.
160.      158.      7.1579      0.      0.
158.      156.      7.53847      0.      0.
156.      154.      7.56454      0.      0.
154.      152.      7.42708      0.      0.
152.      150.      7.25429      0.      0.
# END HISTO1D PPWpFC
# BEGIN HISTO1D PPWpFCEM
PlotOrder=4
LineColor=Red
LineStyle=solid 
LineOpacity=1
LineWidth=0.09 
ErrorBands=0
Title= both
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      3.77603      0.      0.
179.      178.      3.77988      0.      0.
178.      177.      3.77439      0.      0.
177.      176.      3.7758      0.      0.
176.      175.      3.77324      0.      0.
175.      174.      3.77662      0.      0.
174.      173.      3.77078      0.      0.
173.      172.      3.77734      0.      0.
172.      171.      3.76733      0.      0.
171.      170.      3.78626      0.      0.
170.      168.      3.80657      0.      0.
168.      166.      3.8261      0.      0.
166.      164.      3.82545      0.      0.
164.      162.      3.84527      0.      0.
162.      160.      3.84839      0.      0.
160.      158.      3.86128      0.      0.
158.      156.      3.88512      0.      0.
156.      154.      3.90763      0.      0.
154.      152.      3.8887      0.      0.
152.      150.      3.93646      0.      0.
# END HISTO1D PPWpFCEM


==> text/Diag/dphi.dat <==
# BEGIN PLOT
DrawOnly=h f l1 l2 lab1 lab2 lab3
XTwosidedTicks=1
YTwosidedTicks=1
Title=
XLabel=$\Delta\phi$
YLabel=a.u.
YMax=3
YMin=0
XMin=160
XMax=180
YCustomMajorTicks=0	{}	1	{}	2	{}	3	{}
YCustomMinorTicks=0.25	0.5	0.75	1.25	1.5	1.75	2.25	2.5	2.75	3.25	3.5
YLabelSep=2
PlotSize=10,6
# END PLOT

# BEGIN FUNCTION f
LineColor=black
LineWidth=2pt
FunctionXMin=160
FunctionXMax=180
FunctionStyle=curve
XSteps=1000
Code=
return 1.5*((180.5-x)*0.8+0.5)*exp(-(180.5-x)/3.8)
# END FUNCTION

# BEGIN FUNCTION l1
FunctionXMin=178.2
FunctionXMax=178.201
XSteps=100
LineColor=red
LineStyle=dashed
FunctionStyle=line
Code=
return (x-178.2)*1e6
# END FUNCTION

# BEGIN FUNCTION l2
FunctionXMin=175.5
FunctionXMax=175.501
XSteps=100
LineColor=red
LineStyle=dashed
FunctionStyle=line
Code=
return (x-175.5)*1e6
# END FUNCTION

# BEGIN SPECIAL lab1
\rput[lB]{0}(0.95,0.85){\large\textcolor{blue!80!black}{\textbf{I}}}
# END SPECIAL

# BEGIN SPECIAL lab2
\rput[lB]{0}(0.83,0.85){\large\textcolor{blue!80!black}{\textbf{II}}}
# END SPECIAL

# BEGIN SPECIAL lab3
\rput[lB]{0}(0.36,0.85){\large\textcolor{blue!80!black}{\textbf{III}}}
# END SPECIAL

# BEGIN HISTOGRAM h
LineStyle=none
LineColor=white
Scale=0.03
179	180	40	0
178	179	65	0
177	178	67	0
176	177	64	0
175	176	58	0
174	175	51	0
173	174	45	0
172	173	38	0
171	172	32	0
170	171	27	0
169	170	23	0
168	169	19	0
# END HISTOGRAM


==> text/Diag/fx.dat <==
# BEGIN PLOT
DrawOnly=f f1 f2 f3 h
XTwosidedTicks=1
YTwosidedTicks=1
Title=
XLabel=$q_\mathrm{T}$
YLabel=$f\left(\frac{q_\mathrm{T}}{\mu_Q}\right)$
YMax=1
YMin=0
XMin=0
XMax=30
XCustomMajorTicks=1.4	{}	5.8	{}	10.4	${}\atop{\mu_Q\!-\Delta q_\mathrm{T}}$	15	${\mu_Q}\atop{}$	19.6	${}\atop{\mu_Q\!+\Delta q_\mathrm{T}}$	24.2	{}	28.6	{}
YMajorTickMarks=5
#YLabelSep=4
PlotSize=5,3
Legend=1
# END PLOT

# BEGIN FUNCTION f
LineColor=black
LineWidth=2pt
FunctionXMin=0
FunctionXMax=30
FunctionStyle=curve
Title=
XSteps=1000
Code=
xm=15
xr=1
fac=1.
a=exp(xm/xr)
b=exp(-a)
return 1./(1+a**(fac*x/xm-1))
# END FUNCTION

# BEGIN FUNCTION f1
LineColor=black
LineWidth=0.3pt
LineStyle=dashed
FunctionXMin=0
FunctionXMax=30
FunctionStyle=line
Title=
XSteps=1000
Code=
return 10000000000*(x-15-4.6)
# END FUNCTION

# BEGIN FUNCTION f2
LineColor=black
LineWidth=0.3pt
LineStyle=dashed
FunctionXMin=0
FunctionXMax=30
FunctionStyle=line
Title=
XSteps=1000
Code=
return 10000000000*(x-15+4.6)
# END FUNCTION

# BEGIN FUNCTION f3
LineColor=black
LineWidth=0.3pt
LineStyle=dashed
FunctionXMin=0
FunctionXMax=30
FunctionStyle=line
Title=
XSteps=1000
Code=
return 0.5
# END FUNCTION

# BEGIN HISTOGRAM h
LineStyle=none
LineColor=white
PolyMarker=*
20	5	0.827	0	0
# END HISTOGRAM


==> text/Diag/qt.dat <==
# BEGIN PLOT
DrawOnly=h f l1 l2 lab1 lab2 lab3
XTwosidedTicks=1
YTwosidedTicks=1
Title=
XLabel=$q_\mathrm{T}$ [GeV]
YLabel=a.u.
YMax=3
YMin=0
XMin=0
XMax=20
YCustomMajorTicks=0	{}	1	{}	2	{}	3	{}
YCustomMinorTicks=0.25	0.5	0.75	1.25	1.5	1.75	2.25	2.5	2.75	3.25	3.5
YLabelSep=2
PlotSize=10,6
# END PLOT

# BEGIN FUNCTION f
LineColor=black
LineWidth=2pt
FunctionXMin=0
FunctionXMax=40
FunctionStyle=curve
XSteps=1000
Code=
return (x*x)*exp(-x/2.)
# END FUNCTION

# BEGIN FUNCTION l1
FunctionXMin=2.
FunctionXMax=2.001
XSteps=100
LineColor=red
LineStyle=dashed
FunctionStyle=line
Code=
return (x-2.)*1e6
# END FUNCTION

# BEGIN FUNCTION l2
FunctionXMin=6.
FunctionXMax=6.001
XSteps=100
LineColor=red
LineStyle=dashed
FunctionStyle=line
Code=
return (x-6.)*1e6
# END FUNCTION

# BEGIN SPECIAL lab1
\rput[lB]{0}(0.042,0.85){\large\textcolor{blue!80!black}{\textbf{I}}}
# END SPECIAL

# BEGIN SPECIAL lab2
\rput[lB]{0}(0.184,0.85){\large\textcolor{blue!80!black}{\textbf{II}}}
# END SPECIAL

# BEGIN SPECIAL lab3
\rput[lB]{0}(0.625,0.85){\large\textcolor{blue!80!black}{\textbf{III}}}
# END SPECIAL

# BEGIN HISTOGRAM h
LineStyle=none
LineColor=white
PolyMarker=*
20	5	0.827	0	0
# END HISTOGRAM


==> text/FO_Diag/Diag_PPWm_dphi_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$1$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      647.5      14.25      4.498
179.      178.      892.1      19.93      6.408
178.      177.      559.8      12.77      4.164
177.      176.      129.7      3.068      1.042
176.      175.      24.98      0.5972      0.2047
175.      174.      1.856      0.04428      0.01505
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      87.01      101.      89.56
179.      178.      113.6      139.6      123.9
178.      177.      126.1      81.11      72.06
177.      176.      37.26      17.9      15.91
176.      175.      8.707      3.27      2.906
175.      174.      0.7311      0.2325      0.2067
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      647.5      0.1405      0.1405
179.      178.      892.1      0.164      0.164
178.      177.      559.8      0.1306      0.1306
177.      176.      129.7      0.06537      0.06537
176.      175.      24.98      0.02891      0.02891
175.      174.      1.856      0.008227      0.008227
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      87.01      0.7479      0.7479
179.      178.      113.6      0.9377      0.9377
178.      177.      126.1      0.7678      0.7678
177.      176.      37.26      0.4136      0.4136
176.      175.      8.707      0.1065      0.1065
175.      174.      0.7311      0.02822      0.02822
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      646.7      14.19      4.657
179.      178.      891.7      20.06      5.916
178.      177.      559.5      12.59      4.001
177.      176.      129.8      3.044      0.9853
176.      175.      24.94      0.5927      0.2013
175.      174.      1.857      0.04417      0.01496
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      88.13      100.7      89.37
179.      178.      114.5      139.4      123.7
178.      177.      127.3      81.01      71.89
177.      176.      37.86      17.85      15.83
176.      175.      8.632      3.276      2.911
175.      174.      0.7221      0.2348      0.2087
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWm_dphi_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      327.4      5.961      1.102
179.      178.      346.8      6.32      1.178
178.      177.      413.7      7.625      1.481
177.      176.      476.4      8.973      1.839
176.      175.      377.9      7.007      1.329
175.      174.      278.5      5.023      0.8358
174.      173.      198.1      3.449      0.4726
173.      172.      137.2      2.332      0.2698
172.      171.      84.17      1.433      0.1619
171.      170.      45.89      0.7942      0.09681
170.      168.      20.98      0.3643      0.04428
168.      166.      6.732      0.1161      0.01312
166.      164.      1.565      0.02687      0.002868
164.      162.      0.08248      0.001525      0.0002388
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      208.4      31.22      27.42
179.      178.      219.      33.34      29.25
178.      177.      254.7      40.44      35.55
177.      176.      297.2      46.21      40.62
176.      175.      259.5      33.56      29.5
175.      174.      208.7      22.42      19.7
174.      173.      160.1      14.45      12.68
173.      172.      116.4      9.246      8.11
172.      171.      73.87      5.385      4.719
171.      170.      40.69      2.881      2.529
170.      168.      18.83      1.274      1.122
168.      166.      6.284      0.3732      0.3301
166.      164.      1.488      0.084      0.07397
164.      162.      0.07863      0.004949      0.004243
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      327.4      0.08207      0.08207
179.      178.      346.8      0.0843      0.0843
178.      177.      413.7      0.09174      0.09174
177.      176.      476.4      0.09914      0.09914
176.      175.      377.9      0.08849      0.08849
175.      174.      278.5      0.07527      0.07527
174.      173.      198.1      0.06276      0.06276
173.      172.      137.2      0.05187      0.05187
172.      171.      84.17      0.0413      0.0413
171.      170.      45.89      0.03141      0.03141
170.      168.      20.98      0.01514      0.01514
168.      166.      6.732      0.008629      0.008629
166.      164.      1.565      0.004222      0.004222
164.      162.      0.08248      0.001012      0.001012
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      208.4      0.4695      0.4695
179.      178.      219.      0.5897      0.5897
178.      177.      254.7      0.5923      0.5923
177.      176.      297.2      0.5664      0.5664
176.      175.      259.5      0.5214      0.5214
175.      174.      208.7      0.4731      0.4731
174.      173.      160.1      0.4047      0.4047
173.      172.      116.4      0.3505      0.3505
172.      171.      73.87      0.2829      0.2829
171.      170.      40.69      0.233      0.233
170.      168.      18.83      0.08949      0.08949
168.      166.      6.284      0.05229      0.05229
166.      164.      1.488      0.007444      0.007444
164.      162.      0.07863      0.001912      0.001912
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      326.2      5.888      0.9807
179.      178.      345.5      6.106      1.103
178.      177.      412.7      7.585      1.413
177.      176.      476.1      8.783      1.826
176.      175.      377.5      6.862      1.598
175.      174.      278.5      5.071      0.5873
174.      173.      198.1      3.375      0.4456
173.      172.      137.2      2.31      0.2598
172.      171.      84.33      1.414      0.1509
171.      170.      46.05      0.8452      0.06485
170.      168.      21.02      0.3648      0.03007
168.      166.      6.766      0.1101      0.01061
166.      164.      1.571      0.02644      0.002124
164.      162.      0.08424      0.001382      0.0001104
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      208.9      30.98      27.08
179.      178.      219.6      32.97      29.
178.      177.      254.8      40.45      35.42
177.      176.      297.5      46.11      40.53
176.      175.      260.4      33.36      29.64
175.      174.      209.5      22.44      19.57
174.      173.      160.5      14.38      12.65
173.      172.      117.2      9.152      8.045
172.      171.      74.23      5.339      4.693
171.      170.      41.      2.901      2.494
170.      168.      19.08      1.258      1.1
168.      166.      6.313      0.3754      0.3354
166.      164.      1.501      0.08351      0.07352
164.      162.      0.08188      0.004251      0.00378
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWm_dphi_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      77.89      0.5504      0.5326
179.      178.      78.29      0.5529      0.5355
178.      177.      79.21      0.5621      0.5392
177.      176.      80.65      0.5722      0.548
176.      175.      82.71      0.5917      0.5568
175.      174.      85.68      0.6261      0.5651
174.      173.      89.92      0.6752      0.5769
173.      172.      96.52      0.7518      0.5957
172.      171.      109.8      0.9219      0.6212
171.      170.      118.      1.032      0.6355
170.      168.      110.3      0.911      0.6453
168.      166.      93.86      0.6826      0.6363
166.      164.      78.12      0.6195      0.4696
164.      162.      64.46      0.5914      0.2986
162.      160.      53.31      0.5613      0.1664
160.      158.      44.65      0.5285      0.07349
158.      156.      37.83      0.4943      0.01011
156.      154.      32.37      0.4605      0.03383
154.      152.      27.95      0.4297      0.06561
152.      150.      24.28      0.4003      0.08765
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      87.57      1.666      1.53
179.      178.      88.09      1.657      1.525
178.      177.      88.74      1.757      1.604
177.      176.      90.95      1.7      1.561
176.      175.      92.68      1.838      1.679
175.      174.      95.93      1.951      1.772
174.      173.      100.5      2.016      1.849
173.      172.      107.4      2.292      2.084
172.      171.      121.5      2.833      2.543
171.      170.      129.7      3.142      2.831
170.      168.      124.2      2.415      2.207
168.      166.      108.6      1.533      1.442
166.      164.      92.33      0.8837      0.8719
164.      162.      78.28      0.3333      0.3873
162.      160.      65.65      0.04508      0.1298
160.      158.      56.41      0.1325      0.2572
158.      156.      48.16      0.2058      0.3333
156.      154.      41.84      0.2853      0.4143
154.      152.      36.63      0.3557      0.4939
152.      150.      32.1      0.3785      0.5176
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      77.89      0.03446      0.03446
179.      178.      78.29      0.03458      0.03458
178.      177.      79.21      0.03472      0.03472
177.      176.      80.65      0.03503      0.03503
176.      175.      82.71      0.03541      0.03541
175.      174.      85.68      0.03599      0.03599
174.      173.      89.92      0.03679      0.03679
173.      172.      96.52      0.03799      0.03799
172.      171.      109.8      0.04034      0.04034
171.      170.      118.      0.04197      0.04197
170.      168.      110.3      0.02899      0.02899
168.      166.      93.86      0.02685      0.02685
166.      164.      78.12      0.02447      0.02447
164.      162.      64.46      0.02213      0.02213
162.      160.      53.31      0.02      0.02
160.      158.      44.65      0.01821      0.01821
158.      156.      37.83      0.01669      0.01669
156.      154.      32.37      0.01538      0.01538
154.      152.      27.95      0.01426      0.01426
152.      150.      24.28      0.01326      0.01326
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      87.57      0.2106      0.2106
179.      178.      88.09      0.2602      0.2602
178.      177.      88.74      0.2618      0.2618
177.      176.      90.95      0.2865      0.2865
176.      175.      92.68      0.2998      0.2998
175.      174.      95.93      0.2769      0.2769
174.      173.      100.5      0.2666      0.2666
173.      172.      107.4      0.2706      0.2706
172.      171.      121.5      0.5048      0.5048
171.      170.      129.7      0.5175      0.5175
170.      168.      124.2      0.172      0.172
168.      166.      108.6      0.1872      0.1872
166.      164.      92.33      0.1655      0.1655
164.      162.      78.28      0.1246      0.1246
162.      160.      65.65      0.1146      0.1146
160.      158.      56.41      0.1039      0.1039
158.      156.      48.16      0.09782      0.09782
156.      154.      41.84      0.0947      0.0947
154.      152.      36.63      0.09586      0.09586
152.      150.      32.1      0.09273      0.09273
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      72.73      0.6083      0.4604
179.      178.      73.2      0.6193      0.4418
178.      177.      74.14      0.5964      0.4768
177.      176.      75.51      0.5863      0.4155
176.      175.      77.68      0.6331      0.4717
175.      174.      80.7      0.6108      0.5781
174.      173.      84.98      0.6655      0.551
173.      172.      91.64      0.6443      0.5974
172.      171.      105.1      0.8506      0.8098
171.      170.      113.6      0.9038      0.6758
170.      168.      106.      0.7767      0.747
168.      166.      89.96      0.792      0.6041
166.      164.      74.29      0.6696      0.3392
164.      162.      60.95      0.6781      0.1767
162.      160.      49.96      0.6282      0.02024
160.      158.      41.48      0.6027      0.03433
158.      156.      34.88      0.5893      0.09108
156.      154.      29.61      0.5312      0.1357
154.      152.      25.35      0.5201      0.1542
152.      150.      21.83      0.4715      0.1829
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      82.53      1.344      1.237
179.      178.      83.04      1.346      1.225
178.      177.      84.04      1.399      1.283
177.      176.      85.5      1.362      1.357
176.      175.      87.82      1.475      1.376
175.      174.      91.04      1.661      1.479
174.      173.      95.59      1.72      1.578
173.      172.      102.6      1.932      1.841
172.      171.      116.5      2.546      2.145
171.      170.      125.9      2.731      2.533
170.      168.      119.7      2.155      1.983
168.      166.      104.3      1.355      1.184
166.      164.      88.27      0.5897      0.7062
164.      162.      74.14      0.1113      0.2308
162.      160.      62.12      0.04983      0.2659
160.      158.      52.52      0.2537      0.4312
158.      156.      44.85      0.3944      0.5559
156.      154.      38.58      0.4277      0.6229
154.      152.      33.41      0.4887      0.6447
152.      150.      29.07      0.4815      0.6689
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWm_dphi_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$1$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1053.      20.76      5.067
179.      178.      1317.      26.8      7.05
178.      177.      1053.      20.96      5.106
177.      176.      686.8      12.61      2.333
176.      175.      485.6      8.196      0.9765
175.      174.      366.      5.693      0.2858
174.      173.      288.1      4.124      0.1043
173.      172.      233.7      3.084      0.3259
172.      171.      194.      2.355      0.4592
171.      170.      163.9      1.826      0.5387
170.      168.      131.2      1.275      0.601
168.      166.      100.6      0.7987      0.6232
166.      164.      79.68      0.6167      0.4965
164.      162.      64.55      0.5912      0.3001
162.      160.      53.31      0.5613      0.1664
160.      158.      44.65      0.5285      0.07349
158.      156.      37.83      0.4943      0.01011
156.      154.      32.37      0.4605      0.03383
154.      152.      27.95      0.4297      0.06561
152.      150.      24.28      0.4003      0.08765
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      382.9      133.9      118.5
179.      178.      420.7      174.6      154.7
178.      177.      469.5      123.3      109.2
177.      176.      425.4      65.81      58.09
176.      175.      360.9      38.67      34.09
175.      174.      305.4      24.6      21.68
174.      173.      260.6      16.46      14.53
173.      172.      223.9      11.54      10.19
172.      171.      195.3      8.218      7.262
171.      170.      170.4      6.022      5.36
170.      168.      143.1      3.689      3.33
168.      166.      114.9      1.906      1.772
166.      164.      93.81      0.9677      0.9459
164.      162.      78.36      0.3383      0.3916
162.      160.      65.65      0.04508      0.1298
160.      158.      56.41      0.1325      0.2572
158.      156.      48.16      0.2058      0.3333
156.      154.      41.84      0.2853      0.4143
154.      152.      36.63      0.3557      0.4939
152.      150.      32.1      0.3785      0.5176
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1053.      0.1663      0.1663
179.      178.      1317.      0.1876      0.1876
178.      177.      1053.      0.1633      0.1633
177.      176.      686.8      0.1238      0.1238
176.      175.      485.6      0.0996      0.0996
175.      174.      366.      0.08384      0.08384
174.      173.      288.1      0.07275      0.07275
173.      172.      233.7      0.06429      0.06429
172.      171.      194.      0.05773      0.05773
171.      170.      163.9      0.05242      0.05242
170.      168.      131.2      0.0327      0.0327
168.      166.      100.6      0.0282      0.0282
166.      164.      79.68      0.02483      0.02483
164.      162.      64.55      0.02215      0.02215
162.      160.      53.31      0.02      0.02
160.      158.      44.65      0.01821      0.01821
158.      156.      37.83      0.01669      0.01669
156.      154.      32.37      0.01538      0.01538
154.      152.      27.95      0.01426      0.01426
152.      150.      24.28      0.01326      0.01326
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      382.9      0.9078      0.9078
179.      178.      420.7      1.138      1.138
178.      177.      469.5      1.004      1.004
177.      176.      425.4      0.7576      0.7576
176.      175.      360.9      0.6108      0.6108
175.      174.      305.4      0.5489      0.5489
174.      173.      260.6      0.4846      0.4846
173.      172.      223.9      0.4427      0.4427
172.      171.      195.3      0.5787      0.5787
171.      170.      170.4      0.5675      0.5675
170.      168.      143.1      0.1939      0.1939
168.      166.      114.9      0.1943      0.1943
166.      164.      93.81      0.1656      0.1656
164.      162.      78.36      0.1246      0.1246
162.      160.      65.65      0.1146      0.1146
160.      158.      56.41      0.1039      0.1039
158.      156.      48.16      0.09782      0.09782
156.      154.      41.84      0.0947      0.0947
154.      152.      36.63      0.09586      0.09586
152.      150.      32.1      0.09273      0.09273
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1046.      20.54      5.03
179.      178.      1310.      26.61      6.4
178.      177.      1046.      20.65      4.817
177.      176.      681.4      12.24      2.225
176.      175.      480.2      7.927      1.166
175.      174.      361.1      5.693      0.008557
174.      173.      283.1      3.926      0.2199
173.      172.      228.8      2.908      0.3844
172.      171.      189.5      2.265      0.6589
171.      170.      159.6      1.749      0.611
170.      168.      127.1      1.142      0.7169
168.      166.      96.72      0.7814      0.7143
166.      164.      75.86      0.6675      0.3656
164.      162.      61.03      0.678      0.1781
162.      160.      49.96      0.6282      0.02024
160.      158.      41.48      0.6027      0.03433
158.      156.      34.88      0.5893      0.09108
156.      154.      29.61      0.5312      0.1357
154.      152.      25.35      0.5201      0.1542
152.      150.      21.83      0.4715      0.1829
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      379.6      133.      117.7
179.      178.      417.1      173.7      153.9
178.      177.      466.2      122.9      108.6
177.      176.      420.9      65.32      57.72
176.      175.      356.9      38.11      33.93
175.      174.      301.2      24.34      21.25
174.      173.      256.1      16.1      14.23
173.      172.      219.8      11.08      9.887
172.      171.      190.8      7.885      6.838
171.      170.      166.9      5.632      5.026
170.      168.      138.8      3.412      3.084
168.      166.      110.6      1.73      1.52
166.      164.      89.77      0.6732      0.7798
164.      162.      74.22      0.1155      0.2346
162.      160.      62.12      0.04983      0.2659
160.      158.      52.52      0.2537      0.4312
158.      156.      44.85      0.3944      0.5559
156.      154.      38.58      0.4277      0.6229
154.      152.      33.41      0.4887      0.6447
152.      150.      29.07      0.4815      0.6689
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWm_qt_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1359.      30.09      9.578
2.      3.      331.1      6.477      1.537
3.      4.      144.4      2.549      0.4108
4.      5.      78.44      1.249      0.0965
5.      6.      48.04      0.6884      0.01154
6.      7.      31.82      0.4112      0.04929
7.      8.      22.32      0.2571      0.06346
8.      9.      16.29      0.1649      0.067
9.      10.      12.34      0.1084      0.06586
10.      11.      9.537      0.07236      0.0613
11.      12.      7.558      0.05751      0.04747
12.      13.      6.077      0.05275      0.031
13.      14.      4.951      0.04807      0.01962
14.      15.      4.108      0.04423      0.01145
15.      16.      3.424      0.04022      0.005802
16.      17.      2.89      0.03706      0.001383
17.      18.      2.475      0.03406      0.001426
18.      19.      2.105      0.03129      0.003888
19.      20.      1.839      0.02915      0.005394
20.      22.      1.48      0.02533      0.006488
22.      24.      1.136      0.02149      0.007351
24.      26.      0.8923      0.0186      0.007763
26.      28.      0.706      0.01589      0.007489
28.      30.      0.5646      0.01371      0.007198
30.      32.      0.4539      0.01168      0.006548
32.      34.      0.3714      0.01018      0.006097
34.      36.      0.3023      0.008783      0.005555
36.      38.      0.2489      0.007653      0.005087
38.      40.      0.2046      0.006532      0.004464
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      172.3      213.      188.9
2.      3.      169.5      36.94      32.49
3.      4.      102.4      12.47      10.93
4.      5.      65.39      5.465      4.776
5.      6.      44.6      2.685      2.351
6.      7.      31.7      1.456      1.276
7.      8.      23.44      0.8333      0.7315
8.      9.      17.62      0.5037      0.4493
9.      10.      13.86      0.3006      0.2684
10.      11.      11.05      0.1574      0.1476
11.      12.      8.862      0.1061      0.09978
12.      13.      7.344      0.04489      0.047
13.      14.      6.064      0.01366      0.01991
14.      15.      5.003      0.01438      0.01876
15.      16.      4.275      0.000479      0.005663
16.      17.      3.644      0.008473      0.01633
17.      18.      3.154      0.01361      0.02182
18.      19.      2.667      0.007823      0.0137
19.      20.      2.372      0.01733      0.02427
20.      22.      1.913      0.01682      0.02442
22.      24.      1.5      0.01934      0.02697
24.      26.      1.173      0.0163      0.02229
26.      28.      0.9335      0.01513      0.02029
28.      30.      0.755      0.01229      0.01643
30.      32.      0.6133      0.0121      0.01638
32.      34.      0.4992      0.01012      0.0135
34.      36.      0.406      0.008837      0.01174
36.      38.      0.3387      0.008158      0.01077
38.      40.      0.2774      0.006987      0.009157
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1359.      0.203      0.203
2.      3.      331.1      0.08561      0.08561
3.      4.      144.4      0.05301      0.05301
4.      5.      78.44      0.03755      0.03755
5.      6.      48.04      0.02851      0.02851
6.      7.      31.82      0.02265      0.02265
7.      8.      22.32      0.01864      0.01864
8.      9.      16.29      0.0157      0.0157
9.      10.      12.34      0.01356      0.01356
10.      11.      9.537      0.01181      0.01181
11.      12.      7.558      0.01045      0.01045
12.      13.      6.077      0.009344      0.009344
13.      14.      4.951      0.008391      0.008391
14.      15.      4.108      0.007651      0.007651
15.      16.      3.424      0.006996      0.006996
16.      17.      2.89      0.006408      0.006408
17.      18.      2.475      0.005963      0.005963
18.      19.      2.105      0.005513      0.005513
19.      20.      1.839      0.005198      0.005198
20.      22.      1.48      0.003321      0.003321
22.      24.      1.136      0.002926      0.002926
24.      26.      0.8923      0.002632      0.002632
26.      28.      0.706      0.002384      0.002384
28.      30.      0.5646      0.002153      0.002153
30.      32.      0.4539      0.001953      0.001953
32.      34.      0.3714      0.001794      0.001794
34.      36.      0.3023      0.001656      0.001656
36.      38.      0.2489      0.001513      0.001513
38.      40.      0.2046      0.001402      0.001402
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      172.3      1.057      1.057
2.      3.      169.5      0.4537      0.4537
3.      4.      102.4      0.2739      0.2739
4.      5.      65.39      0.2069      0.2069
5.      6.      44.6      0.1575      0.1575
6.      7.      31.7      0.1376      0.1376
7.      8.      23.44      0.1179      0.1179
8.      9.      17.62      0.09256      0.09256
9.      10.      13.86      0.08925      0.08925
10.      11.      11.05      0.08758      0.08758
11.      12.      8.862      0.07356      0.07356
12.      13.      7.344      0.06374      0.06374
13.      14.      6.064      0.0516      0.0516
14.      15.      5.003      0.04471      0.04471
15.      16.      4.275      0.01573      0.01573
16.      17.      3.644      0.01484      0.01484
17.      18.      3.154      0.01344      0.01344
18.      19.      2.667      0.01823      0.01823
19.      20.      2.372      0.01101      0.01101
20.      22.      1.913      0.006648      0.006648
22.      24.      1.5      0.006878      0.006878
24.      26.      1.173      0.005098      0.005098
26.      28.      0.9335      0.004435      0.004435
28.      30.      0.755      0.004029      0.004029
30.      32.      0.6133      0.003832      0.003832
32.      34.      0.4992      0.003361      0.003361
34.      36.      0.406      0.003349      0.003349
36.      38.      0.3387      0.002807      0.002807
38.      40.      0.2774      0.002563      0.002563
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1358.      29.97      9.979
2.      3.      330.4      6.376      1.184
3.      4.      144.      2.567      0.3663
4.      5.      77.95      1.251      0.06347
5.      6.      47.59      0.6647      0.02957
6.      7.      31.4      0.3917      0.0589
7.      8.      21.88      0.2306      0.0704
8.      9.      15.89      0.151      0.08097
9.      10.      11.88      0.09227      0.07337
10.      11.      9.109      0.06936      0.05689
11.      12.      7.128      0.06808      0.03966
12.      13.      5.665      0.06017      0.02039
13.      14.      4.563      0.05426      0.008975
14.      15.      3.718      0.04862      0.001424
15.      16.      3.06      0.044      0.002782
16.      17.      2.54      0.0407      0.005452
17.      18.      2.123      0.03655      0.009131
18.      19.      1.787      0.03489      0.009666
19.      20.      1.512      0.03121      0.01047
20.      22.      1.192      0.02757      0.01076
22.      24.      0.8757      0.02261      0.01094
24.      26.      0.6517      0.01905      0.01081
26.      28.      0.49      0.01581      0.009722
28.      30.      0.3716      0.01331      0.008834
30.      32.      0.2836      0.01105      0.007876
32.      34.      0.2176      0.009441      0.00682
34.      36.      0.1674      0.007849      0.005993
36.      38.      0.1292      0.006579      0.005191
38.      40.      0.09986      0.005511      0.004507
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      173.8      212.5      188.7
2.      3.      170.4      36.65      32.06
3.      4.      102.7      12.42      10.86
4.      5.      65.56      5.38      4.652
5.      6.      44.38      2.623      2.317
6.      7.      31.48      1.395      1.238
7.      8.      23.15      0.7667      0.6946
8.      9.      17.52      0.441      0.3893
9.      10.      13.55      0.2441      0.226
10.      11.      10.67      0.1286      0.1248
11.      12.      8.547      0.06723      0.05749
12.      13.      6.926      0.01972      0.02454
13.      14.      5.673      0.002399      0.008306
14.      15.      4.692      0.01174      0.02432
15.      16.      3.911      0.01989      0.03282
16.      17.      3.284      0.02617      0.03728
17.      18.      2.773      0.02823      0.04163
18.      19.      2.356      0.0317      0.04102
19.      20.      2.01      0.03069      0.04028
20.      22.      1.601      0.02959      0.03804
22.      24.      1.191      0.02629      0.03452
24.      26.      0.8964      0.0234      0.03081
26.      28.      0.6805      0.02002      0.02645
28.      30.      0.5205      0.01721      0.02277
30.      32.      0.4002      0.01442      0.01942
32.      34.      0.3092      0.01242      0.01623
34.      36.      0.2394      0.01037      0.01378
36.      38.      0.1859      0.00868      0.0115
38.      40.      0.1445      0.007257      0.009656
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWm_qt_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      888.2      20.35      6.681
2.      3.      672.9      13.49      3.344
3.      4.      281.8      4.985      0.8103
4.      5.      132.4      2.107      0.1637
5.      6.      77.54      1.11      0.01844
6.      7.      50.27      0.6457      0.08043
7.      8.      34.78      0.3971      0.1013
8.      9.      25.21      0.2554      0.1034
9.      10.      18.95      0.1653      0.102
10.      11.      14.56      0.1101      0.09386
11.      12.      11.49      0.08732      0.07216
12.      13.      9.217      0.07996      0.047
13.      14.      7.508      0.07331      0.02917
14.      15.      6.216      0.06724      0.01683
15.      16.      5.181      0.06123      0.008277
16.      17.      4.389      0.05614      0.002228
17.      18.      3.714      0.0517      0.002932
18.      19.      3.195      0.04746      0.005854
19.      20.      2.763      0.04369      0.008064
20.      22.      2.24      0.03823      0.009712
22.      24.      1.723      0.03283      0.01143
24.      26.      1.347      0.02796      0.01156
26.      28.      1.065      0.02402      0.01139
28.      30.      0.8512      0.02072      0.01089
30.      32.      0.6849      0.0177      0.009973
32.      34.      0.555      0.01528      0.009201
34.      36.      0.4545      0.01322      0.00839
36.      38.      0.3747      0.01159      0.00774
38.      40.      0.3081      0.009944      0.006871
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      197.9      129.      114.6
2.      3.      351.1      74.11      65.26
3.      4.      199.8      24.4      21.36
4.      5.      110.8      9.105      7.975
5.      6.      71.7      4.406      3.846
6.      7.      50.69      2.25      1.959
7.      8.      36.37      1.283      1.135
8.      9.      27.67      0.7556      0.6656
9.      10.      21.41      0.4313      0.3896
10.      11.      16.78      0.2714      0.249
11.      12.      13.6      0.1494      0.1412
12.      13.      11.05      0.08253      0.08385
13.      14.      9.212      0.01854      0.02956
14.      15.      7.673      0.01033      0.01781
15.      16.      6.481      0.000864      0.008904
16.      17.      5.525      0.01157      0.02347
17.      18.      4.732      0.01841      0.0305
18.      19.      4.109      0.02617      0.03838
19.      20.      3.544      0.02536      0.03752
20.      22.      2.909      0.02751      0.03889
22.      24.      2.249      0.02459      0.03399
24.      26.      1.778      0.0244      0.03312
26.      28.      1.407      0.0212      0.02872
28.      30.      1.136      0.02054      0.02758
30.      32.      0.9228      0.01802      0.02413
32.      34.      0.747      0.01465      0.01932
34.      36.      0.6085      0.01386      0.01853
36.      38.      0.5078      0.01274      0.01683
38.      40.      0.414      0.01019      0.0134
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      888.2      0.1655      0.1655
2.      3.      672.9      0.1222      0.1222
3.      4.      281.8      0.07317      0.07317
4.      5.      132.4      0.04846      0.04846
5.      6.      77.54      0.03602      0.03602
6.      7.      50.27      0.02839      0.02839
7.      8.      34.78      0.02323      0.02323
8.      9.      25.21      0.0195      0.0195
9.      10.      18.95      0.0168      0.0168
10.      11.      14.56      0.01456      0.01456
11.      12.      11.49      0.01286      0.01286
12.      13.      9.217      0.01147      0.01147
13.      14.      7.508      0.01033      0.01033
14.      15.      6.216      0.009384      0.009384
15.      16.      5.181      0.008559      0.008559
16.      17.      4.389      0.007901      0.007901
17.      18.      3.714      0.007295      0.007295
18.      19.      3.195      0.006786      0.006786
19.      20.      2.763      0.006349      0.006349
20.      22.      2.24      0.004075      0.004075
22.      24.      1.723      0.003618      0.003618
24.      26.      1.347      0.003247      0.003247
26.      28.      1.065      0.00293      0.00293
28.      30.      0.8512      0.002658      0.002658
30.      32.      0.6849      0.002396      0.002396
32.      34.      0.555      0.002194      0.002194
34.      36.      0.4545      0.00201      0.00201
36.      38.      0.3747      0.001858      0.001858
38.      40.      0.3081      0.001708      0.001708
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      197.9      0.8632      0.8632
2.      3.      351.1      0.5941      0.5941
3.      4.      199.8      0.456      0.456
4.      5.      110.8      0.3609      0.3609
5.      6.      71.7      0.2149      0.2149
6.      7.      50.69      0.8223      0.8223
7.      8.      36.37      0.1487      0.1487
8.      9.      27.67      0.125      0.125
9.      10.      21.41      0.1358      0.1358
10.      11.      16.78      0.09551      0.09551
11.      12.      13.6      0.08407      0.08407
12.      13.      11.05      0.082      0.082
13.      14.      9.212      0.06931      0.06931
14.      15.      7.673      0.06215      0.06215
15.      16.      6.481      0.01945      0.01945
16.      17.      5.525      0.01823      0.01823
17.      18.      4.732      0.0169      0.0169
18.      19.      4.109      0.02053      0.02053
19.      20.      3.544      0.01374      0.01374
20.      22.      2.909      0.008285      0.008285
22.      24.      2.249      0.007986      0.007986
24.      26.      1.778      0.006431      0.006431
26.      28.      1.407      0.005619      0.005619
28.      30.      1.136      0.005142      0.005142
30.      32.      0.9228      0.004752      0.004752
32.      34.      0.747      0.004137      0.004137
34.      36.      0.6085      0.003778      0.003778
36.      38.      0.5078      0.003601      0.003601
38.      40.      0.414      0.003455      0.003455
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      888.1      20.36      6.791
2.      3.      672.5      13.64      3.347
3.      4.      281.3      4.888      0.7971
4.      5.      131.8      2.179      0.06075
5.      6.      76.98      1.155      0.09606
6.      7.      49.65      0.6031      0.1087
7.      8.      34.16      0.3651      0.1235
8.      9.      24.57      0.2325      0.1199
9.      10.      18.28      0.1479      0.1171
10.      11.      13.96      0.1068      0.09349
11.      12.      10.88      0.09656      0.05889
12.      13.      8.635      0.09349      0.03251
13.      14.      6.942      0.08069      0.01468
14.      15.      5.65      0.07639      0.005302
15.      16.      4.641      0.06603      0.005398
16.      17.      3.85      0.06299      0.00924
17.      18.      3.217      0.05704      0.01103
18.      19.      2.703      0.05018      0.01447
19.      20.      2.287      0.04663      0.01592
20.      22.      1.801      0.04107      0.0166
22.      24.      1.322      0.0336      0.01745
24.      26.      0.9838      0.02909      0.01564
26.      28.      0.7401      0.0244      0.01457
28.      30.      0.5607      0.01999      0.0133
30.      32.      0.4279      0.01684      0.01176
32.      34.      0.328      0.01393      0.01067
34.      36.      0.2525      0.01184      0.009065
36.      38.      0.1948      0.009905      0.007953
38.      40.      0.1505      0.008269      0.006769
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      200.1      128.8      114.4
2.      3.      351.7      74.06      65.23
3.      4.      199.7      24.23      21.29
4.      5.      110.8      9.124      7.879
5.      6.      71.79      4.337      3.666
6.      7.      49.76      2.195      1.942
7.      8.      36.13      1.206      1.068
8.      9.      27.09      0.6843      0.6068
9.      10.      20.84      0.381      0.347
10.      11.      16.36      0.2062      0.1888
11.      12.      13.05      0.09994      0.09985
12.      13.      10.56      0.03265      0.03364
13.      14.      8.632      0.005901      0.01042
14.      15.      7.128      0.0215      0.03294
15.      16.      5.931      0.02956      0.05106
16.      17.      4.976      0.04121      0.05824
17.      18.      4.201      0.04488      0.05942
18.      19.      3.563      0.04466      0.0618
19.      20.      3.039      0.0453      0.06114
20.      22.      2.42      0.04399      0.05778
22.      24.      1.798      0.03878      0.05352
24.      26.      1.353      0.03573      0.04572
26.      28.      1.028      0.03085      0.0398
28.      30.      0.7852      0.02583      0.0341
30.      32.      0.6037      0.02198      0.02902
32.      34.      0.4659      0.01828      0.02508
34.      36.      0.3611      0.0156      0.02067
36.      38.      0.2803      0.01306      0.01757
38.      40.      0.2178      0.01086      0.01459
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWm_qt_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      8.824      0.2113      0.07246
2.      3.      129.1      2.79      0.7888
3.      4.      292.7      5.538      1.095
4.      5.      298.1      5.032      0.5708
5.      6.      258.2      3.924      0.09843
6.      7.      219.9      3.008      0.2208
7.      8.      188.      2.297      0.4389
8.      9.      161.8      1.76      0.5757
9.      10.      140.6      1.339      0.6731
10.      11.      123.1      1.015      0.7314
11.      12.      108.5      0.7665      0.7604
12.      13.      96.47      0.7868      0.5586
13.      14.      86.26      0.7964      0.3959
14.      15.      77.45      0.7979      0.2624
15.      16.      69.97      0.7937      0.1552
16.      17.      63.44      0.7841      0.06804
17.      18.      57.77      0.7701      0.00137
18.      19.      52.78      0.7554      0.05994
19.      20.      48.43      0.7394      0.1077
20.      22.      42.76      0.7115      0.1621
22.      24.      36.56      0.6771      0.2179
24.      26.      31.49      0.6388      0.2518
26.      28.      27.36      0.6031      0.2748
28.      30.      23.89      0.5672      0.2875
30.      32.      20.97      0.5327      0.2935
32.      34.      18.51      0.5006      0.2951
34.      36.      16.38      0.4688      0.292
36.      38.      14.57      0.4404      0.2877
38.      40.      12.97      0.4121      0.2803
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      3.239      1.14      1.012
2.      3.      72.61      13.56      11.99
3.      4.      212.9      24.56      21.59
4.      5.      250.4      20.57      18.
5.      6.      240.6      14.37      12.59
6.      7.      219.5      10.06      8.82
7.      8.      198.3      6.816      6.02
8.      9.      177.8      4.735      4.202
9.      10.      159.4      3.214      2.888
10.      11.      143.8      2.037      1.877
11.      12.      129.1      1.315      1.256
12.      13.      116.7      0.7236      0.7471
13.      14.      106.7      0.193      0.2872
14.      15.      96.46      0.06305      0.07636
15.      16.      88.92      0.2187      0.401
16.      17.      81.09      0.3135      0.5051
17.      18.      74.66      0.4473      0.6582
18.      19.      68.66      0.5276      0.7536
19.      20.      63.64      0.616      0.8474
20.      22.      56.59      0.6615      0.9011
22.      24.      48.81      0.6905      0.9297
24.      26.      42.63      0.7273      0.9656
26.      28.      37.28      0.7258      0.9585
28.      30.      32.7      0.684      0.9015
30.      32.      28.9      0.6685      0.88
32.      34.      25.7      0.6495      0.8521
34.      36.      22.85      0.6105      0.7998
36.      38.      20.3      0.5569      0.7271
38.      40.      18.29      0.5524      0.7224
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      8.824      0.01737      0.01737
2.      3.      129.1      0.05914      0.05914
3.      4.      292.7      0.07887      0.07887
4.      5.      298.1      0.07504      0.07504
5.      6.      258.2      0.06748      0.06748
6.      7.      219.9      0.06067      0.06067
7.      8.      188.      0.05501      0.05501
8.      9.      161.8      0.05022      0.05022
9.      10.      140.6      0.04625      0.04625
10.      11.      123.1      0.04283      0.04283
11.      12.      108.5      0.03987      0.03987
12.      13.      96.47      0.03734      0.03734
13.      14.      86.26      0.0351      0.0351
14.      15.      77.45      0.0331      0.0331
15.      16.      69.97      0.03137      0.03137
16.      17.      63.44      0.02977      0.02977
17.      18.      57.77      0.02836      0.02836
18.      19.      52.78      0.02708      0.02708
19.      20.      48.43      0.02595      0.02595
20.      22.      42.76      0.01725      0.01725
22.      24.      36.56      0.01598      0.01598
24.      26.      31.49      0.01487      0.01487
26.      28.      27.36      0.01394      0.01394
28.      30.      23.89      0.0131      0.0131
30.      32.      20.97      0.01232      0.01232
32.      34.      18.51      0.01163      0.01163
34.      36.      16.38      0.01097      0.01097
36.      38.      14.57      0.01043      0.01043
38.      40.      12.97      0.009899      0.009899
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      3.239      0.04611      0.04611
2.      3.      72.61      0.3585      0.3585
3.      4.      212.9      0.3719      0.3719
4.      5.      250.4      0.3685      0.3685
5.      6.      240.6      0.3473      0.3473
6.      7.      219.5      0.8692      0.8692
7.      8.      198.3      0.3333      0.3333
8.      9.      177.8      0.3157      0.3157
9.      10.      159.4      0.2945      0.2945
10.      11.      143.8      0.6253      0.6253
11.      12.      129.1      0.6347      0.6347
12.      13.      116.7      0.2335      0.2335
13.      14.      106.7      0.2224      0.2224
14.      15.      96.46      0.2209      0.2209
15.      16.      88.92      0.2046      0.2046
16.      17.      81.09      0.1925      0.1925
17.      18.      74.66      0.1827      0.1827
18.      19.      68.66      0.1667      0.1667
19.      20.      63.64      0.1816      0.1816
20.      22.      56.59      0.1071      0.1071
22.      24.      48.81      0.0862      0.0862
24.      26.      42.63      0.07568      0.07568
26.      28.      37.28      0.08129      0.08129
28.      30.      32.7      0.07454      0.07454
30.      32.      28.9      0.05993      0.05993
32.      34.      25.7      0.05879      0.05879
34.      36.      22.85      0.05509      0.05509
36.      38.      20.3      0.04979      0.04979
38.      40.      18.29      0.04645      0.04645
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      8.811      0.2098      0.07197
2.      3.      129.1      2.778      0.7733
3.      4.      293.      5.517      1.02
4.      5.      298.1      4.982      0.4335
5.      6.      258.1      3.985      0.05064
6.      7.      219.4      2.947      0.4278
7.      8.      187.      2.21      0.6452
8.      9.      160.5      1.654      0.724
9.      10.      138.8      1.244      0.7709
10.      11.      121.      0.8939      0.8707
11.      12.      106.2      0.9116      0.6262
12.      13.      93.71      0.9722      0.3975
13.      14.      83.14      0.9324      0.2278
14.      15.      74.11      0.928      0.09984
15.      16.      66.34      0.944      0.004084
16.      17.      59.6      0.94      0.09449
17.      18.      53.72      0.9184      0.1763
18.      19.      48.56      0.8981      0.2289
19.      20.      44.01      0.8741      0.2891
20.      22.      38.21      0.8549      0.3294
22.      24.      31.78      0.8062      0.391
24.      26.      26.62      0.7559      0.4235
26.      28.      22.42      0.7105      0.4376
28.      30.      18.98      0.6756      0.4349
30.      32.      16.13      0.6256      0.4356
32.      34.      13.75      0.5836      0.4263
34.      36.      11.77      0.5517      0.4107
36.      38.      10.09      0.511      0.4003
38.      40.      8.674      0.4764      0.3832
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      3.259      1.133      1.007
2.      3.      72.84      13.57      11.99
3.      4.      213.3      24.66      21.67
4.      5.      252.4      20.26      17.72
5.      6.      241.6      14.3      12.39
6.      7.      220.6      9.784      8.461
7.      8.      198.2      6.658      5.756
8.      9.      177.3      4.446      3.922
9.      10.      158.5      2.911      2.668
10.      11.      142.      1.761      1.661
11.      12.      127.5      0.9379      0.9653
12.      13.      114.7      0.3151      0.3777
13.      14.      103.5      0.04946      0.1421
14.      15.      93.61      0.2324      0.4631
15.      16.      84.87      0.4725      0.7056
16.      17.      77.12      0.6379      0.8905
17.      18.      70.22      0.737      1.038
18.      19.      64.06      0.8208      1.123
19.      20.      58.55      0.8697      1.202
20.      22.      51.38      0.9411      1.244
22.      24.      43.28      0.9567      1.282
24.      26.      36.65      0.9411      1.273
26.      28.      31.16      0.9121      1.23
28.      30.      26.6      0.885      1.167
30.      32.      22.78      0.8293      1.111
32.      34.      19.56      0.779      1.045
34.      36.      16.84      0.7379      0.976
36.      38.      14.53      0.6848      0.9157
38.      40.      12.57      0.6342      0.8499
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWm_qt_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      2256.      50.66      16.33
2.      3.      1133.      22.75      5.67
3.      4.      718.9      13.07      2.316
4.      5.      508.9      8.387      0.831
5.      6.      383.8      5.722      0.06845
6.      7.      302.      4.065      0.3505
7.      8.      245.1      2.951      0.6036
8.      9.      203.3      2.181      0.7461
9.      10.      171.9      1.612      0.8409
10.      11.      147.2      1.197      0.8866
11.      12.      127.6      0.9113      0.88
12.      13.      111.8      0.9195      0.6366
13.      14.      98.72      0.9178      0.4447
14.      15.      87.77      0.9094      0.2907
15.      16.      78.58      0.8952      0.1693
16.      17.      70.72      0.8773      0.07165
17.      18.      63.96      0.8558      0.005728
18.      19.      58.08      0.8341      0.06969
19.      20.      53.04      0.8122      0.1211
20.      22.      46.48      0.7751      0.1783
22.      24.      39.42      0.7314      0.2366
24.      26.      33.73      0.6853      0.2711
26.      28.      29.13      0.643      0.2937
28.      30.      25.31      0.6017      0.3056
30.      32.      22.11      0.5621      0.31
32.      34.      19.44      0.526      0.3104
34.      36.      17.14      0.4909      0.3059
36.      38.      15.2      0.4596      0.3005
38.      40.      13.49      0.4286      0.2917
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      373.5      343.1      304.6
2.      3.      593.2      124.6      109.7
3.      4.      515.1      61.42      53.88
4.      5.      426.6      35.14      30.75
5.      6.      356.9      21.46      18.79
6.      7.      301.9      13.77      12.05
7.      8.      258.1      8.932      7.887
8.      9.      223.      5.994      5.317
9.      10.      194.7      3.946      3.546
10.      11.      171.6      2.466      2.273
11.      12.      151.6      1.571      1.497
12.      13.      135.1      0.851      0.878
13.      14.      122.      0.2252      0.3367
14.      15.      109.1      0.03834      0.1129
15.      16.      99.68      0.2173      0.4155
16.      17.      90.26      0.3335      0.5449
17.      18.      82.54      0.4793      0.7105
18.      19.      75.44      0.5616      0.8057
19.      20.      69.55      0.6586      0.9092
20.      22.      61.41      0.7058      0.9644
22.      24.      52.56      0.7344      0.9906
24.      26.      45.58      0.768      1.021
26.      28.      39.62      0.7622      1.007
28.      30.      34.59      0.7168      0.9455
30.      32.      30.44      0.6986      0.9206
32.      34.      26.95      0.6743      0.885
34.      36.      23.86      0.6331      0.83
36.      38.      21.15      0.5778      0.7547
38.      40.      18.98      0.5696      0.745
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      2256.      0.2624      0.2624
2.      3.      1133.      0.1605      0.1605
3.      4.      718.9      0.1199      0.1199
4.      5.      508.9      0.0969      0.0969
5.      6.      383.8      0.08164      0.08164
6.      7.      302.      0.07071      0.07071
7.      8.      245.1      0.06256      0.06256
8.      9.      203.3      0.05611      0.05611
9.      10.      171.9      0.05105      0.05105
10.      11.      147.2      0.04676      0.04676
11.      12.      127.6      0.04318      0.04318
12.      13.      111.8      0.04017      0.04017
13.      14.      98.72      0.03754      0.03754
14.      15.      87.77      0.03525      0.03525
15.      16.      78.58      0.03326      0.03326
16.      17.      70.72      0.03146      0.03146
17.      18.      63.96      0.02988      0.02988
18.      19.      58.08      0.02846      0.02846
19.      20.      53.04      0.02722      0.02722
20.      22.      46.48      0.01803      0.01803
22.      24.      39.42      0.01665      0.01665
24.      26.      33.73      0.01545      0.01545
26.      28.      29.13      0.01444      0.01444
28.      30.      25.31      0.01354      0.01354
30.      32.      22.11      0.0127      0.0127
32.      34.      19.44      0.01197      0.01197
34.      36.      17.14      0.01128      0.01128
36.      38.      15.2      0.0107      0.0107
38.      40.      13.49      0.01014      0.01014
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      373.5      1.366      1.366
2.      3.      593.2      0.8291      0.8291
3.      4.      515.1      0.6491      0.6491
4.      5.      426.6      0.5558      0.5558
5.      6.      356.9      0.4377      0.4377
6.      7.      301.9      1.204      1.204
7.      8.      258.1      0.3836      0.3836
8.      9.      223.      0.3519      0.3519
9.      10.      194.7      0.3363      0.3363
10.      11.      171.6      0.6386      0.6386
11.      12.      151.6      0.6444      0.6444
12.      13.      135.1      0.2556      0.2556
13.      14.      122.      0.2386      0.2386
14.      15.      109.1      0.2338      0.2338
15.      16.      99.68      0.2061      0.2061
16.      17.      90.26      0.1939      0.1939
17.      18.      82.54      0.184      0.184
18.      19.      75.44      0.1689      0.1689
19.      20.      69.55      0.1824      0.1824
20.      22.      61.41      0.1076      0.1076
22.      24.      52.56      0.08684      0.08684
24.      26.      45.58      0.07613      0.07613
26.      28.      39.62      0.0816      0.0816
28.      30.      34.59      0.07483      0.07483
30.      32.      30.44      0.06024      0.06024
32.      34.      26.95      0.05903      0.05903
34.      36.      23.86      0.05532      0.05532
36.      38.      21.15      0.04999      0.04999
38.      40.      18.98      0.04665      0.04665
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      2254.      50.54      16.84
2.      3.      1132.      22.8      5.305
3.      4.      718.3      12.97      2.183
4.      5.      507.9      8.411      0.5577
5.      6.      382.7      5.805      0.1763
6.      7.      300.5      3.941      0.5954
7.      8.      243.      2.806      0.8391
8.      9.      200.9      2.038      0.9249
9.      10.      169.      1.484      0.9614
10.      11.      144.1      1.047      1.044
11.      12.      124.2      1.076      0.7247
12.      13.      108.      1.126      0.4504
13.      14.      94.65      1.067      0.2514
14.      15.      83.48      1.053      0.1066
15.      16.      74.04      1.054      0.01226
16.      17.      65.99      1.044      0.1092
17.      18.      59.06      1.012      0.1964
18.      19.      53.05      0.9831      0.253
19.      20.      47.81      0.9519      0.3154
20.      22.      41.2      0.9235      0.3568
22.      24.      33.97      0.8624      0.4194
24.      26.      28.25      0.8041      0.4499
26.      28.      23.65      0.7507      0.4619
28.      30.      19.91      0.7089      0.4571
30.      32.      16.84      0.6535      0.4553
32.      34.      14.3      0.607      0.4438
34.      36.      12.19      0.5714      0.4258
36.      38.      10.41      0.5275      0.4135
38.      40.      8.925      0.4902      0.3945
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      377.2      342.5      304.1
2.      3.      594.9      124.3      109.3
3.      4.      515.7      61.31      53.82
4.      5.      428.7      34.77      30.25
5.      6.      357.8      21.26      18.38
6.      7.      301.8      13.37      11.64
7.      8.      257.5      8.631      7.518
8.      9.      221.9      5.571      4.918
9.      10.      192.9      3.536      3.241
10.      11.      169.      2.096      1.975
11.      12.      149.1      1.105      1.123
12.      13.      132.2      0.3674      0.4359
13.      14.      117.8      0.05776      0.1608
14.      15.      105.4      0.2656      0.5203
15.      16.      94.71      0.522      0.7895
16.      17.      85.38      0.7052      0.986
17.      18.      77.2      0.8102      1.139
18.      19.      69.98      0.8972      1.226
19.      20.      63.6      0.9457      1.304
20.      22.      55.4      1.015      1.34
22.      24.      46.27      1.022      1.37
24.      26.      38.9      1.      1.349
26.      28.      32.87      0.963      1.296
28.      30.      27.91      0.9281      1.223
30.      32.      23.79      0.8657      1.159
32.      34.      20.34      0.8097      1.086
34.      36.      17.44      0.7639      1.01
36.      38.      15.      0.7066      0.9448
38.      40.      12.93      0.6523      0.8741
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_dphi_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$1$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      853.2      16.97      4.931
179.      178.      1167.      23.73      7.122
178.      177.      777.4      15.78      4.667
177.      176.      203.7      4.039      1.146
176.      175.      42.15      0.807      0.2119
175.      174.      3.252      0.06082      0.01502
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      121.2      130.3      115.1
179.      178.      156.7      178.9      158.2
178.      177.      177.3      110.7      97.78
177.      176.      60.97      27.24      24.04
176.      175.      15.34      5.286      4.666
175.      174.      1.078      0.457      0.3972
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      853.2      0.2022      0.2022
179.      178.      1167.      0.2336      0.2336
178.      177.      777.4      0.1953      0.1953
177.      176.      203.7      0.1055      0.1055
176.      175.      42.15      0.04907      0.04907
175.      174.      3.252      0.01371      0.01371
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      121.2      0.783      0.783
179.      178.      156.7      1.011      1.011
178.      177.      177.3      0.8403      0.8403
177.      176.      60.97      0.5108      0.5108
176.      175.      15.34      0.2357      0.2357
175.      174.      1.078      0.3107      0.3107
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      852.4      16.86      4.76
179.      178.      1166.      23.7      7.11
178.      177.      776.9      15.84      4.697
177.      176.      203.7      4.014      1.12
176.      175.      42.14      0.8067      0.2072
175.      174.      3.261      0.06068      0.01424
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      122.4      130.2      114.9
179.      178.      157.3      179.      158.2
178.      177.      177.7      110.6      97.5
177.      176.      61.6      27.2      24.07
176.      175.      15.37      5.329      4.689
175.      174.      1.339      0.3951      0.347
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_dphi_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      430.1      7.105      1.099
179.      178.      454.4      7.514      1.175
178.      177.      537.7      9.048      1.518
177.      176.      623.7      10.73      1.926
176.      175.      508.5      8.537      1.363
175.      174.      381.4      6.192      0.8186
174.      173.      273.6      4.284      0.4335
173.      172.      191.7      2.916      0.2194
172.      171.      121.5      1.819      0.1109
171.      170.      69.97      1.038      0.05613
170.      168.      33.47      0.485      0.01653
168.      166.      11.27      0.1569      0.0003054
166.      164.      2.695      0.03594      0.001504
164.      162.      0.1472      0.001956      0.00009835
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      275.7      39.72      34.77
179.      178.      288.2      42.33      37.07
178.      177.      332.5      51.18      44.85
177.      176.      390.8      58.63      51.43
176.      175.      347.7      44.22      38.72
175.      174.      284.6      29.99      26.25
174.      173.      219.3      19.55      17.09
173.      172.      162.4      12.43      10.88
172.      171.      106.1      7.48      6.543
171.      170.      62.18      4.131      3.624
170.      168.      30.41      1.885      1.651
168.      166.      10.5      0.6009      0.5247
166.      164.      2.574      0.1332      0.1165
164.      162.      0.1411      0.007757      0.006608
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      430.1      0.1244      0.1244
179.      178.      454.4      0.1239      0.1239
178.      177.      537.7      0.1337      0.1337
177.      176.      623.7      0.1449      0.1449
176.      175.      508.5      0.1318      0.1318
175.      174.      381.4      0.1139      0.1139
174.      173.      273.6      0.0952      0.0952
173.      172.      191.7      0.07933      0.07933
172.      171.      121.5      0.06426      0.06426
171.      170.      69.97      0.05003      0.05003
170.      168.      33.47      0.02483      0.02483
168.      166.      11.27      0.01448      0.01448
166.      164.      2.695      0.007286      0.007286
164.      162.      0.1472      0.00169      0.00169
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      275.7      0.4551      0.4551
179.      178.      288.2      0.5595      0.5595
178.      177.      332.5      0.6664      0.6664
177.      176.      390.8      0.7125      0.7125
176.      175.      347.7      0.6021      0.6021
175.      174.      284.6      0.5086      0.5086
174.      173.      219.3      0.4414      0.4414
173.      172.      162.4      0.3871      0.3871
172.      171.      106.1      0.3147      0.3147
171.      170.      62.18      0.2538      0.2538
170.      168.      30.41      0.119      0.119
168.      166.      10.5      0.06704      0.06704
166.      164.      2.574      0.01408      0.01408
164.      162.      0.1411      0.01123      0.01123
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      428.4      6.973      1.061
179.      178.      453.2      7.471      1.188
178.      177.      536.2      8.781      1.467
177.      176.      622.      10.45      2.267
176.      175.      507.8      8.651      1.208
175.      174.      380.9      6.025      0.6333
174.      173.      273.2      4.224      0.455
173.      172.      191.4      2.78      0.06775
172.      171.      121.6      1.822      0.09789
171.      170.      70.02      1.11      0.004823
170.      168.      33.5      0.4829      0.01463
168.      166.      11.28      0.1708      0.01162
166.      164.      2.701      0.03592      0.002353
164.      162.      0.1449      0.001764      0.0001848
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      275.7      39.38      34.61
179.      178.      289.6      42.01      36.76
178.      177.      333.5      50.77      44.54
177.      176.      390.4      58.46      51.56
176.      175.      349.1      43.87      38.34
175.      174.      284.7      29.79      26.06
174.      173.      220.1      19.26      16.99
173.      172.      162.8      12.26      10.72
172.      171.      106.8      7.391      6.488
171.      170.      62.49      4.163      3.568
170.      168.      30.62      1.864      1.613
168.      166.      10.62      0.5893      0.5007
166.      164.      2.609      0.1295      0.1133
164.      162.      0.1427      0.005931      0.005159
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_dphi_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      100.2      0.678      0.649
179.      178.      100.8      0.6806      0.6529
178.      177.      102.      0.6885      0.6599
177.      176.      103.8      0.6969      0.6755
176.      175.      106.4      0.7053      0.7018
175.      174.      110.1      0.7422      0.7154
174.      173.      115.4      0.7963      0.7326
173.      172.      123.7      0.8884      0.7565
172.      171.      139.9      1.087      0.7856
171.      170.      150.8      1.221      0.8076
170.      168.      143.1      1.103      0.8214
168.      166.      124.      0.8453      0.8135
166.      164.      104.2      0.7909      0.5926
164.      162.      86.35      0.7534      0.3831
162.      160.      71.4      0.7103      0.2204
160.      158.      59.76      0.6645      0.1073
158.      156.      50.64      0.6218      0.02528
156.      154.      43.34      0.5809      0.03306
154.      152.      37.41      0.5397      0.07128
152.      150.      32.53      0.5025      0.09928
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      113.1      1.913      1.775
179.      178.      112.9      1.971      1.846
178.      177.      114.5      1.941      1.818
177.      176.      116.9      2.022      1.87
176.      175.      119.1      2.163      2.003
175.      174.      123.9      2.151      1.998
174.      173.      128.9      2.423      2.235
173.      172.      137.6      2.696      2.475
172.      171.      154.9      3.241      2.958
171.      170.      166.4      3.554      3.255
170.      168.      160.8      2.952      2.718
168.      166.      143.      1.887      1.793
166.      164.      122.8      1.072      1.079
164.      162.      103.8      0.4474      0.5373
162.      160.      88.13      0.06192      0.08994
160.      158.      75.03      0.1721      0.3537
158.      156.      64.46      0.3171      0.5086
156.      154.      55.42      0.364      0.5566
154.      152.      49.32      0.5318      0.7363
152.      150.      42.81      0.503      0.6982
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      100.2      0.04945      0.04945
179.      178.      100.8      0.04952      0.04952
178.      177.      102.      0.05016      0.05016
177.      176.      103.8      0.05016      0.05016
176.      175.      106.4      0.05103      0.05103
175.      174.      110.1      0.05142      0.05142
174.      173.      115.4      0.05255      0.05255
173.      172.      123.7      0.05435      0.05435
172.      171.      139.9      0.0574      0.0574
171.      170.      150.8      0.05989      0.05989
170.      168.      143.1      0.0418      0.0418
168.      166.      124.      0.03913      0.03913
166.      164.      104.2      0.03588      0.03588
164.      162.      86.35      0.03242      0.03242
162.      160.      71.4      0.02922      0.02922
160.      158.      59.76      0.02655      0.02655
158.      156.      50.64      0.02424      0.02424
156.      154.      43.34      0.02228      0.02228
154.      152.      37.41      0.02059      0.02059
152.      150.      32.53      0.01915      0.01915
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      113.1      0.2507      0.2507
179.      178.      112.9      0.3209      0.3209
178.      177.      114.5      0.2946      0.2946
177.      176.      116.9      0.2845      0.2845
176.      175.      119.1      0.3136      0.3136
175.      174.      123.9      0.3408      0.3408
174.      173.      128.9      0.3159      0.3159
173.      172.      137.6      0.3322      0.3322
172.      171.      154.9      0.3355      0.3355
171.      170.      166.4      0.3529      0.3529
170.      168.      160.8      0.2006      0.2006
168.      166.      143.      0.1705      0.1705
166.      164.      122.8      0.1526      0.1526
164.      162.      103.8      0.1493      0.1493
162.      160.      88.13      0.155      0.155
160.      158.      75.03      0.1431      0.1431
158.      156.      64.46      0.1189      0.1189
156.      154.      55.42      0.4178      0.4178
154.      152.      49.32      0.4188      0.4188
152.      150.      42.81      0.1053      0.1053
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      93.9      0.7536      0.5597
179.      178.      94.58      0.8027      0.6384
178.      177.      95.64      0.7401      0.5801
177.      176.      97.45      0.6714      0.5226
176.      175.      100.2      0.743      0.6047
175.      174.      103.9      0.7722      0.6814
174.      173.      109.3      0.7572      0.6195
173.      172.      117.7      0.9097      0.8546
172.      171.      133.8      0.7289      0.6908
171.      170.      145.      0.8757      0.8643
170.      168.      137.7      0.9864      0.9667
168.      166.      118.8      0.8751      0.6488
166.      164.      99.42      0.8827      0.4845
164.      162.      81.89      0.8855      0.2456
162.      160.      67.1      0.795      0.1181
160.      158.      55.76      0.7873      0.005564
158.      156.      46.87      0.7281      0.08634
156.      154.      39.76      0.6395      0.1636
154.      152.      34.03      0.6301      0.1974
152.      150.      29.33      0.5757      0.2058
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      106.5      1.58      1.452
179.      178.      107.2      1.657      1.419
178.      177.      108.3      1.644      1.543
177.      176.      110.3      1.605      1.676
176.      175.      113.2      1.756      1.626
175.      174.      117.2      1.933      1.761
174.      173.      122.9      1.966      1.959
173.      172.      131.7      2.372      2.06
172.      171.      148.4      2.664      2.883
171.      170.      160.7      2.893      3.046
170.      168.      155.2      2.588      2.367
168.      166.      137.3      1.518      1.577
166.      164.      117.6      0.7674      0.8367
164.      162.      99.15      0.09504      0.2392
162.      160.      83.06      0.119      0.3157
160.      158.      70.31      0.4168      0.6131
158.      156.      60.05      0.5407      0.771
156.      154.      51.64      0.5622      0.8813
154.      152.      44.72      0.6401      0.9284
152.      150.      38.95      0.6419      0.9143
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_dphi_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$1$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1384.      24.73      5.352
179.      178.      1722.      31.9      7.616
178.      177.      1417.      25.49      5.496
177.      176.      931.2      15.44      2.375
176.      175.      657.      10.05      0.8695
175.      174.      494.7      6.995      0.1182
174.      173.      389.      5.081      0.2991
173.      172.      315.3      3.804      0.5371
172.      171.      261.4      2.907      0.6747
171.      170.      220.7      2.259      0.7514
170.      168.      176.6      1.588      0.8048
168.      166.      135.3      1.002      0.8138
166.      164.      106.9      0.7924      0.6286
164.      162.      86.5      0.7535      0.385
162.      160.      71.4      0.7103      0.2204
160.      158.      59.76      0.6645      0.1073
158.      156.      50.64      0.6218      0.02528
156.      154.      43.34      0.5809      0.03306
154.      152.      37.41      0.5397      0.07128
152.      150.      32.53      0.5025      0.09928
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      510.      171.9      151.6
179.      178.      557.8      223.2      197.1
178.      177.      624.3      163.8      144.4
177.      176.      568.7      87.9      77.34
176.      175.      482.1      51.67      45.39
175.      174.      409.6      32.6      28.65
174.      173.      348.2      21.97      19.33
173.      172.      300.      15.13      13.36
172.      171.      260.9      10.72      9.501
171.      170.      228.5      7.685      6.878
170.      168.      191.2      4.837      4.369
168.      166.      153.5      2.488      2.318
166.      164.      125.4      1.205      1.195
164.      162.      104.      0.4551      0.5439
162.      160.      88.13      0.06192      0.08994
160.      158.      75.03      0.1721      0.3537
158.      156.      64.46      0.3171      0.5086
156.      154.      55.42      0.364      0.5566
154.      152.      49.32      0.5318      0.7363
152.      150.      42.81      0.503      0.6982
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1384.      0.2424      0.2424
179.      178.      1722.      0.269      0.269
178.      177.      1417.      0.242      0.242
177.      176.      931.2      0.1861      0.1861
176.      175.      657.      0.1496      0.1496
175.      174.      494.7      0.1257      0.1257
174.      173.      389.      0.1087      0.1087
173.      172.      315.3      0.09617      0.09617
172.      171.      261.4      0.08617      0.08617
171.      170.      220.7      0.07804      0.07804
170.      168.      176.6      0.04861      0.04861
168.      166.      135.3      0.04172      0.04172
166.      164.      106.9      0.03662      0.03662
164.      162.      86.5      0.03247      0.03247
162.      160.      71.4      0.02922      0.02922
160.      158.      59.76      0.02655      0.02655
158.      156.      50.64      0.02424      0.02424
156.      154.      43.34      0.02228      0.02228
154.      152.      37.41      0.02059      0.02059
152.      150.      32.53      0.01915      0.01915
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      510.      0.9397      0.9397
179.      178.      557.8      1.2      1.2
178.      177.      624.3      1.112      1.112
177.      176.      568.7      0.9217      0.9217
176.      175.      482.1      0.7187      0.7187
175.      174.      409.6      0.6865      0.6865
174.      173.      348.2      0.5428      0.5428
173.      172.      300.      0.5101      0.5101
172.      171.      260.9      0.46      0.46
171.      170.      228.5      0.4347      0.4347
170.      168.      191.2      0.2332      0.2332
168.      166.      153.5      0.1832      0.1832
166.      164.      125.4      0.1532      0.1532
164.      162.      104.      0.1498      0.1498
162.      160.      88.13      0.155      0.155
160.      158.      75.03      0.1431      0.1431
158.      156.      64.46      0.1189      0.1189
156.      154.      55.42      0.4178      0.4178
154.      152.      49.32      0.4188      0.4188
152.      150.      42.81      0.1053      0.1053
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1375.      24.4      5.067
179.      178.      1714.      31.81      7.495
178.      177.      1409.      25.2      5.425
177.      176.      923.2      14.98      2.716
176.      175.      650.1      10.06      0.6725
175.      174.      488.1      6.767      0.1247
174.      173.      382.5      4.844      0.3022
173.      172.      309.      3.635      0.8419
172.      171.      255.4      2.551      0.5929
171.      170.      215.      1.974      0.8805
170.      168.      171.2      1.469      0.9813
168.      166.      130.1      0.8867      0.8196
166.      164.      102.1      0.8851      0.5204
164.      162.      82.04      0.8857      0.2474
162.      160.      67.1      0.795      0.1181
160.      158.      55.76      0.7873      0.005564
158.      156.      46.87      0.7281      0.08634
156.      154.      39.76      0.6395      0.1636
154.      152.      34.03      0.6301      0.1974
152.      150.      29.33      0.5757      0.2058
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      504.6      171.1      151.
179.      178.      554.1      222.6      196.4
178.      177.      619.6      163.      143.6
177.      176.      562.3      87.26      77.31
176.      175.      477.7      50.95      44.66
175.      174.      403.2      32.11      28.16
174.      173.      343.      21.22      18.94
173.      172.      294.5      14.64      12.78
172.      171.      255.2      10.06      9.372
171.      170.      223.2      7.056      6.614
170.      168.      185.8      4.452      3.981
168.      166.      147.9      2.107      2.077
166.      164.      120.2      0.8969      0.95
164.      162.      99.29      0.101      0.2444
162.      160.      83.06      0.119      0.3157
160.      158.      70.31      0.4168      0.6131
158.      156.      60.05      0.5407      0.771
156.      154.      51.64      0.5622      0.8813
154.      152.      44.72      0.6401      0.9284
152.      150.      38.95      0.6419      0.9143
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_qt_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=90000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1780.      35.78      10.56
2.      3.      435.1      7.708      1.609
3.      4.      189.5      3.04      0.3969
4.      5.      102.6      1.484      0.0625
5.      6.      62.69      0.8222      0.04172
6.      7.      41.49      0.487      0.08086
7.      8.      29.      0.3051      0.08969
8.      9.      21.16      0.195      0.0908
9.      10.      15.94      0.1293      0.085
10.      11.      12.29      0.0845      0.07918
11.      12.      9.707      0.07315      0.05524
12.      13.      7.768      0.06601      0.0361
13.      14.      6.316      0.05973      0.0227
14.      15.      5.241      0.05551      0.01227
15.      16.      4.369      0.04978      0.006483
16.      17.      3.676      0.04553      0.001352
17.      18.      3.109      0.04187      0.002757
18.      19.      2.659      0.0381      0.004817
19.      20.      2.29      0.03439      0.005909
20.      22.      1.858      0.03045      0.007678
22.      24.      1.421      0.02581      0.008761
24.      26.      1.107      0.02196      0.008943
26.      28.      0.8763      0.01899      0.008931
28.      30.      0.6959      0.01616      0.008351
30.      32.      0.5618      0.01387      0.007679
32.      34.      0.4561      0.01211      0.007273
34.      36.      0.3691      0.01031      0.006486
36.      38.      0.3028      0.008953      0.00591
38.      40.      0.2491      0.007799      0.005391
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      238.5      273.2      241.4
2.      3.      225.1      47.14      41.33
3.      4.      135.1      15.86      13.86
4.      5.      86.07      6.811      5.944
5.      6.      58.38      3.348      2.923
6.      7.      41.25      1.803      1.581
7.      8.      30.18      1.063      0.9356
8.      9.      23.34      0.5486      0.4915
9.      10.      17.87      0.3451      0.3161
10.      11.      14.2      0.1886      0.1796
11.      12.      11.46      0.1088      0.105
12.      13.      9.319      0.05885      0.06191
13.      14.      7.743      0.01723      0.02435
14.      15.      6.514      0.003492      0.01558
15.      16.      5.47      0.008378      0.01917
16.      17.      4.652      0.01611      0.02795
17.      18.      3.984      0.02439      0.03752
18.      19.      3.401      0.02234      0.03383
19.      20.      2.974      0.02811      0.04016
20.      22.      2.412      0.02423      0.03438
22.      24.      1.867      0.02483      0.03478
24.      26.      1.457      0.02035      0.02803
26.      28.      1.169      0.02085      0.02831
28.      30.      0.9267      0.01722      0.02353
30.      32.      0.7592      0.01542      0.02068
32.      34.      0.6193      0.01378      0.01849
34.      36.      0.4993      0.01115      0.01477
36.      38.      0.4122      0.01019      0.01359
38.      40.      0.3407      0.008773      0.01161
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1780.      0.2899      0.2899
2.      3.      435.1      0.1291      0.1291
3.      4.      189.5      0.07804      0.07804
4.      5.      102.6      0.05516      0.05516
5.      6.      62.69      0.04171      0.04171
6.      7.      41.49      0.03304      0.03304
7.      8.      29.      0.02709      0.02709
8.      9.      21.16      0.02294      0.02294
9.      10.      15.94      0.01952      0.01952
10.      11.      12.29      0.0173      0.0173
11.      12.      9.707      0.01498      0.01498
12.      13.      7.768      0.01333      0.01333
13.      14.      6.316      0.01189      0.01189
14.      15.      5.241      0.0109      0.0109
15.      16.      4.369      0.009851      0.009851
16.      17.      3.676      0.009007      0.009007
17.      18.      3.109      0.008247      0.008247
18.      19.      2.659      0.007641      0.007641
19.      20.      2.29      0.007075      0.007075
20.      22.      1.858      0.004505      0.004505
22.      24.      1.421      0.003974      0.003974
24.      26.      1.107      0.003509      0.003509
26.      28.      0.8763      0.003158      0.003158
28.      30.      0.6959      0.002838      0.002838
30.      32.      0.5618      0.0026      0.0026
32.      34.      0.4561      0.002384      0.002384
34.      36.      0.3691      0.002123      0.002123
36.      38.      0.3028      0.001936      0.001936
38.      40.      0.2491      0.001797      0.001797
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      238.5      1.185      1.185
2.      3.      225.1      0.4702      0.4702
3.      4.      135.1      0.3374      0.3374
4.      5.      86.07      0.2222      0.2222
5.      6.      58.38      0.1946      0.1946
6.      7.      41.25      0.1577      0.1577
7.      8.      30.18      0.1164      0.1164
8.      9.      23.34      0.1034      0.1034
9.      10.      17.87      0.09595      0.09595
10.      11.      14.2      0.08278      0.08278
11.      12.      11.46      0.07196      0.07196
12.      13.      9.319      0.06439      0.06439
13.      14.      7.743      0.06702      0.06702
14.      15.      6.514      0.06479      0.06479
15.      16.      5.47      0.02005      0.02005
16.      17.      4.652      0.0181      0.0181
17.      18.      3.984      0.01817      0.01817
18.      19.      3.401      0.01722      0.01722
19.      20.      2.974      0.01396      0.01396
20.      22.      2.412      0.008271      0.008271
22.      24.      1.867      0.00758      0.00758
24.      26.      1.457      0.006219      0.006219
26.      28.      1.169      0.005607      0.005607
28.      30.      0.9267      0.005411      0.005411
30.      32.      0.7592      0.004983      0.004983
32.      34.      0.6193      0.004023      0.004023
34.      36.      0.4993      0.003773      0.003773
36.      38.      0.4122      0.003273      0.003273
38.      40.      0.3407      0.003118      0.003118
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1778.      35.72      10.12
2.      3.      434.3      7.679      1.517
3.      4.      188.9      3.006      0.305
4.      5.      102.      1.453      0.04557
5.      6.      62.13      0.7893      0.08604
6.      7.      40.91      0.4833      0.09898
7.      8.      28.45      0.2953      0.1159
8.      9.      20.58      0.1735      0.09632
9.      10.      15.37      0.1233      0.09928
10.      11.      11.76      0.09224      0.07487
11.      12.      9.174      0.07666      0.0441
12.      13.      7.276      0.07256      0.01917
13.      14.      5.851      0.06865      0.01025
14.      15.      4.76      0.06356      0.004254
15.      16.      3.906      0.05311      0.004593
16.      17.      3.235      0.04916      0.008298
17.      18.      2.7      0.04558      0.009572
18.      19.      2.267      0.04089      0.01198
19.      20.      1.915      0.03713      0.01173
20.      22.      1.505      0.0324      0.01298
22.      24.      1.102      0.0269      0.01342
24.      26.      0.8166      0.02219      0.01287
26.      28.      0.6124      0.0189      0.01151
28.      30.      0.4626      0.01572      0.01026
30.      32.      0.3521      0.01316      0.009082
32.      34.      0.2691      0.01088      0.008105
34.      36.      0.2065      0.009166      0.00711
36.      38.      0.1589      0.007651      0.006079
38.      40.      0.1225      0.006499      0.005176
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      240.6      273.      241.2
2.      3.      226.      46.94      41.09
3.      4.      135.3      15.71      13.68
4.      5.      86.03      6.717      5.87
5.      6.      58.07      3.278      2.84
6.      7.      41.06      1.74      1.51
7.      8.      30.11      0.9548      0.8191
8.      9.      22.7      0.5172      0.4762
9.      10.      17.53      0.2975      0.262
10.      11.      13.78      0.1516      0.1341
11.      12.      11.      0.06321      0.0724
12.      13.      8.893      0.004966      0.0234
13.      14.      7.273      0.01115      0.02068
14.      15.      6.002      0.02539      0.03713
15.      16.      4.99      0.02963      0.05015
16.      17.      4.181      0.03689      0.05533
17.      18.      3.524      0.03994      0.05625
18.      19.      2.987      0.04029      0.05635
19.      20.      2.544      0.03995      0.05339
20.      22.      2.021      0.03789      0.0506
22.      24.      1.498      0.03376      0.04586
24.      26.      1.123      0.0291      0.04017
26.      28.      0.8504      0.0255      0.03405
28.      30.      0.648      0.02172      0.02879
30.      32.      0.497      0.01829      0.02425
32.      34.      0.3825      0.01515      0.02071
34.      36.      0.2955      0.01281      0.01732
36.      38.      0.2288      0.01066      0.0144
38.      40.      0.1774      0.009044      0.01189
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_qt_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=90000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1251.      25.33      7.462
2.      3.      887.5      16.2      3.614
3.      4.      365.6      5.914      0.8014
4.      5.      172.6      2.494      0.1059
5.      6.      101.1      1.319      0.0705
6.      7.      65.5      0.7659      0.1293
7.      8.      45.12      0.4713      0.1417
8.      9.      32.63      0.3008      0.1396
9.      10.      24.41      0.1966      0.1308
10.      11.      18.77      0.1284      0.1215
11.      12.      14.77      0.1112      0.08394
12.      13.      11.84      0.1009      0.05459
13.      14.      9.616      0.09205      0.03316
14.      15.      7.909      0.08303      0.01926
15.      16.      6.575      0.0752      0.009179
16.      17.      5.571      0.06939      0.001536
17.      18.      4.722      0.06336      0.003851
18.      19.      4.037      0.05771      0.007205
19.      20.      3.471      0.05266      0.009615
20.      22.      2.811      0.04644      0.01206
22.      24.      2.153      0.03936      0.01356
24.      26.      1.666      0.03336      0.01383
26.      28.      1.317      0.02868      0.0136
28.      30.      1.051      0.02455      0.01277
30.      32.      0.8396      0.0209      0.01173
32.      34.      0.6858      0.01808      0.01075
34.      36.      0.552      0.01538      0.00963
36.      38.      0.4551      0.01343      0.008839
38.      40.      0.3709      0.01149      0.007875
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      288.3      177.8      157.
2.      3.      465.2      95.23      83.59
3.      4.      259.7      30.65      26.79
4.      5.      145.      11.47      10.01
5.      6.      93.72      5.437      4.751
6.      7.      65.05      2.817      2.483
7.      8.      47.52      1.553      1.373
8.      9.      35.64      0.902      0.8058
9.      10.      27.58      0.5219      0.4729
10.      11.      21.58      0.3231      0.2978
11.      12.      17.4      0.1691      0.1652
12.      13.      14.27      0.06667      0.07573
13.      14.      11.77      0.02108      0.03295
14.      15.      9.76      0.008151      0.008457
15.      16.      8.189      0.01047      0.02931
16.      17.      7.063      0.02396      0.03968
17.      18.      5.974      0.02999      0.04838
18.      19.      5.167      0.03232      0.04851
19.      20.      4.469      0.03656      0.05352
20.      22.      3.682      0.03856      0.05393
22.      24.      2.816      0.03632      0.05031
24.      26.      2.213      0.03389      0.04632
26.      28.      1.75      0.02971      0.04052
28.      30.      1.403      0.02588      0.03493
30.      32.      1.129      0.0226      0.03061
32.      34.      0.9232      0.02038      0.02719
34.      36.      0.7459      0.01644      0.02197
36.      38.      0.6158      0.01537      0.0207
38.      40.      0.4985      0.01179      0.01581
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1251.      0.2498      0.2498
2.      3.      887.5      0.1793      0.1793
3.      4.      365.6      0.1065      0.1065
4.      5.      172.6      0.07182      0.07182
5.      6.      101.1      0.05279      0.05279
6.      7.      65.5      0.04197      0.04197
7.      8.      45.12      0.03366      0.03366
8.      9.      32.63      0.02833      0.02833
9.      10.      24.41      0.02407      0.02407
10.      11.      18.77      0.02094      0.02094
11.      12.      14.77      0.01844      0.01844
12.      13.      11.84      0.01639      0.01639
13.      14.      9.616      0.0147      0.0147
14.      15.      7.909      0.01324      0.01324
15.      16.      6.575      0.01203      0.01203
16.      17.      5.571      0.01111      0.01111
17.      18.      4.722      0.01072      0.01072
18.      19.      4.037      0.009439      0.009439
19.      20.      3.471      0.008724      0.008724
20.      22.      2.811      0.005569      0.005569
22.      24.      2.153      0.004911      0.004911
24.      26.      1.666      0.004311      0.004311
26.      28.      1.317      0.003878      0.003878
28.      30.      1.051      0.003512      0.003512
30.      32.      0.8396      0.003147      0.003147
32.      34.      0.6858      0.002879      0.002879
34.      36.      0.552      0.002604      0.002604
36.      38.      0.4551      0.00239      0.00239
38.      40.      0.3709      0.002165      0.002165
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      288.3      1.027      1.027
2.      3.      465.2      0.6505      0.6505
3.      4.      259.7      0.47      0.47
4.      5.      145.      0.3927      0.3927
5.      6.      93.72      0.2371      0.2371
6.      7.      65.05      0.3451      0.3451
7.      8.      47.52      0.3326      0.3326
8.      9.      35.64      0.133      0.133
9.      10.      27.58      0.1325      0.1325
10.      11.      21.58      0.1161      0.1161
11.      12.      17.4      0.1049      0.1049
12.      13.      14.27      0.08247      0.08247
13.      14.      11.77      0.08779      0.08779
14.      15.      9.76      0.08023      0.08023
15.      16.      8.189      0.02771      0.02771
16.      17.      7.063      0.02965      0.02965
17.      18.      5.974      0.0251      0.0251
18.      19.      5.167      0.01985      0.01985
19.      20.      4.469      0.01902      0.01902
20.      22.      3.682      0.01153      0.01153
22.      24.      2.816      0.00952      0.00952
24.      26.      2.213      0.008011      0.008011
26.      28.      1.75      0.007107      0.007107
28.      30.      1.403      0.006461      0.006461
30.      32.      1.129      0.005607      0.005607
32.      34.      0.9232      0.005041      0.005041
34.      36.      0.7459      0.00486      0.00486
36.      38.      0.6158      0.004081      0.004081
38.      40.      0.4985      0.00384      0.00384
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      1251.      25.32      7.242
2.      3.      886.4      16.11      3.482
3.      4.      364.9      5.849      0.6852
4.      5.      171.8      2.463      0.07194
5.      6.      100.2      1.294      0.08128
6.      7.      64.61      0.7606      0.1823
7.      8.      44.34      0.4627      0.1474
8.      9.      31.85      0.2897      0.1682
9.      10.      23.64      0.1791      0.1388
10.      11.      18.      0.1287      0.109
11.      12.      14.01      0.128      0.06776
12.      13.      11.09      0.117      0.04372
13.      14.      8.897      0.1029      0.01627
14.      15.      7.226      0.09475      0.006426
15.      16.      5.925      0.08231      0.005307
16.      17.      4.905      0.07694      0.01099
17.      18.      4.088      0.06639      0.01605
18.      19.      3.433      0.06406      0.0156
19.      20.      2.896      0.0556      0.01992
20.      22.      2.275      0.0492      0.02004
22.      24.      1.664      0.04103      0.02004
24.      26.      1.233      0.03403      0.01894
26.      28.      0.9237      0.02826      0.01768
28.      30.      0.6982      0.02358      0.01537
30.      32.      0.531      0.02005      0.01354
32.      34.      0.4059      0.01652      0.01211
34.      36.      0.3115      0.01401      0.01057
36.      38.      0.2398      0.0117      0.008932
38.      40.      0.1848      0.009729      0.007874
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      289.2      177.8      156.7
2.      3.      467.3      94.91      83.28
3.      4.      260.3      30.46      26.6
4.      5.      144.8      11.33      9.913
5.      6.      93.62      5.302      4.647
6.      7.      64.84      2.753      2.358
7.      8.      46.91      1.485      1.339
8.      9.      35.13      0.8306      0.7183
9.      10.      26.95      0.4471      0.4202
10.      11.      21.09      0.2259      0.2215
11.      12.      16.8      0.09866      0.09696
12.      13.      13.55      0.02491      0.02911
13.      14.      11.06      0.01193      0.03134
14.      15.      9.113      0.03813      0.05509
15.      16.      7.568      0.04671      0.07445
16.      17.      6.337      0.05813      0.08238
17.      18.      5.335      0.05773      0.08705
18.      19.      4.522      0.0641      0.08211
19.      20.      3.847      0.05993      0.0832
20.      22.      3.055      0.0574      0.07701
22.      24.      2.264      0.05139      0.06857
24.      26.      1.696      0.04517      0.05977
26.      28.      1.283      0.03833      0.05189
28.      30.      0.978      0.03247      0.04338
30.      32.      0.7496      0.02788      0.03657
32.      34.      0.577      0.02301      0.03097
34.      36.      0.4458      0.01958      0.02581
36.      38.      0.3452      0.01629      0.02143
38.      40.      0.2675      0.01341      0.01802
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_qt_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=90000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      15.26      0.287      0.07211
2.      3.      203.5      3.689      0.8094
3.      4.      410.9      6.889      1.072
4.      5.      406.9      6.178      0.4605
5.      6.      349.5      4.806      0.07105
6.      7.      296.2      3.671      0.4337
7.      8.      252.1      2.801      0.6685
8.      9.      216.5      2.14      0.8193
9.      10.      187.5      1.631      0.9152
10.      11.      163.8      1.23      0.9764
11.      12.      144.2      1.01      0.9195
12.      13.      127.8      1.021      0.6775
13.      14.      113.9      1.024      0.4777
14.      15.      102.3      1.022      0.3148
15.      16.      92.11      1.008      0.1868
16.      17.      83.35      0.9907      0.08099
17.      18.      75.73      0.9696      0.00393
18.      19.      69.11      0.9487      0.07541
19.      20.      63.27      0.9223      0.129
20.      22.      55.77      0.8897      0.2011
22.      24.      47.51      0.839      0.2632
24.      26.      40.8      0.7907      0.3067
26.      28.      35.36      0.7442      0.3339
28.      30.      30.81      0.6982      0.3485
30.      32.      27.03      0.6554      0.356
32.      34.      23.8      0.6148      0.3578
34.      36.      21.05      0.5758      0.3544
36.      38.      18.7      0.5407      0.3496
38.      40.      16.63      0.5058      0.3407
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      6.183      1.853      1.63
2.      3.      117.5      20.51      17.98
3.      4.      300.5      33.26      29.12
4.      5.      344.2      26.65      23.29
5.      6.      326.      18.57      16.25
6.      7.      297.8      12.48      10.96
7.      8.      266.6      8.519      7.547
8.      9.      237.9      5.809      5.194
9.      10.      212.7      3.853      3.507
10.      11.      191.6      2.306      2.182
11.      12.      171.9      1.37      1.374
12.      13.      155.3      0.6329      0.7358
13.      14.      140.9      0.00169      0.203
14.      15.      128.1      0.1145      0.3579
15.      16.      116.5      0.325      0.5929
16.      17.      106.9      0.5753      0.8918
17.      18.      97.86      0.6435      0.9389
18.      19.      90.6      0.9079      1.291
19.      20.      83.05      0.8342      1.157
20.      22.      73.94      0.9432      1.293
22.      24.      63.68      0.9673      1.306
24.      26.      55.23      0.99      1.333
26.      28.      48.2      0.9629      1.285
28.      30.      42.28      0.9275      1.234
30.      32.      37.32      0.8916      1.183
32.      34.      32.96      0.8368      1.109
34.      36.      29.53      0.8235      1.085
36.      38.      26.11      0.7485      0.9896
38.      40.      23.48      0.7222      0.9516
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      15.26      0.02965      0.02965
2.      3.      203.5      0.09596      0.09596
3.      4.      410.9      0.1204      0.1204
4.      5.      406.9      0.1128      0.1128
5.      6.      349.5      0.1007      0.1007
6.      7.      296.2      0.09031      0.09031
7.      8.      252.1      0.08163      0.08163
8.      9.      216.5      0.07421      0.07421
9.      10.      187.5      0.06801      0.06801
10.      11.      163.8      0.06293      0.06293
11.      12.      144.2      0.0585      0.0585
12.      13.      127.8      0.05445      0.05445
13.      14.      113.9      0.05112      0.05112
14.      15.      102.3      0.04799      0.04799
15.      16.      92.11      0.04528      0.04528
16.      17.      83.35      0.04284      0.04284
17.      18.      75.73      0.04062      0.04062
18.      19.      69.11      0.03875      0.03875
19.      20.      63.27      0.03685      0.03685
20.      22.      55.77      0.02439      0.02439
22.      24.      47.51      0.02241      0.02241
24.      26.      40.8      0.0207      0.0207
26.      28.      35.36      0.01921      0.01921
28.      30.      30.81      0.01796      0.01796
30.      32.      27.03      0.01685      0.01685
32.      34.      23.8      0.01582      0.01582
34.      36.      21.05      0.01488      0.01488
36.      38.      18.7      0.01408      0.01408
38.      40.      16.63      0.01323      0.01323
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      6.183      0.195      0.195
2.      3.      117.5      0.3914      0.3914
3.      4.      300.5      0.4315      0.4315
4.      5.      344.2      0.4686      0.4686
5.      6.      326.      0.4196      0.4196
6.      7.      297.8      0.4214      0.4214
7.      8.      266.6      0.4594      0.4594
8.      9.      237.9      0.4325      0.4325
9.      10.      212.7      0.3667      0.3667
10.      11.      191.6      0.3368      0.3368
11.      12.      171.9      0.291      0.291
12.      13.      155.3      0.2675      0.2675
13.      14.      140.9      0.2754      0.2754
14.      15.      128.1      0.2541      0.2541
15.      16.      116.5      0.2205      0.2205
16.      17.      106.9      0.207      0.207
17.      18.      97.86      0.5899      0.5899
18.      19.      90.6      0.6934      0.6934
19.      20.      83.05      0.4194      0.4194
20.      22.      73.94      0.09836      0.09836
22.      24.      63.68      0.09179      0.09179
24.      26.      55.23      0.08429      0.08429
26.      28.      48.2      0.06087      0.06087
28.      30.      42.28      0.05803      0.05803
30.      32.      37.32      0.06311      0.06311
32.      34.      32.96      0.08187      0.08187
34.      36.      29.53      0.07695      0.07695
36.      38.      26.11      0.05553      0.05553
38.      40.      23.48      0.05437      0.05437
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      15.23      0.2869      0.07075
2.      3.      203.5      3.675      0.7848
3.      4.      410.8      6.806      1.011
4.      5.      406.4      6.116      0.3626
5.      6.      348.8      4.752      0.1908
6.      7.      295.1      3.585      0.5795
7.      8.      250.5      2.682      0.7763
8.      9.      214.4      2.019      0.9778
9.      10.      185.      1.502      1.065
10.      11.      160.8      1.146      1.075
11.      12.      140.8      1.173      0.7541
12.      13.      124.      1.191      0.5098
13.      14.      109.8      1.191      0.2919
14.      15.      97.71      1.183      0.1207
15.      16.      87.33      1.172      0.001829
16.      17.      78.33      1.148      0.1204
17.      18.      70.51      1.139      0.1906
18.      19.      63.65      1.116      0.276
19.      20.      57.6      1.085      0.3369
20.      22.      49.89      1.043      0.4017
22.      24.      41.41      0.9847      0.4618
24.      26.      34.61      0.927      0.4978
26.      28.      29.1      0.8675      0.5153
28.      30.      24.59      0.8157      0.5195
30.      32.      20.86      0.76      0.518
32.      34.      17.76      0.7118      0.5061
34.      36.      15.17      0.6635      0.493
36.      38.      13.      0.6173      0.4773
38.      40.      11.16      0.5738      0.4577
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      5.944      1.88      1.653
2.      3.      117.      20.52      18.
3.      4.      301.3      33.12      29.02
4.      5.      345.8      26.35      23.03
5.      6.      327.7      18.18      15.89
6.      7.      297.3      12.28      10.78
7.      8.      266.      8.196      7.304
8.      9.      237.2      5.383      4.83
9.      10.      211.4      3.389      3.124
10.      11.      188.8      1.932      1.877
11.      12.      169.1      0.8939      0.992
12.      13.      151.9      0.1465      0.3524
13.      14.      136.8      0.126      0.4221
14.      15.      123.5      0.4768      0.8415
15.      16.      111.8      0.7342      1.125
16.      17.      101.4      0.9207      1.36
17.      18.      92.21      1.065      1.493
18.      19.      84.01      1.164      1.622
19.      20.      76.66      1.22      1.698
20.      22.      67.13      1.278      1.747
22.      24.      56.44      1.295      1.758
24.      26.      47.71      1.272      1.725
26.      28.      40.51      1.223      1.659
28.      30.      34.53      1.17      1.578
30.      32.      29.53      1.101      1.489
32.      34.      25.34      1.036      1.395
34.      36.      21.79      0.9672      1.306
36.      38.      18.79      0.8987      1.218
38.      40.      16.24      0.8325      1.132
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPWp_qt_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=90000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      3047.      61.4      18.09
2.      3.      1526.      27.6      6.033
3.      4.      966.      15.84      2.27
4.      5.      682.      10.16      0.6289
5.      6.      513.3      6.948      0.1833
6.      7.      403.2      4.924      0.6438
7.      8.      326.2      3.578      0.8999
8.      9.      270.3      2.636      1.05
9.      10.      227.9      1.957      1.131
10.      11.      194.9      1.443      1.177
11.      12.      168.7      1.194      1.059
12.      13.      147.4      1.188      0.7682
13.      14.      129.9      1.176      0.5335
14.      15.      115.4      1.161      0.3464
15.      16.      103.1      1.133      0.2024
16.      17.      92.6      1.106      0.08388
17.      18.      83.57      1.075      0.01054
18.      19.      75.8      1.045      0.08743
19.      20.      69.03      1.009      0.1445
20.      22.      60.44      0.9666      0.2208
22.      24.      51.08      0.9042      0.2856
24.      26.      43.57      0.846      0.3295
26.      28.      37.55      0.7919      0.3564
28.      30.      32.56      0.7389      0.3696
30.      32.      28.43      0.6902      0.3754
32.      34.      24.94      0.645      0.3758
34.      36.      21.97      0.6015      0.3705
36.      38.      19.45      0.563      0.3644
38.      40.      17.25      0.5251      0.354
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      533.      452.9      400.1
2.      3.      807.8      162.9      142.9
3.      4.      695.3      79.77      69.77
4.      5.      575.3      44.93      39.25
5.      6.      478.1      27.36      23.92
6.      7.      404.1      17.1      15.03
7.      8.      344.3      11.13      9.856
8.      9.      296.9      7.259      6.492
9.      10.      258.2      4.72      4.296
10.      11.      227.4      2.817      2.66
11.      12.      200.8      1.648      1.644
12.      13.      178.9      0.7585      0.8734
13.      14.      160.4      0.04      0.2603
14.      15.      144.4      0.1098      0.382
15.      16.      130.1      0.3438      0.6414
16.      17.      118.6      0.6154      0.9595
17.      18.      107.8      0.6978      1.025
18.      19.      99.17      0.9625      1.373
19.      20.      90.5      0.8989      1.25
20.      22.      80.04      1.006      1.381
22.      24.      68.36      1.028      1.391
24.      26.      58.9      1.044      1.407
26.      28.      51.12      1.013      1.354
28.      30.      44.61      0.9706      1.293
30.      32.      39.21      0.9296      1.234
32.      34.      34.5      0.871      1.155
34.      36.      30.78      0.8511      1.122
36.      38.      27.14      0.774      1.024
38.      40.      24.32      0.7427      0.979
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      3047.      0.3838      0.3838
2.      3.      1526.      0.2409      0.2409
3.      4.      966.      0.1787      0.1787
4.      5.      682.      0.1447      0.1447
5.      6.      513.3      0.1211      0.1211
6.      7.      403.2      0.1049      0.1049
7.      8.      326.2      0.09236      0.09236
8.      9.      270.3      0.08268      0.08268
9.      10.      227.9      0.07474      0.07474
10.      11.      194.9      0.06854      0.06854
11.      12.      168.7      0.06314      0.06314
12.      13.      147.4      0.05841      0.05841
13.      14.      129.9      0.05451      0.05451
14.      15.      115.4      0.05096      0.05096
15.      16.      103.1      0.04787      0.04787
16.      17.      92.6      0.04517      0.04517
17.      18.      83.57      0.04281      0.04281
18.      19.      75.8      0.04061      0.04061
19.      20.      69.03      0.03853      0.03853
20.      22.      60.44      0.02542      0.02542
22.      24.      51.08      0.02328      0.02328
24.      26.      43.57      0.02143      0.02143
26.      28.      37.55      0.01985      0.01985
28.      30.      32.56      0.01852      0.01852
30.      32.      28.43      0.01734      0.01734
32.      34.      24.94      0.01626      0.01626
34.      36.      21.97      0.01526      0.01526
36.      38.      19.45      0.01441      0.01441
38.      40.      17.25      0.01353      0.01353
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      533.      1.58      1.58
2.      3.      807.8      0.893      0.893
3.      4.      695.3      0.7218      0.7218
4.      5.      575.3      0.6505      0.6505
5.      6.      478.1      0.5198      0.5198
6.      7.      404.1      0.567      0.567
7.      8.      344.3      0.579      0.579
8.      9.      296.9      0.4641      0.4641
9.      10.      258.2      0.4015      0.4015
10.      11.      227.4      0.3658      0.3658
11.      12.      200.8      0.3176      0.3176
12.      13.      178.9      0.2872      0.2872
13.      14.      160.4      0.2967      0.2967
14.      15.      144.4      0.2742      0.2742
15.      16.      130.1      0.2231      0.2231
16.      17.      118.6      0.2099      0.2099
17.      18.      107.8      0.5907      0.5907
18.      19.      99.17      0.6939      0.6939
19.      20.      90.5      0.4201      0.4201
20.      22.      80.04      0.09938      0.09938
22.      24.      68.36      0.09259      0.09259
24.      26.      58.9      0.0849      0.0849
26.      28.      51.12      0.06154      0.06154
28.      30.      44.61      0.05864      0.05864
30.      32.      39.21      0.06356      0.06356
32.      34.      34.5      0.08213      0.08213
34.      36.      30.78      0.0772      0.0772
36.      38.      27.14      0.05578      0.05578
38.      40.      24.32      0.05459      0.05459
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      3044.      61.32      17.44
2.      3.      1524.      27.46      5.783
3.      4.      964.5      15.66      2.002
4.      5.      680.2      10.03      0.4801
5.      6.      511.2      6.835      0.3581
6.      7.      400.6      4.829      0.8607
7.      8.      323.3      3.44      1.04
8.      9.      266.8      2.482      1.242
9.      10.      224.      1.804      1.303
10.      11.      190.6      1.367      1.259
11.      12.      164.      1.378      0.8659
12.      13.      142.4      1.38      0.5727
13.      14.      124.6      1.363      0.3184
14.      15.      109.7      1.342      0.1314
15.      16.      97.16      1.308      0.008071
16.      17.      86.47      1.274      0.1397
17.      18.      77.3      1.251      0.2162
18.      19.      69.35      1.221      0.3035
19.      20.      62.41      1.177      0.3686
20.      22.      53.67      1.124      0.4348
22.      24.      44.17      1.053      0.4952
24.      26.      36.66      0.9832      0.5296
26.      28.      30.63      0.9147      0.5445
28.      30.      25.75      0.855      0.5451
30.      32.      21.74      0.7932      0.5406
32.      34.      18.44      0.7392      0.5263
34.      36.      15.69      0.6866      0.5107
36.      38.      13.4      0.6366      0.4923
38.      40.      11.47      0.59      0.4708
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      535.8      452.7      399.6
2.      3.      810.2      162.4      142.4
3.      4.      696.9      79.29      69.3
4.      5.      576.6      44.39      38.81
5.      6.      479.4      26.76      23.38
6.      7.      403.2      16.77      14.64
7.      8.      343.      10.64      9.462
8.      9.      295.      6.731      6.025
9.      10.      255.9      4.134      3.807
10.      11.      223.7      2.309      2.232
11.      12.      196.9      1.056      1.161
12.      13.      174.3      0.1764      0.4049
13.      14.      155.1      0.149      0.4741
14.      15.      138.6      0.5404      0.9338
15.      16.      124.3      0.8106      1.25
16.      17.      111.9      1.016      1.498
17.      18.      101.1      1.163      1.636
18.      19.      91.52      1.269      1.761
19.      20.      83.05      1.32      1.834
20.      22.      72.21      1.373      1.875
22.      24.      60.21      1.38      1.872
24.      26.      50.53      1.347      1.825
26.      28.      42.64      1.287      1.745
28.      30.      36.16      1.224      1.65
30.      32.      30.78      1.147      1.55
32.      34.      26.3      1.074      1.447
34.      36.      22.53      0.9996      1.349
36.      38.      19.37      0.9257      1.254
38.      40.      16.69      0.8549      1.162
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_dphi_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$1$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      134.7      2.582      0.813
179.      178.      182.2      3.492      1.097
178.      177.      75.65      1.496      0.4845
177.      176.      13.15      0.2773      0.09782
176.      175.      2.359      0.05026      0.01788
175.      174.      0.1648      0.003514      0.001246
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      9.309      21.59      19.14
179.      178.      13.95      29.03      25.75
178.      177.      13.82      11.12      9.876
177.      176.      2.804      1.883      1.678
176.      175.      0.6378      0.3197      0.2856
175.      174.      0.04436      0.02192      0.01973
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      134.6      2.574      0.6787
179.      178.      182.2      3.482      0.9182
178.      177.      75.65      1.484      0.411
177.      176.      13.15      0.2755      0.08528
176.      175.      2.362      0.05026      0.01567
175.      174.      0.1661      0.003499      0.00113
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      9.494      21.57      19.21
179.      178.      13.95      29.06      25.87
178.      177.      13.98      11.1      9.889
177.      176.      2.847      1.875      1.677
176.      175.      0.6259      0.3235      0.2893
175.      174.      0.05063      0.02199      0.01968
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_dphi_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      68.23      1.078      0.1896
179.      178.      73.6      1.164      0.2059
178.      177.      94.81      1.508      0.2763
177.      176.      90.14      1.435      0.2567
176.      175.      64.96      1.004      0.1535
175.      174.      45.3      0.6744      0.08119
174.      173.      30.3      0.4376      0.0404
173.      172.      17.49      0.2555      0.02429
172.      171.      8.722      0.133      0.01654
171.      170.      4.809      0.07377      0.009395
170.      168.      2.149      0.03306      0.004232
168.      166.      0.659      0.01006      0.001199
166.      164.      0.1463      0.00221      0.0002416
164.      162.      0.008354      0.000129      0.00001584
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      39.69      6.813      6.027
179.      178.      42.47      7.385      6.535
178.      177.      52.32      9.82      8.683
177.      176.      53.71      8.852      7.834
176.      175.      43.66      5.757      5.101
175.      174.      33.32      3.622      3.218
174.      173.      23.95      2.211      1.966
173.      172.      14.23      1.226      1.091
172.      171.      7.153      0.6041      0.5391
171.      170.      3.979      0.3267      0.2923
170.      168.      1.799      0.1449      0.1294
168.      166.      0.5621      0.04295      0.03848
166.      164.      0.1303      0.008589      0.007774
164.      162.      0.007671      0.000472      0.0004201
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      68.1      1.074      0.1126
179.      178.      73.47      1.163      0.1241
178.      177.      94.68      1.5      0.1739
177.      176.      90.11      1.425      0.1623
176.      175.      65.      0.9989      0.07672
175.      174.      45.32      0.6681      0.03003
174.      173.      30.32      0.4342      0.002804
173.      172.      17.51      0.253      0.003579
172.      171.      8.738      0.1315      0.006363
171.      170.      4.818      0.07257      0.003944
170.      168.      2.153      0.0329      0.001548
168.      166.      0.662      0.01005      0.0003723
166.      164.      0.1478      0.002223      0.00008169
164.      162.      0.008208      0.000118      0.00000241
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      39.84      6.778      5.972
179.      178.      42.49      7.377      6.497
178.      177.      52.46      9.789      8.63
177.      176.      54.      8.811      7.77
176.      175.      43.86      5.734      5.048
175.      174.      33.47      3.623      3.19
174.      173.      23.98      2.217      1.947
173.      172.      14.32      1.218      1.073
172.      171.      7.179      0.6048      0.5337
171.      170.      4.007      0.3271      0.2893
170.      168.      1.825      0.142      0.1252
168.      166.      0.576      0.04165      0.03671
166.      164.      0.1316      0.008902      0.007868
164.      162.      0.007438      0.0004723      0.0004211
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_dphi_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      17.07      0.1134      0.09816
179.      178.      17.17      0.1137      0.09926
178.      177.      17.43      0.1151      0.101
177.      176.      17.81      0.1165      0.1042
176.      175.      18.39      0.1178      0.1104
175.      174.      19.27      0.1215      0.1176
174.      173.      20.74      0.1312      0.1263
173.      172.      23.98      0.1616      0.1363
172.      171.      25.75      0.1793      0.142
171.      170.      24.35      0.1616      0.1422
170.      168.      21.23      0.1392      0.1249
168.      166.      17.29      0.1333      0.08024
166.      164.      14.07      0.1258      0.04642
164.      162.      11.52      0.1173      0.02228
162.      160.      9.509      0.109      0.004955
160.      158.      7.965      0.1016      0.007273
158.      156.      6.738      0.09352      0.0146
156.      154.      5.753      0.08611      0.01949
154.      152.      4.946      0.07935      0.02275
152.      150.      4.275      0.07304      0.02472
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      18.55      0.4577      0.432
179.      178.      18.76      0.4454      0.422
178.      177.      19.04      0.456      0.4301
177.      176.      19.4      0.4746      0.447
176.      175.      19.97      0.5049      0.473
175.      174.      20.92      0.5223      0.4926
174.      173.      22.33      0.5994      0.5599
173.      172.      25.61      0.7346      0.6806
172.      171.      27.37      0.8107      0.7497
171.      170.      26.36      0.6819      0.6401
170.      168.      23.59      0.5007      0.477
168.      166.      19.78      0.3007      0.2995
166.      164.      16.54      0.1639      0.1755
164.      162.      13.83      0.07328      0.09387
162.      160.      11.65      0.01249      0.03743
160.      158.      9.934      0.0001082      0.0277
158.      156.      8.543      0.02582      0.05515
156.      154.      7.362      0.03651      0.06473
154.      152.      6.41      0.04625      0.07363
152.      150.      5.591      0.05087      0.07724
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      16.18      0.1376      0.08372
179.      178.      16.29      0.1375      0.08504
178.      177.      16.54      0.1399      0.08714
177.      176.      16.93      0.1415      0.09072
176.      175.      17.52      0.1435      0.09386
175.      174.      18.42      0.1496      0.1035
174.      173.      19.9      0.1572      0.1146
173.      172.      23.17      0.1736      0.1439
172.      171.      24.96      0.1805      0.1641
171.      170.      23.61      0.18      0.1453
170.      168.      20.53      0.1745      0.1101
168.      166.      16.64      0.164      0.06411
166.      164.      13.46      0.1536      0.03143
164.      162.      10.95      0.1417      0.006677
162.      160.      8.98      0.1318      0.01096
160.      158.      7.459      0.1221      0.02114
158.      156.      6.268      0.1131      0.02881
156.      154.      5.318      0.1051      0.03441
154.      152.      4.544      0.09695      0.03719
152.      150.      3.903      0.08954      0.03854
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      17.78      0.3885      0.3529
179.      178.      17.9      0.3927      0.3579
178.      177.      18.16      0.4028      0.3643
177.      176.      18.56      0.4177      0.3786
176.      175.      19.16      0.4382      0.3995
175.      174.      20.08      0.4754      0.4289
174.      173.      21.57      0.537      0.4832
173.      172.      24.79      0.6846      0.6103
172.      171.      26.73      0.7411      0.6608
171.      170.      25.67      0.6346      0.57
170.      168.      22.88      0.455      0.4125
168.      166.      19.12      0.258      0.2427
166.      164.      15.89      0.1248      0.1257
164.      162.      13.23      0.03439      0.04779
162.      160.      11.08      0.004998      0.026
160.      158.      9.369      0.03707      0.06064
158.      156.      7.989      0.05625      0.08218
156.      154.      6.864      0.06824      0.09583
154.      152.      5.929      0.07372      0.1015
152.      150.      5.14      0.07581      0.103
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_dphi_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      17.07      0.1134      0.09816
179.      178.      17.17      0.1137      0.09926
178.      177.      17.43      0.1151      0.101
177.      176.      17.81      0.1165      0.1042
176.      175.      18.39      0.1178      0.1104
175.      174.      19.27      0.1215      0.1176
174.      173.      20.74      0.1312      0.1263
173.      172.      23.98      0.1616      0.1363
172.      171.      25.75      0.1793      0.142
171.      170.      24.35      0.1616      0.1422
170.      168.      21.23      0.1392      0.1249
168.      166.      17.29      0.1333      0.08024
166.      164.      14.07      0.1258      0.04642
164.      162.      11.52      0.1173      0.02228
162.      160.      9.509      0.109      0.004955
160.      158.      7.965      0.1016      0.007273
158.      156.      6.738      0.09352      0.0146
156.      154.      5.753      0.08611      0.01949
154.      152.      4.946      0.07935      0.02275
152.      150.      4.275      0.07304      0.02472
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      18.55      0.4577      0.432
179.      178.      18.76      0.4454      0.422
178.      177.      19.04      0.456      0.4301
177.      176.      19.4      0.4746      0.447
176.      175.      19.97      0.5049      0.473
175.      174.      20.92      0.5223      0.4926
174.      173.      22.33      0.5994      0.5599
173.      172.      25.61      0.7346      0.6806
172.      171.      27.37      0.8107      0.7497
171.      170.      26.36      0.6819      0.6401
170.      168.      23.59      0.5007      0.477
168.      166.      19.78      0.3007      0.2995
166.      164.      16.54      0.1639      0.1755
164.      162.      13.83      0.07328      0.09387
162.      160.      11.65      0.01249      0.03743
160.      158.      9.934      0.0001082      0.0277
158.      156.      8.543      0.02582      0.05515
156.      154.      7.362      0.03651      0.06473
154.      152.      6.41      0.04625      0.07363
152.      150.      5.591      0.05087      0.07724
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      16.18      0.1376      0.08372
179.      178.      16.29      0.1375      0.08504
178.      177.      16.54      0.1399      0.08714
177.      176.      16.93      0.1415      0.09072
176.      175.      17.52      0.1435      0.09386
175.      174.      18.42      0.1496      0.1035
174.      173.      19.9      0.1572      0.1146
173.      172.      23.17      0.1736      0.1439
172.      171.      24.96      0.1805      0.1641
171.      170.      23.61      0.18      0.1453
170.      168.      20.53      0.1745      0.1101
168.      166.      16.64      0.164      0.06411
166.      164.      13.46      0.1536      0.03143
164.      162.      10.95      0.1417      0.006677
162.      160.      8.98      0.1318      0.01096
160.      158.      7.459      0.1221      0.02114
158.      156.      6.268      0.1131      0.02881
156.      154.      5.318      0.1051      0.03441
154.      152.      4.544      0.09695      0.03719
152.      150.      3.903      0.08954      0.03854
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      17.78      0.3885      0.3529
179.      178.      17.9      0.3927      0.3579
178.      177.      18.16      0.4028      0.3643
177.      176.      18.56      0.4177      0.3786
176.      175.      19.16      0.4382      0.3995
175.      174.      20.08      0.4754      0.4289
174.      173.      21.57      0.537      0.4832
173.      172.      24.79      0.6846      0.6103
172.      171.      26.73      0.7411      0.6608
171.      170.      25.67      0.6346      0.57
170.      168.      22.88      0.455      0.4125
168.      166.      19.12      0.258      0.2427
166.      164.      15.89      0.1248      0.1257
164.      162.      13.23      0.03439      0.04779
162.      160.      11.08      0.004998      0.026
160.      158.      9.369      0.03707      0.06064
158.      156.      7.989      0.05625      0.08218
156.      154.      6.864      0.06824      0.09583
154.      152.      5.929      0.07372      0.1015
152.      150.      5.14      0.07581      0.103
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_qt_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      286.      5.477      1.723
2.      3.      69.32      1.179      0.273
3.      4.      30.27      0.4627      0.06919
4.      5.      16.5      0.2275      0.01391
5.      6.      10.17      0.1264      0.00459
6.      7.      6.777      0.07546      0.01135
7.      8.      4.78      0.04771      0.01326
8.      9.      3.522      0.03067      0.01392
9.      10.      2.666      0.0202      0.01334
10.      11.      2.076      0.0134      0.01256
11.      12.      1.65      0.01156      0.008976
12.      13.      1.338      0.01089      0.0056
13.      14.      1.099      0.00987      0.003613
14.      15.      0.9137      0.009109      0.002013
15.      16.      0.7685      0.008296      0.001015
16.      17.      0.6514      0.007686      0.0001319
17.      18.      0.5585      0.007028      0.0003594
18.      19.      0.4802      0.006556      0.0008993
19.      20.      0.4201      0.006103      0.001179
20.      22.      0.3442      0.005385      0.001396
22.      24.      0.2682      0.004692      0.001656
24.      26.      0.2126      0.004005      0.00162
26.      28.      0.1702      0.003472      0.001605
28.      30.      0.1391      0.003075      0.001587
30.      32.      0.1137      0.002674      0.001479
32.      34.      0.09538      0.002401      0.001424
34.      36.      0.07909      0.002115      0.001329
36.      38.      0.06691      0.001879      0.001229
38.      40.      0.0566      0.00166      0.001122
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      19.03      45.92      40.72
2.      3.      31.43      8.032      7.106
3.      4.      19.87      2.747      2.431
4.      5.      12.89      1.228      1.089
5.      6.      8.977      0.6189      0.5504
6.      7.      6.394      0.3537      0.316
7.      8.      4.813      0.204      0.1838
8.      9.      3.679      0.1263      0.1153
9.      10.      2.895      0.07968      0.0737
10.      11.      2.308      0.05145      0.04847
11.      12.      1.89      0.02997      0.02971
12.      13.      1.573      0.01841      0.01876
13.      14.      1.303      0.01139      0.0126
14.      15.      1.1      0.006089      0.007595
15.      16.      0.9391      0.002694      0.004314
16.      17.      0.8037      0.0001503      0.001973
17.      18.      0.6937      0.0008227      0.0008951
18.      19.      0.6048      0.0008362      0.002735
19.      20.      0.53      0.001085      0.002683
20.      22.      0.4388      0.001927      0.003559
22.      24.      0.346      0.002569      0.004121
24.      26.      0.2759      0.002467      0.00384
26.      28.      0.2235      0.00249      0.003692
28.      30.      0.1823      0.002349      0.003418
30.      32.      0.1503      0.002242      0.003212
32.      34.      0.1266      0.002107      0.002958
34.      36.      0.105      0.001825      0.002569
36.      38.      0.08947      0.001782      0.002468
38.      40.      0.07618      0.001598      0.002208
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      285.9      5.473      1.417
2.      3.      69.28      1.172      0.1972
3.      4.      30.21      0.4603      0.03548
4.      5.      16.44      0.2251      0.00505
5.      6.      10.1      0.1243      0.01696
6.      7.      6.717      0.07352      0.01997
7.      8.      4.718      0.04549      0.01996
8.      9.      3.45      0.02903      0.0188
9.      10.      2.603      0.01852      0.01732
10.      11.      2.013      0.01582      0.0119
11.      12.      1.588      0.01434      0.007385
12.      13.      1.274      0.013      0.004331
13.      14.      1.036      0.01183      0.002268
14.      15.      0.8523      0.01074      0.0008181
15.      16.      0.7084      0.009819      0.0002183
16.      17.      0.5938      0.008906      0.000926
17.      18.      0.5017      0.008138      0.00143
18.      19.      0.4266      0.007454      0.001764
19.      20.      0.3649      0.006831      0.001975
20.      22.      0.2924      0.006003      0.002167
22.      24.      0.22      0.00509      0.00223
24.      26.      0.1678      0.004332      0.002171
26.      28.      0.1295      0.00369      0.002049
28.      30.      0.101      0.003165      0.001903
30.      32.      0.07932      0.002715      0.001744
32.      34.      0.06272      0.002344      0.001575
34.      36.      0.04987      0.002016      0.001422
36.      38.      0.03984      0.001739      0.001273
38.      40.      0.03194      0.001499      0.001137
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      19.27      45.91      40.86
2.      3.      31.62      8.014      7.077
3.      4.      19.88      2.743      2.411
4.      5.      12.97      1.211      1.061
5.      6.      8.929      0.6132      0.5366
6.      7.      6.42      0.3374      0.2954
7.      8.      4.779      0.1957      0.1717
8.      9.      3.656      0.1173      0.1032
9.      10.      2.859      0.07109      0.0631
10.      11.      2.278      0.04309      0.03862
11.      12.      1.842      0.02538      0.02329
12.      13.      1.509      0.01402      0.01342
13.      14.      1.25      0.006655      0.006899
14.      15.      1.045      0.0018      0.002661
15.      16.      0.8804      0.0002215      0.001415
16.      17.      0.7472      0.002023      0.003484
17.      18.      0.6382      0.003219      0.004819
18.      19.      0.5481      0.003983      0.005627
19.      20.      0.4731      0.004422      0.006064
20.      22.      0.3835      0.004654      0.006303
22.      24.      0.2924      0.004624      0.006159
24.      26.      0.2257      0.004346      0.005741
26.      28.      0.176      0.003946      0.005211
28.      30.      0.1384      0.003543      0.00467
30.      32.      0.1095      0.003135      0.00414
32.      34.      0.08724      0.002769      0.003636
34.      36.      0.06981      0.002417      0.003189
36.      38.      0.0561      0.002106      0.002784
38.      40.      0.04522      0.001828      0.002426
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_qt_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      121.5      2.407      0.7831
2.      3.      124.2      2.135      0.5041
3.      4.      65.7      0.9957      0.1438
4.      5.      29.12      0.4002      0.02391
5.      6.      16.78      0.2086      0.00731
6.      7.      10.85      0.1208      0.01811
7.      8.      7.521      0.07394      0.02175
8.      9.      5.471      0.04758      0.02169
9.      10.      4.124      0.03118      0.02072
10.      11.      3.19      0.02079      0.01914
11.      12.      2.527      0.01788      0.01351
12.      13.      2.039      0.01646      0.00871
13.      14.      1.67      0.01504      0.005418
14.      15.      1.389      0.01375      0.003198
15.      16.      1.166      0.01265      0.001469
16.      17.      0.9897      0.01165      0.0002398
17.      18.      0.845      0.01068      0.0006061
18.      19.      0.7292      0.009958      0.001359
19.      20.      0.6322      0.009081      0.001655
20.      22.      0.5193      0.008163      0.002157
22.      24.      0.4044      0.007056      0.002472
24.      26.      0.3215      0.006108      0.002522
26.      28.      0.2574      0.005279      0.002458
28.      30.      0.2091      0.004627      0.002393
30.      32.      0.1726      0.004061      0.002246
32.      34.      0.1427      0.003579      0.002119
34.      36.      0.1191      0.003178      0.001994
36.      38.      0.1005      0.002789      0.001803
38.      40.      0.08398      0.00246      0.001664
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      21.31      17.93      15.94
2.      3.      57.74      14.24      12.59
3.      4.      42.91      6.005      5.307
4.      5.      22.9      2.153      1.909
5.      6.      14.75      1.025      0.9125
6.      7.      10.29      0.5514      0.4946
7.      8.      7.554      0.322      0.2904
8.      9.      5.802      0.1849      0.1692
9.      10.      4.484      0.1208      0.1117
10.      11.      3.588      0.07538      0.07084
11.      12.      2.88      0.05046      0.04857
12.      13.      2.393      0.02913      0.0295
13.      14.      1.986      0.01802      0.01923
14.      15.      1.674      0.01032      0.0122
15.      16.      1.425      0.003866      0.00633
16.      17.      1.22      0.000557      0.003246
17.      18.      1.048      0.001153      0.001394
18.      19.      0.9153      0.001016      0.00379
19.      20.      0.7966      0.001527      0.004001
20.      22.      0.6619      0.003036      0.005534
22.      24.      0.5205      0.003534      0.00573
24.      26.      0.4176      0.003972      0.006037
26.      28.      0.337      0.003811      0.005619
28.      30.      0.2768      0.003837      0.00552
30.      32.      0.2285      0.003435      0.004887
32.      34.      0.19      0.003072      0.004339
34.      36.      0.1598      0.002911      0.004027
36.      38.      0.1357      0.002702      0.003728
38.      40.      0.1122      0.002184      0.00304
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      121.5      2.395      0.66
2.      3.      124.3      2.133      0.3733
3.      4.      65.65      0.991      0.06974
4.      5.      29.06      0.3961      0.0109
5.      6.      16.7      0.2043      0.02842
6.      7.      10.76      0.1175      0.03221
7.      8.      7.428      0.07159      0.03147
8.      9.      5.373      0.04507      0.02936
9.      10.      4.024      0.02862      0.02681
10.      11.      3.095      0.02432      0.0183
11.      12.      2.433      0.02191      0.01129
12.      13.      1.945      0.01987      0.00667
13.      14.      1.578      0.01801      0.00342
14.      15.      1.296      0.01632      0.001237
15.      16.      1.076      0.01486      0.0003179
16.      17.      0.9008      0.01351      0.001399
17.      18.      0.7603      0.01232      0.002156
18.      19.      0.646      0.01128      0.002657
19.      20.      0.5522      0.01032      0.003018
20.      22.      0.4421      0.009079      0.003279
22.      24.      0.3322      0.007691      0.003351
24.      26.      0.2533      0.006539      0.00327
26.      28.      0.1954      0.005574      0.003105
28.      30.      0.1523      0.004785      0.002871
30.      32.      0.1196      0.004103      0.002628
32.      34.      0.09454      0.003522      0.002387
34.      36.      0.07515      0.003036      0.002143
36.      38.      0.06002      0.002621      0.001918
38.      40.      0.04812      0.002263      0.00171
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      21.45      17.94      15.98
2.      3.      57.9      14.23      12.57
3.      4.      43.08      5.979      5.253
4.      5.      22.92      2.144      1.878
5.      6.      14.75      1.014      0.8872
6.      7.      10.29      0.5406      0.4733
7.      8.      7.524      0.3082      0.2703
8.      9.      5.694      0.1826      0.1607
9.      10.      4.42      0.1099      0.09756
10.      11.      3.503      0.06626      0.0594
11.      12.      2.822      0.03886      0.03574
12.      13.      2.305      0.02147      0.02046
13.      14.      1.904      0.01008      0.01052
14.      15.      1.589      0.002735      0.004057
15.      16.      1.337      0.0002839      0.002133
16.      17.      1.133      0.003057      0.005284
17.      18.      0.9672      0.004861      0.0073
18.      19.      0.83      0.006019      0.0085
19.      20.      0.7158      0.006666      0.009217
20.      22.      0.5798      0.007047      0.009536
22.      24.      0.4417      0.006994      0.009282
24.      26.      0.3407      0.006563      0.008658
26.      28.      0.2655      0.005965      0.007875
28.      30.      0.2087      0.005358      0.007039
30.      32.      0.1652      0.004739      0.006241
32.      34.      0.1315      0.004159      0.005498
34.      36.      0.1052      0.003641      0.004809
36.      38.      0.08452      0.003177      0.004198
38.      40.      0.06813      0.00276      0.003655
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_qt_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.8068      0.01729      0.006183
2.      3.      13.06      0.2522      0.07452
3.      4.      36.17      0.5977      0.1162
4.      5.      48.48      0.6965      0.06255
5.      6.      44.49      0.5731      0.00417
6.      7.      38.93      0.4493      0.0526
7.      8.      33.85      0.3488      0.08508
8.      9.      29.51      0.2689      0.1069
9.      10.      25.91      0.2053      0.1223
10.      11.      22.9      0.1565      0.1314
11.      12.      20.36      0.1378      0.1163
12.      13.      18.22      0.1413      0.0844
13.      14.      16.39      0.1426      0.05905
14.      15.      14.83      0.1431      0.03805
15.      16.      13.47      0.1421      0.0212
16.      17.      12.3      0.1412      0.006602
17.      18.      11.26      0.1394      0.005102
18.      19.      10.35      0.1377      0.01547
19.      20.      9.544      0.135      0.02313
20.      22.      8.498      0.1306      0.03225
22.      24.      7.331      0.1249      0.04173
24.      26.      6.386      0.1193      0.04823
26.      28.      5.607      0.1136      0.05251
28.      30.      4.95      0.108      0.05526
30.      32.      4.401      0.1026      0.05664
32.      34.      3.925      0.09744      0.05751
34.      36.      3.519      0.09247      0.05754
36.      38.      3.175      0.08798      0.05728
38.      40.      2.868      0.08351      0.05656
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.2293      0.1072      0.09605
2.      3.      6.328      1.457      1.299
3.      4.      24.26      3.225      2.861
4.      5.      38.24      3.567      3.167
5.      6.      39.23      2.709      2.413
6.      7.      37.01      1.99      1.781
7.      8.      34.08      1.437      1.297
8.      9.      31.15      1.032      0.9414
9.      10.      28.28      0.7441      0.6909
10.      11.      25.7      0.5387      0.5092
11.      12.      23.44      0.3716      0.3622
12.      13.      21.35      0.2566      0.2618
13.      14.      19.63      0.1545      0.1712
14.      15.      18.03      0.08393      0.1087
15.      16.      16.59      0.02904      0.05976
16.      17.      15.28      0.009803      0.02549
17.      18.      14.24      0.01727      0.0576
18.      19.      13.13      0.03127      0.07217
19.      20.      12.18      0.04357      0.08384
20.      22.      10.97      0.06661      0.1103
22.      24.      9.606      0.08864      0.1339
24.      26.      8.443      0.09714      0.1416
26.      28.      7.482      0.102      0.1447
28.      30.      6.653      0.1053      0.1474
30.      32.      5.951      0.1044      0.1444
32.      34.      5.341      0.1027      0.141
34.      36.      4.798      0.09856      0.135
36.      38.      4.357      0.09795      0.1332
38.      40.      3.946      0.09308      0.126
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.8081      0.01697      0.005415
2.      3.      13.09      0.2505      0.06045
3.      4.      36.2      0.5959      0.07587
4.      5.      48.53      0.6932      0.00724
5.      6.      44.51      0.5678      0.0588
6.      7.      38.9      0.4416      0.1039
7.      8.      33.77      0.3386      0.1333
8.      9.      29.4      0.2568      0.1525
9.      10.      25.74      0.1924      0.1647
10.      11.      22.68      0.1724      0.1409
11.      12.      20.09      0.1765      0.09997
12.      13.      17.9      0.1789      0.0669
13.      14.      16.03      0.1792      0.03994
14.      15.      14.41      0.1782      0.01806
15.      16.      13.01      0.1766      0.00005259
16.      17.      11.79      0.1743      0.01497
17.      18.      10.72      0.1715      0.0273
18.      19.      9.767      0.1683      0.03743
19.      20.      8.927      0.165      0.04598
20.      22.      7.843      0.1597      0.05578
22.      24.      6.636      0.1522      0.06531
24.      26.      5.653      0.1448      0.07151
26.      28.      4.845      0.1373      0.0754
28.      30.      4.173      0.1301      0.07743
30.      32.      3.611      0.123      0.0783
32.      34.      3.136      0.1163      0.07802
34.      36.      2.734      0.1099      0.07715
36.      38.      2.391      0.1039      0.07578
38.      40.      2.098      0.09814      0.07394
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.2319      0.1087      0.09717
2.      3.      6.451      1.45      1.288
3.      4.      24.36      3.218      2.837
4.      5.      38.45      3.559      3.125
5.      6.      39.38      2.699      2.366
6.      7.      37.19      1.957      1.715
7.      8.      34.2      1.405      1.234
8.      9.      31.15      1.003      0.8839
9.      10.      28.27      0.708      0.6286
10.      11.      25.65      0.4894      0.4398
11.      12.      23.3      0.3256      0.2989
12.      13.      21.2      0.2013      0.1917
13.      14.      19.33      0.1065      0.1103
14.      15.      17.66      0.03372      0.04803
15.      16.      16.16      0.000102      0.02242
16.      17.      14.83      0.03752      0.06619
17.      18.      13.63      0.06625      0.09993
18.      19.      12.54      0.08841      0.1258
19.      20.      11.57      0.1056      0.1459
20.      22.      10.28      0.1234      0.1667
22.      24.      8.817      0.1378      0.1835
24.      26.      7.599      0.1447      0.1912
26.      28.      6.577      0.1464      0.1931
28.      30.      5.715      0.145      0.191
30.      32.      4.983      0.1415      0.1865
32.      34.      4.358      0.1367      0.1802
34.      36.      3.823      0.131      0.1731
36.      38.      3.363      0.1251      0.1654
38.      40.      2.967      0.1188      0.1574
# END HISTO1D AppN2LO


==> text/FO_Diag/Diag_PPZ_qt_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.45
RatioPlot1YSize=3.0
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.45
RatioPlot2YSize=3.0
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.8068      0.01729      0.006183
2.      3.      13.06      0.2522      0.07452
3.      4.      36.17      0.5977      0.1162
4.      5.      48.48      0.6965      0.06255
5.      6.      44.49      0.5731      0.00417
6.      7.      38.93      0.4493      0.0526
7.      8.      33.85      0.3488      0.08508
8.      9.      29.51      0.2689      0.1069
9.      10.      25.91      0.2053      0.1223
10.      11.      22.9      0.1565      0.1314
11.      12.      20.36      0.1378      0.1163
12.      13.      18.22      0.1413      0.0844
13.      14.      16.39      0.1426      0.05905
14.      15.      14.83      0.1431      0.03805
15.      16.      13.47      0.1421      0.0212
16.      17.      12.3      0.1412      0.006602
17.      18.      11.26      0.1394      0.005102
18.      19.      10.35      0.1377      0.01547
19.      20.      9.544      0.135      0.02313
20.      22.      8.498      0.1306      0.03225
22.      24.      7.331      0.1249      0.04173
24.      26.      6.386      0.1193      0.04823
26.      28.      5.607      0.1136      0.05251
28.      30.      4.95      0.108      0.05526
30.      32.      4.401      0.1026      0.05664
32.      34.      3.925      0.09744      0.05751
34.      36.      3.519      0.09247      0.05754
36.      38.      3.175      0.08798      0.05728
38.      40.      2.868      0.08351      0.05656
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.2293      0.1072      0.09605
2.      3.      6.328      1.457      1.299
3.      4.      24.26      3.225      2.861
4.      5.      38.24      3.567      3.167
5.      6.      39.23      2.709      2.413
6.      7.      37.01      1.99      1.781
7.      8.      34.08      1.437      1.297
8.      9.      31.15      1.032      0.9414
9.      10.      28.28      0.7441      0.6909
10.      11.      25.7      0.5387      0.5092
11.      12.      23.44      0.3716      0.3622
12.      13.      21.35      0.2566      0.2618
13.      14.      19.63      0.1545      0.1712
14.      15.      18.03      0.08393      0.1087
15.      16.      16.59      0.02904      0.05976
16.      17.      15.28      0.009803      0.02549
17.      18.      14.24      0.01727      0.0576
18.      19.      13.13      0.03127      0.07217
19.      20.      12.18      0.04357      0.08384
20.      22.      10.97      0.06661      0.1103
22.      24.      9.606      0.08864      0.1339
24.      26.      8.443      0.09714      0.1416
26.      28.      7.482      0.102      0.1447
28.      30.      6.653      0.1053      0.1474
30.      32.      5.951      0.1044      0.1444
32.      34.      5.341      0.1027      0.141
34.      36.      4.798      0.09856      0.135
36.      38.      4.357      0.09795      0.1332
38.      40.      3.946      0.09308      0.126
# END HISTO1D N2LOQCD
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.8081      0.01697      0.005415
2.      3.      13.09      0.2505      0.06045
3.      4.      36.2      0.5959      0.07587
4.      5.      48.53      0.6932      0.00724
5.      6.      44.51      0.5678      0.0588
6.      7.      38.9      0.4416      0.1039
7.      8.      33.77      0.3386      0.1333
8.      9.      29.4      0.2568      0.1525
9.      10.      25.74      0.1924      0.1647
10.      11.      22.68      0.1724      0.1409
11.      12.      20.09      0.1765      0.09997
12.      13.      17.9      0.1789      0.0669
13.      14.      16.03      0.1792      0.03994
14.      15.      14.41      0.1782      0.01806
15.      16.      13.01      0.1766      0.00005259
16.      17.      11.79      0.1743      0.01497
17.      18.      10.72      0.1715      0.0273
18.      19.      9.767      0.1683      0.03743
19.      20.      8.927      0.165      0.04598
20.      22.      7.843      0.1597      0.05578
22.      24.      6.636      0.1522      0.06531
24.      26.      5.653      0.1448      0.07151
26.      28.      4.845      0.1373      0.0754
28.      30.      4.173      0.1301      0.07743
30.      32.      3.611      0.123      0.0783
32.      34.      3.136      0.1163      0.07802
34.      36.      2.734      0.1099      0.07715
36.      38.      2.391      0.1039      0.07578
38.      40.      2.098      0.09814      0.07394
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.2319      0.1087      0.09717
2.      3.      6.451      1.45      1.288
3.      4.      24.36      3.218      2.837
4.      5.      38.45      3.559      3.125
5.      6.      39.38      2.699      2.366
6.      7.      37.19      1.957      1.715
7.      8.      34.2      1.405      1.234
8.      9.      31.15      1.003      0.8839
9.      10.      28.27      0.708      0.6286
10.      11.      25.65      0.4894      0.4398
11.      12.      23.3      0.3256      0.2989
12.      13.      21.2      0.2013      0.1917
13.      14.      19.33      0.1065      0.1103
14.      15.      17.66      0.03372      0.04803
15.      16.      16.16      0.000102      0.02242
16.      17.      14.83      0.03752      0.06619
17.      18.      13.63      0.06625      0.09993
18.      19.      12.54      0.08841      0.1258
19.      20.      11.57      0.1056      0.1459
20.      22.      10.28      0.1234      0.1667
22.      24.      8.817      0.1378      0.1835
24.      26.      7.599      0.1447      0.1912
26.      28.      6.577      0.1464      0.1931
28.      30.      5.715      0.145      0.191
30.      32.      4.983      0.1415      0.1865
32.      34.      4.358      0.1367      0.1802
34.      36.      3.823      0.131      0.1731
36.      38.      3.363      0.1251      0.1654
38.      40.      2.967      0.1188      0.1574
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_dphi_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$1$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      141.7      2.717      0.8554
179.      178.      191.7      3.675      1.155
178.      177.      79.6      1.574      0.5098
177.      176.      13.84      0.2917      0.1029
176.      175.      2.482      0.05289      0.01882
175.      174.      0.1734      0.003698      0.001311
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      9.795      22.72      20.14
179.      178.      14.68      30.55      27.09
178.      177.      14.55      11.7      10.39
177.      176.      2.95      1.981      1.766
176.      175.      0.6711      0.3364      0.3005
175.      174.      0.04667      0.02306      0.02076
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      141.7      0.02335      0.02335
179.      178.      191.7      0.02709      0.02709
178.      177.      79.6      0.01665      0.01665
177.      176.      13.84      0.006842      0.006842
176.      175.      2.482      0.002897      0.002897
175.      174.      0.1734      0.0007985      0.0007985
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      9.795      0.1308      0.1308
179.      178.      14.68      0.162      0.162
178.      177.      14.55      0.1148      0.1148
177.      176.      2.95      0.04702      0.04702
176.      175.      0.6711      0.01902      0.01902
175.      174.      0.04667      0.006853      0.006853
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      141.7      2.709      0.7141
179.      178.      191.7      3.664      0.9661
178.      177.      79.6      1.561      0.4324
177.      176.      13.84      0.2898      0.08973
176.      175.      2.485      0.05289      0.01648
175.      174.      0.1748      0.003681      0.001189
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      9.989      22.7      20.21
179.      178.      14.68      30.58      27.22
178.      177.      14.71      11.68      10.4
177.      176.      2.995      1.973      1.764
176.      175.      0.6586      0.3404      0.3044
175.      174.      0.05327      0.02314      0.0207
174.      173.      0.      0.      0.
173.      172.      0.      0.      0.
172.      171.      0.      0.      0.
171.      170.      0.      0.      0.
170.      168.      0.      0.      0.
168.      166.      0.      0.      0.
166.      164.      0.      0.      0.
164.      162.      0.      0.      0.
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_dphi_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      71.79      1.135      0.1995
179.      178.      77.44      1.224      0.2166
178.      177.      99.76      1.587      0.2907
177.      176.      94.85      1.509      0.27
176.      175.      68.36      1.057      0.1615
175.      174.      47.66      0.7096      0.08543
174.      173.      31.88      0.4604      0.04251
173.      172.      18.4      0.2688      0.02556
172.      171.      9.177      0.1399      0.0174
171.      170.      5.06      0.07762      0.009886
170.      168.      2.261      0.03479      0.004453
168.      166.      0.6934      0.01058      0.001262
166.      164.      0.1539      0.002325      0.0002542
164.      162.      0.00879      0.0001357      0.00001667
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      41.76      7.168      6.342
179.      178.      44.68      7.77      6.876
178.      177.      55.05      10.33      9.136
177.      176.      56.52      9.314      8.243
176.      175.      45.94      6.057      5.367
175.      174.      35.06      3.811      3.386
174.      173.      25.2      2.327      2.069
173.      172.      14.98      1.29      1.148
172.      171.      7.527      0.6357      0.5672
171.      170.      4.187      0.3437      0.3076
170.      168.      1.893      0.1524      0.1362
168.      166.      0.5914      0.04519      0.04049
166.      164.      0.1371      0.009038      0.008179
164.      162.      0.008072      0.0004966      0.000442
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      71.79      0.01419      0.01419
179.      178.      77.44      0.01477      0.01477
178.      177.      99.76      0.01689      0.01689
177.      176.      94.85      0.01621      0.01621
176.      175.      68.36      0.01345      0.01345
175.      174.      47.66      0.01104      0.01104
174.      173.      31.88      0.00889      0.00889
173.      172.      18.4      0.00669      0.00669
172.      171.      9.177      0.004701      0.004701
171.      170.      5.06      0.003476      0.003476
170.      168.      2.261      0.001632      0.001632
168.      166.      0.6934      0.0009043      0.0009043
166.      164.      0.1539      0.0004349      0.0004349
164.      162.      0.00879      0.0001096      0.0001096
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      41.76      0.06896      0.06896
179.      178.      44.68      0.0861      0.0861
178.      177.      55.05      0.1084      0.1084
177.      176.      56.52      0.09518      0.09518
176.      175.      45.94      0.07609      0.07609
175.      174.      35.06      0.06454      0.06454
174.      173.      25.2      0.05283      0.05283
173.      172.      14.98      0.04691      0.04691
172.      171.      7.527      0.03284      0.03284
171.      170.      4.187      0.02449      0.02449
170.      168.      1.893      0.01079      0.01079
168.      166.      0.5914      0.006437      0.006437
166.      164.      0.1371      0.0007449      0.0007449
164.      162.      0.008072      0.0001806      0.0001806
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      71.66      1.13      0.1185
179.      178.      77.3      1.224      0.1306
178.      177.      99.62      1.579      0.183
177.      176.      94.81      1.499      0.1708
176.      175.      68.39      1.051      0.08073
175.      174.      47.68      0.703      0.03159
174.      173.      31.91      0.4569      0.002951
173.      172.      18.43      0.2662      0.003766
172.      171.      9.194      0.1384      0.006696
171.      170.      5.07      0.07635      0.00415
170.      168.      2.265      0.03461      0.001628
168.      166.      0.6965      0.01058      0.0003918
166.      164.      0.1556      0.002339      0.00008595
164.      162.      0.008636      0.0001242      0.000002535
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      41.92      7.132      6.284
179.      178.      44.71      7.762      6.836
178.      177.      55.19      10.3      9.081
177.      176.      56.82      9.271      8.175
176.      175.      46.15      6.034      5.312
175.      174.      35.22      3.812      3.357
174.      173.      25.24      2.332      2.049
173.      172.      15.07      1.282      1.129
172.      171.      7.554      0.6364      0.5615
171.      170.      4.216      0.3442      0.3044
170.      168.      1.92      0.1494      0.1317
168.      166.      0.606      0.04383      0.03863
166.      164.      0.1385      0.009367      0.008278
164.      162.      0.007826      0.0004969      0.0004431
162.      160.      0.      0.      0.
160.      158.      0.      0.      0.
158.      156.      0.      0.      0.
156.      154.      0.      0.      0.
154.      152.      0.      0.      0.
152.      150.      0.      0.      0.
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_dphi_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      17.96      0.1194      0.1033
179.      178.      18.07      0.1196      0.1044
178.      177.      18.34      0.1211      0.1063
177.      176.      18.73      0.1226      0.1096
176.      175.      19.35      0.124      0.1162
175.      174.      20.28      0.1279      0.1237
174.      173.      21.82      0.138      0.1329
173.      172.      25.23      0.1701      0.1434
172.      171.      27.09      0.1886      0.1494
171.      170.      25.62      0.17      0.1496
170.      168.      22.34      0.1465      0.1314
168.      166.      18.19      0.1403      0.08443
166.      164.      14.8      0.1324      0.04884
164.      162.      12.12      0.1235      0.02344
162.      160.      10.      0.1147      0.005214
160.      158.      8.381      0.1069      0.007652
158.      156.      7.089      0.0984      0.01536
156.      154.      6.053      0.0906      0.02051
154.      152.      5.204      0.08349      0.02393
152.      150.      4.498      0.07686      0.02601
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      19.52      0.4815      0.4545
179.      178.      19.74      0.4687      0.444
178.      177.      20.03      0.4798      0.4526
177.      176.      20.42      0.4994      0.4703
176.      175.      21.01      0.5312      0.4977
175.      174.      22.01      0.5496      0.5183
174.      173.      23.49      0.6307      0.5891
173.      172.      26.95      0.773      0.7161
172.      171.      28.8      0.8531      0.7889
171.      170.      27.74      0.7175      0.6735
170.      168.      24.82      0.5269      0.5019
168.      166.      20.82      0.3163      0.3152
166.      164.      17.41      0.1725      0.1846
164.      162.      14.55      0.07711      0.09877
162.      160.      12.26      0.01314      0.03938
160.      158.      10.45      0.0001139      0.02915
158.      156.      8.989      0.02717      0.05802
156.      154.      7.747      0.03842      0.06811
154.      152.      6.744      0.04867      0.07747
152.      150.      5.883      0.05353      0.08127
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      17.96      0.006292      0.006292
179.      178.      18.07      0.006308      0.006308
178.      177.      18.34      0.006358      0.006358
177.      176.      18.73      0.006419      0.006419
176.      175.      19.35      0.00652      0.00652
175.      174.      20.28      0.006672      0.006672
174.      173.      21.82      0.006924      0.006924
173.      172.      25.23      0.007448      0.007448
172.      171.      27.09      0.007703      0.007703
171.      170.      25.62      0.007459      0.007459
170.      168.      22.34      0.004889      0.004889
168.      166.      18.19      0.004378      0.004378
166.      164.      14.8      0.003927      0.003927
164.      162.      12.12      0.003538      0.003538
162.      160.      10.      0.003205      0.003205
160.      158.      8.381      0.002929      0.002929
158.      156.      7.089      0.002689      0.002689
156.      154.      6.053      0.002482      0.002482
154.      152.      5.204      0.0023      0.0023
152.      150.      4.498      0.002137      0.002137
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      19.52      0.04171      0.04171
179.      178.      19.74      0.05378      0.05378
178.      177.      20.03      0.04709      0.04709
177.      176.      20.42      0.04549      0.04549
176.      175.      21.01      0.0467      0.0467
175.      174.      22.01      0.05152      0.05152
174.      173.      23.49      0.05322      0.05322
173.      172.      26.95      0.06401      0.06401
172.      171.      28.8      0.06384      0.06384
171.      170.      27.74      0.07549      0.07549
170.      168.      24.82      0.03816      0.03816
168.      166.      20.82      0.02427      0.02427
166.      164.      17.41      0.02152      0.02152
164.      162.      14.55      0.02162      0.02162
162.      160.      12.26      0.01826      0.01826
160.      158.      10.45      0.0178      0.0178
158.      156.      8.989      0.01711      0.01711
156.      154.      7.747      0.01502      0.01502
154.      152.      6.744      0.01316      0.01316
152.      150.      5.883      0.01258      0.01258
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      17.02      0.1448      0.08809
179.      178.      17.14      0.1446      0.08948
178.      177.      17.4      0.1472      0.09169
177.      176.      17.82      0.1489      0.09546
176.      175.      18.43      0.151      0.09876
175.      174.      19.38      0.1574      0.1089
174.      173.      20.94      0.1654      0.1206
173.      172.      24.38      0.1826      0.1514
172.      171.      26.26      0.1899      0.1727
171.      170.      24.84      0.1893      0.1529
170.      168.      21.6      0.1836      0.1159
168.      166.      17.51      0.1726      0.06746
166.      164.      14.16      0.1616      0.03307
164.      162.      11.52      0.1491      0.007025
162.      160.      9.449      0.1387      0.01154
160.      158.      7.849      0.1285      0.02224
158.      156.      6.595      0.119      0.03031
156.      154.      5.596      0.1106      0.0362
154.      152.      4.781      0.102      0.03913
152.      150.      4.107      0.09422      0.04056
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      18.71      0.4088      0.3713
179.      178.      18.84      0.4132      0.3766
178.      177.      19.11      0.4238      0.3834
177.      176.      19.53      0.4395      0.3983
176.      175.      20.16      0.4611      0.4204
175.      174.      21.13      0.5002      0.4513
174.      173.      22.7      0.565      0.5084
173.      172.      26.09      0.7203      0.6422
172.      171.      28.13      0.7798      0.6953
171.      170.      27.01      0.6677      0.5998
170.      168.      24.07      0.4787      0.434
168.      166.      20.12      0.2715      0.2553
166.      164.      16.72      0.1313      0.1322
164.      162.      13.92      0.03618      0.05028
162.      160.      11.66      0.005259      0.02736
160.      158.      9.858      0.039      0.0638
158.      156.      8.406      0.05919      0.08647
156.      154.      7.222      0.0718      0.1008
154.      152.      6.238      0.07757      0.1068
152.      150.      5.408      0.07977      0.1083
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_dphi_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$1$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=150
XMax=180
YMax=10000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      231.5      3.955      0.9356
179.      178.      287.2      5.004      1.252
178.      177.      197.7      3.267      0.6794
177.      176.      127.4      1.911      0.2504
176.      175.      90.19      1.226      0.05637
175.      174.      68.11      0.837      0.04113
174.      173.      53.7      0.5984      0.09041
173.      172.      43.63      0.4389      0.1178
172.      171.      36.27      0.3285      0.132
171.      170.      30.68      0.2477      0.1397
170.      168.      24.6      0.1662      0.1421
168.      166.      18.89      0.139      0.09501
166.      164.      14.96      0.1321      0.05116
164.      162.      12.13      0.1234      0.02357
162.      160.      10.      0.1147      0.005214
160.      158.      8.381      0.1069      0.007652
158.      156.      7.089      0.0984      0.01536
156.      154.      6.053      0.0906      0.02051
154.      152.      5.204      0.08349      0.02393
152.      150.      4.498      0.07686      0.02601
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      71.07      30.37      26.94
179.      178.      79.1      38.79      34.41
178.      177.      89.63      22.51      19.98
177.      176.      79.88      11.79      10.48
176.      175.      67.62      6.925      6.165
175.      174.      57.12      4.383      3.925
174.      173.      48.69      2.957      2.658
173.      172.      41.93      2.063      1.864
172.      171.      36.32      1.489      1.356
171.      170.      31.93      1.061      0.9811
170.      168.      26.71      0.6793      0.6381
168.      166.      21.41      0.3615      0.3557
166.      164.      17.55      0.1815      0.1928
164.      162.      14.56      0.0776      0.09921
162.      160.      12.26      0.01314      0.03938
160.      158.      10.45      0.0001139      0.02915
158.      156.      8.989      0.02717      0.05802
156.      154.      7.747      0.03842      0.06811
154.      152.      6.744      0.04867      0.07747
152.      150.      5.883      0.05353      0.08127
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      231.5      0.02804      0.02804
179.      178.      287.2      0.03149      0.03149
178.      177.      197.7      0.02455      0.02455
177.      176.      127.4      0.01873      0.01873
176.      175.      90.19      0.01523      0.01523
175.      174.      68.11      0.01292      0.01292
174.      173.      53.7      0.01127      0.01127
173.      172.      43.63      0.01001      0.01001
172.      171.      36.27      0.009024      0.009024
171.      170.      30.68      0.008229      0.008229
170.      168.      24.6      0.005154      0.005154
168.      166.      18.89      0.00447      0.00447
166.      164.      14.96      0.003951      0.003951
164.      162.      12.13      0.00354      0.00354
162.      160.      10.      0.003205      0.003205
160.      158.      8.381      0.002929      0.002929
158.      156.      7.089      0.002689      0.002689
156.      154.      6.053      0.002482      0.002482
154.      152.      5.204      0.0023      0.0023
152.      150.      4.498      0.002137      0.002137
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      71.07      0.1536      0.1536
179.      178.      79.1      0.1911      0.1911
178.      177.      89.63      0.1648      0.1648
177.      176.      79.88      0.1155      0.1155
176.      175.      67.62      0.09128      0.09128
175.      174.      57.12      0.08287      0.08287
174.      173.      48.69      0.07498      0.07498
173.      172.      41.93      0.07935      0.07935
172.      171.      36.32      0.07179      0.07179
171.      170.      31.93      0.07936      0.07936
170.      168.      26.71      0.03966      0.03966
168.      166.      21.41      0.02511      0.02511
166.      164.      17.55      0.02154      0.02154
164.      162.      14.56      0.02163      0.02163
162.      160.      12.26      0.01826      0.01826
160.      158.      10.45      0.0178      0.0178
158.      156.      8.989      0.01711      0.01711
156.      154.      7.747      0.01502      0.01502
154.      152.      6.744      0.01316      0.01316
152.      150.      5.883      0.01258      0.01258
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      230.3      3.927      0.6879
179.      178.      286.1      4.977      0.9521
178.      177.      196.6      3.232      0.4682
177.      176.      126.5      1.884      0.1117
176.      175.      89.31      1.203      0.0538
175.      174.      67.24      0.8156      0.1246
174.      173.      52.84      0.5775      0.1625
173.      172.      42.8      0.4176      0.1789
172.      171.      35.45      0.3111      0.1832
171.      170.      29.91      0.2293      0.1852
170.      168.      23.87      0.182      0.1505
168.      166.      18.21      0.1722      0.07804
166.      164.      14.32      0.1615      0.03541
164.      162.      11.53      0.1491      0.00715
162.      160.      9.449      0.1387      0.01154
160.      158.      7.849      0.1285      0.02224
158.      156.      6.595      0.119      0.03031
156.      154.      5.596      0.1106      0.0362
154.      152.      4.781      0.102      0.03913
152.      150.      4.107      0.09422      0.04056
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      70.62      30.24      26.87
179.      178.      78.23      38.76      34.43
178.      177.      89.01      22.41      19.87
177.      176.      79.35      11.68      10.34
176.      175.      66.97      6.835      6.036
175.      174.      56.4      4.335      3.829
174.      173.      47.93      2.897      2.557
173.      172.      41.16      2.002      1.771
172.      171.      35.68      1.416      1.257
171.      170.      31.22      1.012      0.9041
170.      168.      25.99      0.6282      0.5657
168.      166.      20.73      0.3153      0.294
166.      164.      16.85      0.1407      0.1405
164.      162.      13.93      0.03668      0.05073
162.      160.      11.66      0.005259      0.02736
160.      158.      9.858      0.039      0.0638
158.      156.      8.406      0.05919      0.08647
156.      154.      7.222      0.0718      0.1008
154.      152.      6.238      0.07757      0.1068
152.      150.      5.408      0.07977      0.1083
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_qt_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      300.9      5.763      1.813
2.      3.      72.94      1.24      0.2873
3.      4.      31.85      0.4868      0.0728
4.      5.      17.37      0.2394      0.01464
5.      6.      10.7      0.133      0.00483
6.      7.      7.131      0.0794      0.01194
7.      8.      5.03      0.0502      0.01395
8.      9.      3.706      0.03227      0.01465
9.      10.      2.805      0.02126      0.01404
10.      11.      2.184      0.0141      0.01322
11.      12.      1.736      0.01216      0.009445
12.      13.      1.408      0.01146      0.005892
13.      14.      1.156      0.01039      0.003802
14.      15.      0.9614      0.009585      0.002118
15.      16.      0.8086      0.008729      0.001068
16.      17.      0.6854      0.008088      0.0001388
17.      18.      0.5876      0.007395      0.0003782
18.      19.      0.5053      0.006898      0.0009462
19.      20.      0.442      0.006421      0.001241
20.      22.      0.3622      0.005666      0.001468
22.      24.      0.2822      0.004937      0.001742
24.      26.      0.2237      0.004214      0.001705
26.      28.      0.1791      0.003653      0.001688
28.      30.      0.1463      0.003235      0.00167
30.      32.      0.1197      0.002814      0.001557
32.      34.      0.1004      0.002526      0.001498
34.      36.      0.08322      0.002225      0.001399
36.      38.      0.0704      0.001977      0.001293
38.      40.      0.05956      0.001747      0.00118
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      20.02      48.32      42.84
2.      3.      33.07      8.451      7.477
3.      4.      20.91      2.891      2.558
4.      5.      13.56      1.292      1.146
5.      6.      9.446      0.6512      0.5791
6.      7.      6.728      0.3722      0.3325
7.      8.      5.064      0.2146      0.1934
8.      9.      3.871      0.1329      0.1214
9.      10.      3.046      0.08384      0.07754
10.      11.      2.428      0.05413      0.051
11.      12.      1.989      0.03153      0.03126
12.      13.      1.655      0.01937      0.01974
13.      14.      1.372      0.01198      0.01326
14.      15.      1.158      0.006407      0.007991
15.      16.      0.9881      0.002835      0.004539
16.      17.      0.8457      0.0001581      0.002076
17.      18.      0.7299      0.0008656      0.0009418
18.      19.      0.6364      0.0008798      0.002878
19.      20.      0.5576      0.001142      0.002823
20.      22.      0.4617      0.002028      0.003745
22.      24.      0.364      0.002703      0.004336
24.      26.      0.2903      0.002596      0.00404
26.      28.      0.2352      0.00262      0.003885
28.      30.      0.1918      0.002471      0.003597
30.      32.      0.1581      0.002359      0.00338
32.      34.      0.1332      0.002217      0.003112
34.      36.      0.1105      0.00192      0.002703
36.      38.      0.09414      0.001875      0.002597
38.      40.      0.08015      0.001681      0.002323
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      300.9      0.03407      0.03407
2.      3.      72.94      0.0148      0.0148
3.      4.      31.85      0.009251      0.009251
4.      5.      17.37      0.006596      0.006596
5.      6.      10.7      0.005045      0.005045
6.      7.      7.131      0.00404      0.00404
7.      8.      5.03      0.003342      0.003342
8.      9.      3.706      0.00284      0.00284
9.      10.      2.805      0.002451      0.002451
10.      11.      2.184      0.00215      0.00215
11.      12.      1.736      0.001907      0.001907
12.      13.      1.408      0.001716      0.001716
13.      14.      1.156      0.001554      0.001554
14.      15.      0.9614      0.001417      0.001417
15.      16.      0.8086      0.001302      0.001302
16.      17.      0.6854      0.001202      0.001202
17.      18.      0.5876      0.001117      0.001117
18.      19.      0.5053      0.001038      0.001038
19.      20.      0.442      0.0009817      0.0009817
20.      22.      0.3622      0.00063      0.00063
22.      24.      0.2822      0.000564      0.000564
24.      26.      0.2237      0.0005087      0.0005087
26.      28.      0.1791      0.0004611      0.0004611
28.      30.      0.1463      0.0004225      0.0004225
30.      32.      0.1197      0.0003892      0.0003892
32.      34.      0.1004      0.0003627      0.0003627
34.      36.      0.08322      0.0003357      0.0003357
36.      38.      0.0704      0.0003129      0.0003129
38.      40.      0.05956      0.0002925      0.0002925
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      20.02      0.1916      0.1916
2.      3.      33.07      0.121      0.121
3.      4.      20.91      0.04252      0.04252
4.      5.      13.56      0.03618      0.03618
5.      6.      9.446      0.03059      0.03059
6.      7.      6.728      0.02393      0.02393
7.      8.      5.064      0.01967      0.01967
8.      9.      3.871      0.01799      0.01799
9.      10.      3.046      0.0166      0.0166
10.      11.      2.428      0.01359      0.01359
11.      12.      1.989      0.01175      0.01175
12.      13.      1.655      0.0144      0.0144
13.      14.      1.372      0.01165      0.01165
14.      15.      1.158      0.009189      0.009189
15.      16.      0.9881      0.002838      0.002838
16.      17.      0.8457      0.002665      0.002665
17.      18.      0.7299      0.002383      0.002383
18.      19.      0.6364      0.002529      0.002529
19.      20.      0.5576      0.002391      0.002391
20.      22.      0.4617      0.001244      0.001244
22.      24.      0.364      0.001073      0.001073
24.      26.      0.2903      0.001007      0.001007
26.      28.      0.2352      0.000944      0.000944
28.      30.      0.1918      0.0008495      0.0008495
30.      32.      0.1581      0.0007413      0.0007413
32.      34.      0.1332      0.0006486      0.0006486
34.      36.      0.1105      0.0006114      0.0006114
36.      38.      0.09414      0.0005716      0.0005716
38.      40.      0.08015      0.0005198      0.0005198
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      300.8      5.759      1.491
2.      3.      72.9      1.234      0.2074
3.      4.      31.78      0.4843      0.03733
4.      5.      17.29      0.2368      0.005313
5.      6.      10.63      0.1308      0.01784
6.      7.      7.068      0.07735      0.02102
7.      8.      4.964      0.04786      0.021
8.      9.      3.63      0.03055      0.01978
9.      10.      2.739      0.01949      0.01823
10.      11.      2.118      0.01665      0.01252
11.      12.      1.671      0.01509      0.007771
12.      13.      1.34      0.01367      0.004557
13.      14.      1.09      0.01245      0.002386
14.      15.      0.8968      0.0113      0.0008608
15.      16.      0.7453      0.01033      0.0002297
16.      17.      0.6248      0.00937      0.0009743
17.      18.      0.5278      0.008563      0.001505
18.      19.      0.4489      0.007843      0.001856
19.      20.      0.384      0.007188      0.002078
20.      22.      0.3077      0.006316      0.00228
22.      24.      0.2314      0.005356      0.002347
24.      26.      0.1766      0.004558      0.002284
26.      28.      0.1363      0.003883      0.002156
28.      30.      0.1062      0.00333      0.002002
30.      32.      0.08346      0.002857      0.001836
32.      34.      0.066      0.002467      0.001657
34.      36.      0.05248      0.002121      0.001496
36.      38.      0.04192      0.00183      0.00134
38.      40.      0.03361      0.001577      0.001196
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      20.27      48.31      43.
2.      3.      33.28      8.432      7.446
3.      4.      20.92      2.886      2.537
4.      5.      13.65      1.274      1.117
5.      6.      9.396      0.6452      0.5647
6.      7.      6.755      0.355      0.3108
7.      8.      5.028      0.2059      0.1806
8.      9.      3.847      0.1234      0.1086
9.      10.      3.009      0.0748      0.06639
10.      11.      2.397      0.04534      0.04064
11.      12.      1.938      0.0267      0.02451
12.      13.      1.588      0.01475      0.01412
13.      14.      1.315      0.007003      0.007259
14.      15.      1.099      0.001894      0.0028
15.      16.      0.9263      0.000233      0.001489
16.      17.      0.7862      0.002129      0.003665
17.      18.      0.6715      0.003387      0.005071
18.      19.      0.5767      0.004191      0.00592
19.      20.      0.4978      0.004653      0.006381
20.      22.      0.4035      0.004897      0.006632
22.      24.      0.3077      0.004865      0.00648
24.      26.      0.2375      0.004573      0.00604
26.      28.      0.1852      0.004152      0.005483
28.      30.      0.1456      0.003728      0.004913
30.      32.      0.1153      0.003299      0.004356
32.      34.      0.09179      0.002913      0.003825
34.      36.      0.07345      0.002543      0.003356
36.      38.      0.05902      0.002216      0.002929
38.      40.      0.04758      0.001923      0.002553
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_qt_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      127.8      2.533      0.824
2.      3.      130.7      2.246      0.5304
3.      4.      69.13      1.048      0.1513
4.      5.      30.64      0.4211      0.02516
5.      6.      17.65      0.2195      0.007692
6.      7.      11.41      0.1271      0.01906
7.      8.      7.914      0.0778      0.02288
8.      9.      5.756      0.05007      0.02282
9.      10.      4.339      0.03281      0.02181
10.      11.      3.357      0.02188      0.02014
11.      12.      2.659      0.01882      0.01422
12.      13.      2.145      0.01732      0.009165
13.      14.      1.757      0.01582      0.005701
14.      15.      1.462      0.01447      0.003365
15.      16.      1.227      0.01331      0.001546
16.      17.      1.041      0.01226      0.0002523
17.      18.      0.8892      0.01124      0.0006377
18.      19.      0.7673      0.01048      0.00143
19.      20.      0.6651      0.009555      0.001742
20.      22.      0.5464      0.008589      0.00227
22.      24.      0.4255      0.007424      0.002601
24.      26.      0.3383      0.006427      0.002653
26.      28.      0.2709      0.005554      0.002586
28.      30.      0.22      0.004869      0.002518
30.      32.      0.1816      0.004273      0.002364
32.      34.      0.1502      0.003766      0.00223
34.      36.      0.1253      0.003344      0.002098
36.      38.      0.1058      0.002935      0.001897
38.      40.      0.08837      0.002588      0.00175
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      22.43      18.87      16.77
2.      3.      60.75      14.98      13.25
3.      4.      45.15      6.318      5.584
4.      5.      24.09      2.266      2.008
5.      6.      15.52      1.079      0.9601
6.      7.      10.82      0.5802      0.5204
7.      8.      7.948      0.3389      0.3056
8.      9.      6.105      0.1946      0.178
9.      10.      4.718      0.1271      0.1175
10.      11.      3.775      0.07932      0.07454
11.      12.      3.031      0.05309      0.05111
12.      13.      2.518      0.03065      0.03104
13.      14.      2.09      0.01896      0.02024
14.      15.      1.761      0.01086      0.01284
15.      16.      1.5      0.004068      0.00666
16.      17.      1.284      0.0005861      0.003415
17.      18.      1.103      0.001213      0.001467
18.      19.      0.9631      0.001069      0.003988
19.      20.      0.8382      0.001607      0.00421
20.      22.      0.6964      0.003195      0.005823
22.      24.      0.5477      0.003719      0.00603
24.      26.      0.4394      0.004179      0.006353
26.      28.      0.3546      0.00401      0.005912
28.      30.      0.2912      0.004037      0.005808
30.      32.      0.2405      0.003615      0.005142
32.      34.      0.1999      0.003233      0.004566
34.      36.      0.1682      0.003063      0.004238
36.      38.      0.1428      0.002844      0.003923
38.      40.      0.1181      0.002298      0.003198
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      127.8      0.02117      0.02117
2.      3.      130.7      0.01972      0.01972
3.      4.      69.13      0.01364      0.01364
4.      5.      30.64      0.008754      0.008754
5.      6.      17.65      0.006472      0.006472
6.      7.      11.41      0.005107      0.005107
7.      8.      7.914      0.004192      0.004192
8.      9.      5.756      0.003538      0.003538
9.      10.      4.339      0.003047      0.003047
10.      11.      3.357      0.002661      0.002661
11.      12.      2.659      0.00236      0.00236
12.      13.      2.145      0.002116      0.002116
13.      14.      1.757      0.001913      0.001913
14.      15.      1.462      0.001745      0.001745
15.      16.      1.227      0.001603      0.001603
16.      17.      1.041      0.001479      0.001479
17.      18.      0.8892      0.001372      0.001372
18.      19.      0.7673      0.001282      0.001282
19.      20.      0.6651      0.0012      0.0012
20.      22.      0.5464      0.0007738      0.0007738
22.      24.      0.4255      0.0006924      0.0006924
24.      26.      0.3383      0.0006252      0.0006252
26.      28.      0.2709      0.0005665      0.0005665
28.      30.      0.22      0.0005181      0.0005181
30.      32.      0.1816      0.0004801      0.0004801
32.      34.      0.1502      0.0004429      0.0004429
34.      36.      0.1253      0.0004114      0.0004114
36.      38.      0.1058      0.0003835      0.0003835
38.      40.      0.08837      0.0003543      0.0003543
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      22.43      0.1443      0.1443
2.      3.      60.75      0.143      0.143
3.      4.      45.15      0.081      0.081
4.      5.      24.09      0.06305      0.06305
5.      6.      15.52      0.04655      0.04655
6.      7.      10.82      0.02841      0.02841
7.      8.      7.948      0.02951      0.02951
8.      9.      6.105      0.02441      0.02441
9.      10.      4.718      0.02078      0.02078
10.      11.      3.775      0.01696      0.01696
11.      12.      3.031      0.01488      0.01488
12.      13.      2.518      0.02094      0.02094
13.      14.      2.09      0.01521      0.01521
14.      15.      1.761      0.01226      0.01226
15.      16.      1.5      0.00415      0.00415
16.      17.      1.284      0.003872      0.003872
17.      18.      1.103      0.003077      0.003077
18.      19.      0.9631      0.002982      0.002982
19.      20.      0.8382      0.002619      0.002619
20.      22.      0.6964      0.001519      0.001519
22.      24.      0.5477      0.001438      0.001438
24.      26.      0.4394      0.001344      0.001344
26.      28.      0.3546      0.0011      0.0011
28.      30.      0.2912      0.001066      0.001066
30.      32.      0.2405      0.0009175      0.0009175
32.      34.      0.1999      0.0009131      0.0009131
34.      36.      0.1682      0.0009065      0.0009065
36.      38.      0.1428      0.0007208      0.0007208
38.      40.      0.1181      0.0006705      0.0006705
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      127.8      2.52      0.6945
2.      3.      130.7      2.245      0.3928
3.      4.      69.08      1.043      0.07338
4.      5.      30.58      0.4168      0.01147
5.      6.      17.57      0.215      0.02991
6.      7.      11.32      0.1236      0.03389
7.      8.      7.815      0.07533      0.03311
8.      9.      5.654      0.04742      0.03089
9.      10.      4.234      0.03012      0.02821
10.      11.      3.257      0.02559      0.01925
11.      12.      2.56      0.02305      0.01188
12.      13.      2.047      0.02091      0.007018
13.      14.      1.661      0.01895      0.003599
14.      15.      1.364      0.01717      0.001302
15.      16.      1.132      0.01564      0.0003345
16.      17.      0.9479      0.01422      0.001472
17.      18.      0.7999      0.01297      0.002269
18.      19.      0.6797      0.01187      0.002795
19.      20.      0.581      0.01086      0.003176
20.      22.      0.4652      0.009553      0.00345
22.      24.      0.3496      0.008093      0.003526
24.      26.      0.2665      0.006881      0.003441
26.      28.      0.2056      0.005865      0.003267
28.      30.      0.1602      0.005035      0.003021
30.      32.      0.1258      0.004317      0.002765
32.      34.      0.09947      0.003706      0.002511
34.      36.      0.07907      0.003195      0.002255
36.      38.      0.06316      0.002757      0.002018
38.      40.      0.05063      0.002381      0.001799
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      22.57      18.88      16.82
2.      3.      60.93      14.97      13.22
3.      4.      45.33      6.291      5.527
4.      5.      24.12      2.256      1.977
5.      6.      15.52      1.066      0.9335
6.      7.      10.82      0.5688      0.498
7.      8.      7.916      0.3243      0.2844
8.      9.      5.991      0.1921      0.1691
9.      10.      4.651      0.1157      0.1027
10.      11.      3.685      0.06972      0.0625
11.      12.      2.969      0.04088      0.0376
12.      13.      2.425      0.02259      0.02153
13.      14.      2.004      0.01061      0.01107
14.      15.      1.672      0.002878      0.004269
15.      16.      1.407      0.0002987      0.002245
16.      17.      1.193      0.003217      0.00556
17.      18.      1.018      0.005115      0.007681
18.      19.      0.8733      0.006334      0.008944
19.      20.      0.7532      0.007014      0.009698
20.      22.      0.61      0.007415      0.01003
22.      24.      0.4647      0.007359      0.009766
24.      26.      0.3585      0.006905      0.00911
26.      28.      0.2793      0.006276      0.008286
28.      30.      0.2196      0.005638      0.007406
30.      32.      0.1738      0.004987      0.006567
32.      34.      0.1383      0.004376      0.005785
34.      36.      0.1107      0.003831      0.00506
36.      38.      0.08893      0.003343      0.004417
38.      40.      0.07168      0.002904      0.003845
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_qt_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.8489      0.0182      0.006506
2.      3.      13.75      0.2653      0.07841
3.      4.      38.06      0.6289      0.1223
4.      5.      51.01      0.7328      0.06582
5.      6.      46.81      0.603      0.004388
6.      7.      40.96      0.4727      0.05535
7.      8.      35.61      0.367      0.08952
8.      9.      31.05      0.283      0.1125
9.      10.      27.26      0.2161      0.1287
10.      11.      24.1      0.1646      0.1382
11.      12.      21.43      0.145      0.1223
12.      13.      19.17      0.1487      0.08881
13.      14.      17.25      0.1501      0.06213
14.      15.      15.61      0.1505      0.04004
15.      16.      14.17      0.1496      0.0223
16.      17.      12.94      0.1486      0.006947
17.      18.      11.85      0.1467      0.005368
18.      19.      10.89      0.1449      0.01628
19.      20.      10.04      0.142      0.02433
20.      22.      8.942      0.1374      0.03393
22.      24.      7.713      0.1315      0.0439
24.      26.      6.72      0.1255      0.05075
26.      28.      5.899      0.1196      0.05525
28.      30.      5.209      0.1137      0.05815
30.      32.      4.631      0.1079      0.05959
32.      34.      4.13      0.1025      0.06052
34.      36.      3.703      0.09729      0.06055
36.      38.      3.341      0.09258      0.06027
38.      40.      3.018      0.08787      0.05951
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.2413      0.1128      0.1011
2.      3.      6.658      1.533      1.366
3.      4.      25.52      3.393      3.01
4.      5.      40.23      3.754      3.332
5.      6.      41.28      2.85      2.539
6.      7.      38.94      2.094      1.874
7.      8.      35.86      1.512      1.365
8.      9.      32.78      1.086      0.9906
9.      10.      29.75      0.7829      0.727
10.      11.      27.04      0.5669      0.5357
11.      12.      24.67      0.391      0.3811
12.      13.      22.46      0.27      0.2754
13.      14.      20.65      0.1625      0.1801
14.      15.      18.97      0.08831      0.1144
15.      16.      17.46      0.03056      0.06288
16.      17.      16.08      0.01031      0.02682
17.      18.      14.98      0.01817      0.06061
18.      19.      13.81      0.0329      0.07594
19.      20.      12.81      0.04584      0.08822
20.      22.      11.54      0.07009      0.1161
22.      24.      10.11      0.09327      0.1409
24.      26.      8.884      0.1022      0.149
26.      28.      7.873      0.1074      0.1522
28.      30.      7.001      0.1108      0.1551
30.      32.      6.262      0.1099      0.1519
32.      34.      5.62      0.1081      0.1483
34.      36.      5.048      0.1037      0.1421
36.      38.      4.585      0.1031      0.1401
38.      40.      4.152      0.09794      0.1326
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.8489      0.001721      0.001721
2.      3.      13.75      0.006297      0.006297
3.      4.      38.06      0.01      0.01
4.      5.      51.01      0.01124      0.01124
5.      6.      46.81      0.0105      0.0105
6.      7.      40.96      0.009629      0.009629
7.      8.      35.61      0.008841      0.008841
8.      9.      31.05      0.008147      0.008147
9.      10.      27.26      0.007562      0.007562
10.      11.      24.1      0.007056      0.007056
11.      12.      21.43      0.006616      0.006616
12.      13.      19.17      0.006229      0.006229
13.      14.      17.25      0.005889      0.005889
14.      15.      15.61      0.005589      0.005589
15.      16.      14.17      0.005319      0.005319
16.      17.      12.94      0.005084      0.005084
17.      18.      11.85      0.004866      0.004866
18.      19.      10.89      0.004671      0.004671
19.      20.      10.04      0.004493      0.004493
20.      22.      8.942      0.003006      0.003006
22.      24.      7.713      0.002807      0.002807
24.      26.      6.72      0.002639      0.002639
26.      28.      5.899      0.002491      0.002491
28.      30.      5.209      0.002359      0.002359
30.      32.      4.631      0.002246      0.002246
32.      34.      4.13      0.002141      0.002141
34.      36.      3.703      0.002045      0.002045
36.      38.      3.341      0.001962      0.001962
38.      40.      3.018      0.00188      0.00188
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.2413      0.01199      0.01199
2.      3.      6.658      0.04341      0.04341
3.      4.      25.52      0.05736      0.05736
4.      5.      40.23      0.05423      0.05423
5.      6.      41.28      0.05314      0.05314
6.      7.      38.94      0.05255      0.05255
7.      8.      35.86      0.05083      0.05083
8.      9.      32.78      0.04828      0.04828
9.      10.      29.75      0.04644      0.04644
10.      11.      27.04      0.04168      0.04168
11.      12.      24.67      0.04534      0.04534
12.      13.      22.46      0.05212      0.05212
13.      14.      20.65      0.0465      0.0465
14.      15.      18.97      0.04038      0.04038
15.      16.      17.46      0.03739      0.03739
16.      17.      16.08      0.03382      0.03382
17.      18.      14.98      0.03435      0.03435
18.      19.      13.81      0.0337      0.0337
19.      20.      12.81      0.03248      0.03248
20.      22.      11.54      0.01721      0.01721
22.      24.      10.11      0.01497      0.01497
24.      26.      8.884      0.01615      0.01615
26.      28.      7.873      0.0159      0.0159
28.      30.      7.001      0.0123      0.0123
30.      32.      6.262      0.0109      0.0109
32.      34.      5.62      0.01264      0.01264
34.      36.      5.048      0.01208      0.01208
36.      38.      4.585      0.008824      0.008824
38.      40.      4.152      0.008402      0.008402
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.8503      0.01785      0.005697
2.      3.      13.77      0.2635      0.06361
3.      4.      38.09      0.627      0.07983
4.      5.      51.06      0.7294      0.007618
5.      6.      46.84      0.5974      0.06187
6.      7.      40.93      0.4646      0.1093
7.      8.      35.53      0.3563      0.1403
8.      9.      30.94      0.2702      0.1605
9.      10.      27.09      0.2024      0.1733
10.      11.      23.86      0.1814      0.1483
11.      12.      21.14      0.1857      0.1052
12.      13.      18.84      0.1883      0.07039
13.      14.      16.86      0.1886      0.04202
14.      15.      15.16      0.1875      0.019
15.      16.      13.69      0.1858      0.00005533
16.      17.      12.4      0.1834      0.01575
17.      18.      11.27      0.1804      0.02872
18.      19.      10.28      0.1771      0.03938
19.      20.      9.393      0.1737      0.04838
20.      22.      8.253      0.168      0.05869
22.      24.      6.982      0.1602      0.06872
24.      26.      5.948      0.1523      0.07524
26.      28.      5.098      0.1445      0.07934
28.      30.      4.391      0.1368      0.08148
30.      32.      3.799      0.1294      0.08239
32.      34.      3.3      0.1224      0.08209
34.      36.      2.877      0.1156      0.08117
36.      38.      2.516      0.1093      0.07973
38.      40.      2.208      0.1033      0.0778
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      0.244      0.1144      0.1022
2.      3.      6.787      1.525      1.355
3.      4.      25.63      3.386      2.985
4.      5.      40.45      3.745      3.288
5.      6.      41.43      2.84      2.489
6.      7.      39.13      2.059      1.804
7.      8.      35.99      1.478      1.298
8.      9.      32.77      1.055      0.93
9.      10.      29.74      0.745      0.6614
10.      11.      26.99      0.5149      0.4628
11.      12.      24.51      0.3426      0.3145
12.      13.      22.31      0.2119      0.2017
13.      14.      20.34      0.112      0.116
14.      15.      18.58      0.03548      0.05054
15.      16.      17.01      0.0001074      0.02359
16.      17.      15.6      0.03948      0.06965
17.      18.      14.34      0.06971      0.1051
18.      19.      13.2      0.09303      0.1324
19.      20.      12.17      0.1111      0.1535
20.      22.      10.82      0.1298      0.1754
22.      24.      9.277      0.145      0.1931
24.      26.      7.996      0.1522      0.2012
26.      28.      6.921      0.1541      0.2032
28.      30.      6.013      0.1526      0.201
30.      32.      5.243      0.1489      0.1962
32.      34.      4.586      0.1439      0.1896
34.      36.      4.022      0.1379      0.1821
36.      38.      3.538      0.1316      0.1741
38.      40.      3.121      0.125      0.1656
# END HISTO1D AppN2LO


==> text/FO_Diag/Rescaled_Diag_PPZ_qt_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCD  N2LOQCD  AppNLO  AppN2LO
DrawOnly=  NLOQCD  N2LOQCD  NLOQCDMC  N2LOQCDMC  AppNLO  AppN2LO
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
LogX=0
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0
XMax=40
YMax=80000
RatioPlot1=1
RatioPlot1Reference=NLOQCD
RatioPlot1DrawOnly=  NLOQCD  AppNLO
RatioPlot1DrawOnly=  NLOQCD  NLOQCDMC  AppNLO
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YMin=0.55
RatioPlot1YMax=1.35
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCD
RatioPlot2DrawOnly=  N2LOQCD  N2LOQCDMC  AppN2LO
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.55
RatioPlot2YMax=1.35
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCD
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      429.5      8.314      2.643
2.      3.      217.4      3.752      0.8961
3.      4.      139.      2.163      0.3464
4.      5.      99.01      1.393      0.1056
5.      6.      75.16      0.9555      0.01691
6.      7.      59.51      0.6792      0.08635
7.      8.      48.56      0.495      0.1264
8.      9.      40.51      0.3653      0.1499
9.      10.      34.4      0.2701      0.1645
10.      11.      29.64      0.2006      0.1716
11.      12.      25.82      0.176      0.146
12.      13.      22.72      0.1775      0.1039
13.      14.      20.16      0.1763      0.07163
14.      15.      18.03      0.1746      0.04552
15.      16.      16.21      0.1716      0.02492
16.      17.      14.67      0.1689      0.007338
17.      18.      13.33      0.1653      0.006384
18.      19.      12.16      0.1623      0.01865
19.      20.      11.15      0.158      0.02732
20.      22.      9.85      0.1517      0.03767
22.      24.      8.421      0.1438      0.04825
24.      26.      7.282      0.1362      0.05511
26.      28.      6.349      0.1288      0.05952
28.      30.      5.575      0.1218      0.06233
30.      32.      4.932      0.115      0.06351
32.      34.      4.381      0.1088      0.06424
34.      36.      3.912      0.1029      0.06404
36.      38.      3.517      0.09749      0.06346
38.      40.      3.166      0.09221      0.06244
# END HISTO1D NLOQCD
# BEGIN HISTO1D N2LOQCD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      42.69      67.3      59.71
2.      3.      100.5      24.97      22.09
3.      4.      91.58      12.6      11.15
4.      5.      77.89      7.312      6.487
5.      6.      66.24      4.58      4.079
6.      7.      56.49      3.047      2.726
7.      8.      48.87      2.065      1.864
8.      9.      42.75      1.413      1.29
9.      10.      37.52      0.9938      0.9221
10.      11.      33.24      0.7003      0.6613
11.      12.      29.68      0.4757      0.4635
12.      13.      26.63      0.32      0.3262
13.      14.      24.11      0.1935      0.2136
14.      15.      21.89      0.1056      0.1352
15.      16.      19.94      0.03746      0.07408
16.      17.      18.21      0.00957      0.03231
17.      18.      16.82      0.01584      0.06276
18.      19.      15.41      0.03485      0.0828
19.      20.      14.21      0.04859      0.09525
20.      22.      12.7      0.07531      0.1257
22.      24.      11.02      0.09969      0.1513
24.      26.      9.614      0.109      0.1594
26.      28.      8.463      0.114      0.162
28.      30.      7.484      0.1173      0.1645
30.      32.      6.66      0.1159      0.1604
32.      34.      5.953      0.1135      0.156
34.      36.      5.327      0.1087      0.149
36.      38.      4.822      0.1078      0.1466
38.      40.      4.351      0.1019      0.1381
# END HISTO1D N2LOQCD
# BEGIN HISTO1D NLOQCDMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      429.5      0.04015      0.04015
2.      3.      217.4      0.02545      0.02545
3.      4.      139.      0.01928      0.01928
4.      5.      99.01      0.0157      0.0157
5.      6.      75.16      0.01332      0.01332
6.      7.      59.51      0.01162      0.01162
7.      8.      48.56      0.01034      0.01034
8.      9.      40.51      0.009325      0.009325
9.      10.      34.4      0.008513      0.008513
10.      11.      29.64      0.007842      0.007842
11.      12.      25.82      0.007278      0.007278
12.      13.      22.72      0.006799      0.006799
13.      14.      20.16      0.006384      0.006384
14.      15.      18.03      0.006025      0.006025
15.      16.      16.21      0.005706      0.005706
16.      17.      14.67      0.00543      0.00543
17.      18.      13.33      0.005178      0.005178
18.      19.      12.16      0.004954      0.004954
19.      20.      11.15      0.004753      0.004753
20.      22.      9.85      0.003167      0.003167
22.      24.      8.421      0.002945      0.002945
24.      26.      7.282      0.002759      0.002759
26.      28.      6.349      0.002596      0.002596
28.      30.      5.575      0.002452      0.002452
30.      32.      4.932      0.002329      0.002329
32.      34.      4.381      0.002217      0.002217
34.      36.      3.912      0.002113      0.002113
36.      38.      3.517      0.002023      0.002023
38.      40.      3.166      0.001936      0.001936
# END HISTO1D NLOQCDMC
# BEGIN HISTO1D N2LOQCDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      42.69      0.2402      0.2402
2.      3.      100.5      0.1923      0.1923
3.      4.      91.58      0.108      0.108
4.      5.      77.89      0.09069      0.09069
5.      6.      66.24      0.07698      0.07698
6.      7.      56.49      0.06436      0.06436
7.      8.      48.87      0.06198      0.06198
8.      9.      42.75      0.05702      0.05702
9.      10.      37.52      0.05352      0.05352
10.      11.      33.24      0.04701      0.04701
11.      12.      29.68      0.04914      0.04914
12.      13.      26.63      0.05799      0.05799
13.      14.      24.11      0.05029      0.05029
14.      15.      21.89      0.04319      0.04319
15.      16.      19.94      0.03773      0.03773
16.      17.      18.21      0.03414      0.03414
17.      18.      16.82      0.03457      0.03457
18.      19.      15.41      0.03393      0.03393
19.      20.      14.21      0.03268      0.03268
20.      22.      12.7      0.01732      0.01732
22.      24.      11.02      0.01508      0.01508
24.      26.      9.614      0.01624      0.01624
26.      28.      8.463      0.01597      0.01597
28.      30.      7.484      0.01237      0.01237
30.      32.      6.66      0.01096      0.01096
32.      34.      5.953      0.01269      0.01269
34.      36.      5.327      0.01213      0.01213
36.      38.      4.822      0.008871      0.008871
38.      40.      4.351      0.008444      0.008444
# END HISTO1D N2LOQCDMC
# BEGIN HISTO1D AppNLO
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $\mathrm{NLO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      429.4      8.297      2.191
2.      3.      217.4      3.742      0.6638
3.      4.      139.      2.154      0.1905
4.      5.      98.93      1.383      0.009168
5.      6.      75.03      0.9432      0.1096
6.      7.      59.33      0.6656      0.1642
7.      8.      48.31      0.4795      0.1944
8.      9.      40.22      0.3482      0.2111
9.      10.      34.06      0.252      0.2197
10.      11.      29.23      0.2237      0.1801
11.      12.      25.37      0.2238      0.1248
12.      13.      22.22      0.2228      0.08197
13.      14.      19.61      0.22      0.04801
14.      15.      17.42      0.216      0.02116
15.      16.      15.57      0.2117      0.0005088
16.      17.      13.98      0.207      0.0182
17.      18.      12.6      0.202      0.03249
18.      19.      11.41      0.1968      0.04403
19.      20.      10.36      0.1917      0.05363
20.      22.      9.025      0.1839      0.06442
22.      24.      7.563      0.1736      0.0746
24.      26.      6.392      0.1638      0.08097
26.      28.      5.44      0.1542      0.08476
28.      30.      4.658      0.1452      0.0865
30.      32.      4.008      0.1366      0.08699
32.      34.      3.466      0.1286      0.08626
34.      36.      3.008      0.1209      0.08493
36.      38.      2.621      0.1139      0.08309
38.      40.      2.292      0.1072      0.0808
# END HISTO1D AppNLO
# BEGIN HISTO1D AppN2LO
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      0.      0.      0.
1.      2.      43.09      67.3      59.92
2.      3.      101.      24.93      22.02
3.      4.      91.88      12.56      11.05
4.      5.      78.22      7.275      6.382
5.      6.      66.35      4.552      3.987
6.      7.      56.71      2.983      2.613
7.      8.      48.93      2.009      1.763
8.      9.      42.61      1.371      1.208
9.      10.      37.4      0.9355      0.8305
10.      11.      33.07      0.63      0.5659
11.      12.      29.42      0.4102      0.3766
12.      13.      26.32      0.2492      0.2374
13.      14.      23.65      0.1296      0.1344
14.      15.      21.35      0.04025      0.05761
15.      16.      19.34      0.0006391      0.02732
16.      17.      17.58      0.04483      0.07887
17.      18.      16.03      0.07821      0.1179
18.      19.      14.65      0.1036      0.1473
19.      20.      13.42      0.1227      0.1696
20.      22.      11.83      0.1421      0.192
22.      24.      10.05      0.1573      0.2094
24.      26.      8.591      0.1637      0.2164
26.      28.      7.385      0.1645      0.217
28.      30.      6.378      0.162      0.2133
30.      32.      5.532      0.1572      0.2072
32.      34.      4.816      0.1512      0.1992
34.      36.      4.207      0.1443      0.1905
36.      38.      3.686      0.1371      0.1814
38.      40.      3.241      0.1299      0.172
# END HISTO1D AppN2LO


==> text/Plots_LepPowerCor/LP_Diag_PPWm_dphi_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$1$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.99883      0      0
179.      178.      0.999478      0      0
178.      177.      0.999585      0      0
177.      176.      1.00062      0      0
176.      175.      0.998231      0      0
175.      174.      1.00057      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01286      0      0
179.      178.      1.00761      0      0
178.      177.      1.00951      0      0
177.      176.      1.01608      0      0
176.      175.      0.991315      0      0
175.      174.      0.987619      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.99883      0.000216666      0.00021676
179.      178.      0.999478      0.000183732      0.0001838
178.      177.      0.999585      0.0002331      0.000233209
177.      176.      1.00062      0.000503988      0.000504497
176.      175.      0.998231      0.00115389      0.00115656
175.      174.      1.00057      0.00441463      0.00445394
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01286      0.00863191      0.00878158
179.      178.      1.00761      0.0082483      0.00838559
178.      177.      1.00951      0.00610806      0.00618288
177.      176.      1.01608      0.0111557      0.0114061
176.      175.      0.991315      0.0119747      0.0122711
175.      174.      0.987619      0.0367008      0.0396474
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.99877      0      0
179.      178.      0.999327      0      0
178.      177.      0.999314      0      0
177.      176.      1.00031      0      0
176.      175.      0.997893      0      0
175.      174.      1.00018      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01278      0      0
179.      178.      1.00744      0      0
178.      177.      1.00918      0      0
177.      176.      1.01574      0      0
176.      175.      0.990962      0      0
175.      174.      0.987224      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.99877      0.000216653      0.000216747
179.      178.      0.999327      0.000183705      0.000183772
178.      177.      0.999314      0.000233037      0.000233145
177.      176.      1.00031      0.000503835      0.000504343
176.      175.      0.997893      0.0011535      0.00115617
175.      174.      1.00018      0.00441294      0.00445222
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01278      0.00863125      0.00878091
179.      178.      1.00744      0.00824685      0.00838411
178.      177.      1.00918      0.0061061      0.0061809
177.      176.      1.01574      0.0111519      0.0114023
176.      175.      0.990962      0.0119704      0.0122667
175.      174.      0.987224      0.0366861      0.0396315
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWm_dphi_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.996348      0      0
179.      178.      0.996103      0      0
178.      177.      0.997611      0      0
177.      176.      0.999309      0      0
176.      175.      0.999139      0      0
175.      174.      1.00018      0      0
174.      173.      0.999775      0      0
173.      172.      1.00011      0      0
172.      171.      1.00187      0      0
171.      170.      1.00346      0      0
170.      168.      1.00203      0      0
168.      166.      1.00496      0      0
166.      164.      1.00418      0      0
164.      162.      1.02139      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00264      0      0
179.      178.      1.0025      0      0
178.      177.      1.00062      0      0
177.      176.      1.00127      0      0
176.      175.      1.00338      0      0
175.      174.      1.00363      0      0
174.      173.      1.00269      0      0
173.      172.      1.00681      0      0
172.      171.      1.0049      0      0
171.      170.      1.00744      0      0
170.      168.      1.01341      0      0
168.      166.      1.00462      0      0
166.      164.      1.00865      0      0
164.      162.      1.04125      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.996348      0.000249701      0.000249826
179.      178.      0.996103      0.000242058      0.000242176
178.      177.      0.997611      0.000221192      0.00022129
177.      176.      0.999309      0.000207931      0.000208017
176.      175.      0.999139      0.000233938      0.000234047
175.      174.      1.00018      0.000270261      0.000270407
174.      173.      0.999775      0.000316604      0.000316804
173.      172.      1.00011      0.000378077      0.000378363
172.      171.      1.00187      0.000491383      0.000491866
171.      170.      1.00346      0.000686326      0.000687266
170.      168.      1.00203      0.000722477      0.00072352
168.      166.      1.00496      0.00128638      0.00128968
166.      164.      1.00418      0.00270197      0.00271659
164.      162.      1.02139      0.0123816      0.0126892
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00264      0.00225414      0.00226432
179.      178.      1.0025      0.00269194      0.00270647
178.      177.      1.00062      0.0023219      0.00233272
177.      176.      1.00127      0.00190486      0.00191214
176.      175.      1.00338      0.00201173      0.00201983
175.      174.      1.00363      0.00226972      0.00228003
174.      173.      1.00269      0.0025283      0.00254111
173.      172.      1.00681      0.00302127      0.00303951
172.      171.      1.0049      0.00383368      0.00386316
171.      170.      1.00744      0.00573613      0.0058022
170.      168.      1.01341      0.0047942      0.00483999
168.      166.      1.00462      0.00829071      0.00842984
166.      164.      1.00865      0.00502123      0.00507173
164.      162.      1.04125      0.0247116      0.025943
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.996083      0      0
179.      178.      0.995752      0      0
178.      177.      0.997083      0      0
177.      176.      0.998532      0      0
176.      175.      0.998032      0      0
175.      174.      0.998653      0      0
174.      173.      0.997752      0      0
173.      172.      0.997576      0      0
172.      171.      0.999057      0      0
171.      170.      1.00074      0      0
170.      168.      0.999244      0      0
168.      166.      1.00193      0      0
166.      164.      1.00086      0      0
164.      162.      1.01774      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00234      0      0
179.      178.      1.0021      0      0
178.      177.      1.00005      0      0
177.      176.      1.00044      0      0
176.      175.      1.00221      0      0
175.      174.      1.00203      0      0
174.      173.      1.00057      0      0
173.      172.      1.00416      0      0
172.      171.      1.00199      0      0
171.      170.      1.00463      0      0
170.      168.      1.01053      0      0
168.      166.      1.00155      0      0
166.      164.      1.00528      0      0
164.      162.      1.03748      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.996083      0.000249634      0.000249759
179.      178.      0.995752      0.000241973      0.00024209
178.      177.      0.997083      0.000221075      0.000221173
177.      176.      0.998532      0.000207769      0.000207855
176.      175.      0.998032      0.000233678      0.000233788
175.      174.      0.998653      0.000269849      0.000269995
174.      173.      0.997752      0.000315963      0.000316163
173.      172.      0.997576      0.00037712      0.000377405
172.      171.      0.999057      0.000490006      0.000490487
171.      170.      1.00074      0.000684463      0.0006854
170.      168.      0.999244      0.000720465      0.000721506
168.      166.      1.00193      0.0012825      0.0012858
166.      164.      1.00086      0.00269304      0.00270761
164.      162.      1.01774      0.0123373      0.0126438
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00234      0.00225346      0.00226364
179.      178.      1.0021      0.00269089      0.00270541
178.      177.      1.00005      0.00232059      0.00233141
177.      176.      1.00044      0.0019033      0.00191057
176.      175.      1.00221      0.00200938      0.00201747
175.      174.      1.00203      0.00226608      0.00227638
174.      173.      1.00057      0.00252296      0.00253575
173.      172.      1.00416      0.00301332      0.00303152
172.      171.      1.00199      0.00382257      0.00385196
171.      170.      1.00463      0.00572014      0.00578602
170.      168.      1.01053      0.00478059      0.00482625
168.      166.      1.00155      0.00826536      0.00840407
166.      164.      1.00528      0.00500442      0.00505475
164.      162.      1.03748      0.0246221      0.025849
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWm_dphi_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <20$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.956684      0      0
179.      178.      0.95797      0      0
178.      177.      0.95902      0      0
177.      176.      0.958694      0      0
176.      175.      0.961214      0      0
175.      174.      0.963404      0      0
174.      173.      0.965889      0      0
173.      172.      0.969146      0      0
172.      171.      0.974924      0      0
171.      170.      0.97883      0      0
170.      168.      0.97955      0      0
168.      166.      0.979116      0      0
166.      164.      0.975756      0      0
164.      162.      0.975323      0      0
162.      160.      0.973222      0      0
160.      158.      0.971124      0      0
158.      156.      0.971196      0      0
156.      154.      0.971928      0      0
154.      152.      0.974418      0      0
152.      150.      0.975943      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.969269      0      0
179.      178.      0.968426      0      0
178.      177.      0.971214      0      0
177.      176.      0.962643      0      0
176.      175.      0.972605      0      0
175.      174.      0.97234      0      0
174.      173.      0.973836      0      0
173.      172.      0.974789      0      0
172.      171.      0.978646      0      0
171.      170.      0.989516      0      0
170.      168.      0.982545      0      0
168.      166.      0.982135      0      0
166.      164.      0.981786      0      0
164.      162.      0.976941      0      0
162.      160.      0.982171      0      0
160.      158.      0.970888      0      0
158.      156.      0.978253      0      0
156.      154.      0.978034      0      0
154.      152.      0.977207      0      0
152.      150.      0.981383      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.956684      0.000442526      0.000442935
179.      178.      0.95797      0.000442283      0.000442692
178.      177.      0.95902      0.000439172      0.000439575
177.      176.      0.958694      0.000434797      0.000435191
176.      175.      0.961214      0.000429297      0.000429681
175.      174.      0.963404      0.000421473      0.000421842
174.      173.      0.965889      0.000410906      0.000411256
173.      172.      0.969146      0.00039547      0.000395793
172.      171.      0.974924      0.000369615      0.000369896
171.      170.      0.97883      0.000358747      0.00035901
170.      168.      0.97955      0.00026639      0.000266535
168.      166.      0.979116      0.000292102      0.000292276
166.      164.      0.975756      0.000322237      0.00032245
164.      162.      0.975323      0.00035828      0.000358543
162.      160.      0.973222      0.000398496      0.000398823
160.      158.      0.971124      0.000443749      0.000444155
158.      156.      0.971196      0.000497165      0.000497675
156.      154.      0.971928      0.000564232      0.000564888
154.      152.      0.974418      0.000663907      0.000664813
152.      150.      0.975943      0.000834573      0.000836003
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.969269      0.00244027      0.00245262
179.      178.      0.968426      0.00297762      0.00299604
178.      177.      0.971214      0.00300789      0.00302663
177.      176.      0.962643      0.00322122      0.00324293
176.      175.      0.972605      0.00333821      0.00336128
175.      174.      0.97234      0.00293912      0.002957
174.      173.      0.973836      0.00269654      0.00271156
173.      172.      0.974789      0.002563      0.00257655
172.      171.      0.978646      0.00434849      0.00438748
171.      170.      0.989516      0.00418833      0.00422409
170.      168.      0.982545      0.00141401      0.00141809
168.      166.      0.982135      0.00180317      0.00180981
166.      164.      0.981786      0.00189745      0.00190482
164.      162.      0.976941      0.0016551      0.00166073
162.      160.      0.982171      0.00185147      0.00185847
160.      158.      0.970888      0.00196501      0.001973
158.      156.      0.978253      0.00225652      0.00226698
156.      154.      0.978034      0.00248913      0.00250186
154.      152.      0.977207      0.00310977      0.00312969
152.      150.      0.981383      0.00442759      0.0044679
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.954749      0      0
179.      178.      0.955945      0      0
178.      177.      0.956816      0      0
177.      176.      0.956233      0      0
176.      175.      0.95841      0      0
175.      174.      0.960151      0      0
174.      173.      0.962094      0      0
173.      172.      0.964733      0      0
172.      171.      0.969767      0      0
171.      170.      0.972882      0      0
170.      168.      0.972314      0      0
168.      166.      0.96989      0      0
166.      164.      0.964234      0      0
164.      162.      0.961085      0      0
162.      160.      0.955905      0      0
160.      158.      0.950535      0      0
158.      156.      0.947218      0      0
156.      154.      0.944727      0      0
154.      152.      0.944935      0      0
152.      150.      0.946994      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.967208      0      0
179.      178.      0.966278      0      0
178.      177.      0.968878      0      0
177.      176.      0.96007      0      0
176.      175.      0.969666      0      0
175.      174.      0.968954      0      0
174.      173.      0.969905      0      0
173.      172.      0.970249      0      0
172.      171.      0.973375      0      0
171.      170.      0.983404      0      0
170.      168.      0.975155      0      0
168.      166.      0.972694      0      0
166.      164.      0.969949      0      0
164.      162.      0.962391      0      0
162.      160.      0.964382      0      0
160.      158.      0.949973      0      0
158.      156.      0.953745      0      0
156.      154.      0.950284      0      0
154.      152.      0.947249      0      0
152.      150.      0.95193      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.954749      0.00044163      0.000442039
179.      178.      0.955945      0.000441348      0.000441756
178.      177.      0.956816      0.000438163      0.000438565
177.      176.      0.956233      0.00043368      0.000434074
176.      175.      0.95841      0.000428045      0.000428427
175.      174.      0.960151      0.00042005      0.000420418
174.      173.      0.962094      0.000409291      0.00040964
173.      172.      0.964733      0.000393669      0.000393991
172.      171.      0.969767      0.000367661      0.00036794
171.      170.      0.972882      0.000356567      0.000356828
170.      168.      0.972314      0.000264422      0.000264566
168.      166.      0.96989      0.000289349      0.000289522
166.      164.      0.964234      0.000318432      0.000318643
164.      162.      0.961085      0.000353049      0.000353309
162.      160.      0.955905      0.000391406      0.000391726
160.      158.      0.950535      0.000434341      0.000434738
158.      156.      0.947218      0.00048489      0.000485387
156.      154.      0.944727      0.000548441      0.000549078
154.      152.      0.944935      0.000643819      0.000644698
152.      150.      0.946994      0.000809817      0.000811205
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.967208      0.00243509      0.00244741
179.      178.      0.966278      0.00297102      0.0029894
178.      177.      0.968878      0.00300065      0.00301935
177.      176.      0.96007      0.00321261      0.00323426
176.      175.      0.969666      0.00332812      0.00335112
175.      174.      0.968954      0.00292888      0.0029467
174.      173.      0.969905      0.00268565      0.00270061
173.      172.      0.970249      0.00255106      0.00256455
172.      171.      0.973375      0.00432507      0.00436385
171.      170.      0.983404      0.00416246      0.004198
170.      168.      0.975155      0.00140337      0.00140742
168.      166.      0.972694      0.00178584      0.00179242
166.      164.      0.969949      0.00187458      0.00188185
164.      162.      0.962391      0.00163045      0.001636
162.      160.      0.964382      0.00181793      0.00182481
160.      158.      0.949973      0.00192268      0.0019305
158.      156.      0.953745      0.00219999      0.00221019
156.      154.      0.950284      0.0024185      0.00243087
154.      152.      0.947249      0.00301444      0.00303375
152.      150.      0.95193      0.00429471      0.00433382
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWm_dphi_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$20$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.703914      0      0
179.      178.      0.703369      0      0
178.      177.      0.702525      0      0
177.      176.      0.704146      0      0
176.      175.      0.705525      0      0
175.      174.      0.706496      0      0
174.      173.      0.706967      0      0
173.      172.      0.709077      0      0
172.      171.      0.712521      0      0
171.      170.      0.714444      0      0
170.      168.      0.717159      0      0
168.      166.      0.726298      0      0
166.      164.      0.732543      0      0
164.      162.      0.741225      0      0
162.      160.      0.749814      0      0
160.      158.      0.762964      0      0
158.      156.      0.777387      0      0
156.      154.      0.793728      0      0
154.      152.      0.813302      0      0
152.      150.      0.83727      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.721207      0      0
179.      178.      0.72796      0      0
178.      177.      0.740145      0      0
177.      176.      0.742366      0      0
176.      175.      0.729382      0      0
175.      174.      0.737199      0      0
174.      173.      0.733689      0      0
173.      172.      0.7489      0      0
172.      171.      0.739687      0      0
171.      170.      0.743351      0      0
170.      168.      0.74428      0      0
168.      166.      0.750416      0      0
166.      164.      0.75754      0      0
164.      162.      0.764791      0      0
162.      160.      0.775912      0      0
160.      158.      0.784687      0      0
158.      156.      0.801174      0      0
156.      154.      0.810688      0      0
154.      152.      0.826627      0      0
152.      150.      0.847784      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.703914      0.00105728      0.00106047
179.      178.      0.703369      0.00105658      0.00105976
178.      177.      0.702525      0.00105418      0.00105735
177.      176.      0.704146      0.00105385      0.00105701
176.      175.      0.705525      0.00105204      0.00105519
175.      174.      0.706496      0.00105165      0.00105479
174.      173.      0.706967      0.00104801      0.00105113
173.      172.      0.709077      0.0010482      0.00105131
172.      171.      0.712521      0.00104711      0.0010502
171.      170.      0.714444      0.00104073      0.00104377
170.      168.      0.717159      0.000731784      0.000733281
168.      166.      0.726298      0.000728821      0.000730287
166.      164.      0.732543      0.000720924      0.000722346
164.      162.      0.741225      0.000712878      0.000714251
162.      160.      0.749814      0.000700058      0.000701367
160.      158.      0.762964      0.00068875      0.000689996
158.      156.      0.777387      0.000675187      0.000676362
156.      154.      0.793728      0.000654634      0.000655716
154.      152.      0.813302      0.000623463      0.00062442
152.      150.      0.83727      0.000590054      0.000590887
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.721207      0.00559806      0.00568633
179.      178.      0.72796      0.00719433      0.0073394
178.      177.      0.740145      0.00688426      0.00701476
177.      176.      0.742366      0.00657864      0.00669734
176.      175.      0.729382      0.00672344      0.00684972
175.      174.      0.737199      0.00687937      0.0070102
174.      173.      0.733689      0.0064881      0.00660492
173.      172.      0.7489      0.00633612      0.00644518
172.      171.      0.739687      0.00591321      0.00600928
171.      170.      0.743351      0.00674811      0.00687289
170.      168.      0.74428      0.00369479      0.00373184
168.      166.      0.750416      0.00350467      0.00353771
166.      164.      0.75754      0.00343259      0.00346398
164.      162.      0.764791      0.00345127      0.0034827
162.      160.      0.775912      0.00347663      0.00350806
160.      158.      0.784687      0.00336956      0.00339875
158.      156.      0.801174      0.0033461      0.00337429
156.      154.      0.810688      0.00361066      0.00364311
154.      152.      0.826627      0.00359713      0.00362871
152.      150.      0.847784      0.00315834      0.00318204
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.697432      0      0
179.      178.      0.69686      0      0
178.      177.      0.695858      0      0
177.      176.      0.697194      0      0
176.      175.      0.698283      0      0
175.      174.      0.698847      0      0
174.      173.      0.698874      0      0
173.      172.      0.700389      0      0
172.      171.      0.70317      0      0
171.      170.      0.704372      0      0
170.      168.      0.705844      0      0
168.      166.      0.712962      0      0
166.      164.      0.716895      0      0
164.      162.      0.722893      0      0
162.      160.      0.728425      0      0
160.      158.      0.738019      0      0
158.      156.      0.748396      0      0
156.      154.      0.760167      0      0
154.      152.      0.774388      0      0
152.      150.      0.792304      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.714564      0      0
179.      178.      0.72122      0      0
178.      177.      0.733121      0      0
177.      176.      0.735033      0      0
176.      175.      0.721892      0      0
175.      174.      0.729213      0      0
174.      173.      0.725284      0      0
173.      172.      0.739717      0      0
172.      171.      0.72997      0      0
171.      170.      0.73286      0      0
170.      168.      0.732523      0      0
168.      166.      0.73662      0      0
166.      164.      0.741333      0      0
164.      162.      0.745851      0      0
162.      160.      0.753741      0      0
160.      158.      0.758989      0      0
158.      156.      0.771245      0      0
156.      154.      0.776356      0      0
154.      152.      0.78702      0      0
152.      150.      0.802192      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.697432      0.00104755      0.0010507
179.      178.      0.69686      0.0010468      0.00104995
178.      177.      0.695858      0.00104417      0.00104732
177.      176.      0.697194      0.00104344      0.00104658
176.      175.      0.698283      0.00104124      0.00104436
175.      174.      0.698847      0.00104026      0.00104337
174.      173.      0.698874      0.00103602      0.0010391
173.      172.      0.700389      0.00103536      0.00103843
172.      171.      0.70317      0.00103337      0.00103642
171.      170.      0.704372      0.00102606      0.00102905
170.      168.      0.705844      0.000720239      0.000721711
168.      166.      0.712962      0.000715439      0.000716878
166.      164.      0.716895      0.000705524      0.000706915
164.      162.      0.722893      0.000695247      0.000696586
162.      160.      0.728425      0.000680089      0.000681361
160.      158.      0.738019      0.000666232      0.000667437
158.      156.      0.748396      0.000650007      0.000651138
156.      154.      0.760167      0.000626955      0.000627991
154.      152.      0.774388      0.000593633      0.000594544
152.      150.      0.792304      0.000558365      0.000559153
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.714564      0.00554649      0.00563396
179.      178.      0.72122      0.00712772      0.00727145
178.      177.      0.733121      0.00681893      0.00694819
177.      176.      0.735033      0.00651366      0.00663119
176.      175.      0.721892      0.00665439      0.00677938
175.      174.      0.729213      0.00680484      0.00693426
174.      173.      0.725284      0.00641377      0.00652925
173.      172.      0.739717      0.00625843      0.00636615
172.      171.      0.72997      0.00583553      0.00593034
171.      170.      0.73286      0.00665287      0.0067759
170.      168.      0.732523      0.00363642      0.00367289
168.      166.      0.73662      0.00344023      0.00347267
166.      164.      0.741333      0.00335915      0.00338987
164.      162.      0.745851      0.00336579      0.00339645
162.      160.      0.753741      0.00337729      0.00340782
160.      158.      0.758989      0.00325921      0.00328744
158.      156.      0.771245      0.0032211      0.00324824
156.      154.      0.776356      0.00345775      0.00348883
154.      152.      0.78702      0.00342478      0.00345484
152.      150.      0.802192      0.00298849      0.00301092
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWm_qt_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.998989      0      0
2.      3.      0.998073      0      0
3.      4.      0.997307      0      0
4.      5.      0.993733      0      0
5.      6.      0.990535      0      0
6.      7.      0.986855      0      0
7.      8.      0.980268      0      0
8.      9.      0.975048      0      0
9.      10.      0.9627      0      0
10.      11.      0.955116      0      0
11.      12.      0.94308      0      0
12.      13.      0.932154      0      0
13.      14.      0.921656      0      0
14.      15.      0.905201      0      0
15.      16.      0.893712      0      0
16.      17.      0.878859      0      0
17.      18.      0.857852      0      0
18.      19.      0.849049      0      0
19.      20.      0.822509      0      0
20.      22.      0.80525      0      0
22.      24.      0.770906      0      0
24.      26.      0.730313      0      0
26.      28.      0.694125      0      0
28.      30.      0.658261      0      0
30.      32.      0.624874      0      0
32.      34.      0.585957      0      0
34.      36.      0.553842      0      0
36.      38.      0.519291      0      0
38.      40.      0.488097      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00843      0      0
2.      3.      1.00522      0      0
3.      4.      1.00332      0      0
4.      5.      1.00258      0      0
5.      6.      0.995166      0      0
6.      7.      0.993136      0      0
7.      8.      0.987569      0      0
8.      9.      0.994457      0      0
9.      10.      0.977341      0      0
10.      11.      0.96583      0      0
11.      12.      0.964508      0      0
12.      13.      0.943057      0      0
13.      14.      0.935548      0      0
14.      15.      0.937831      0      0
15.      16.      0.91496      0      0
16.      17.      0.901045      0      0
17.      18.      0.879245      0      0
18.      19.      0.883272      0      0
19.      20.      0.84752      0      0
20.      22.      0.837123      0      0
22.      24.      0.794317      0      0
24.      26.      0.763866      0      0
26.      28.      0.729021      0      0
28.      30.      0.689415      0      0
30.      32.      0.652497      0      0
32.      34.      0.619425      0      0
34.      36.      0.589796      0      0
36.      38.      0.548985      0      0
38.      40.      0.520872      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.998989      0.000149177      0.000149222
2.      3.      0.998073      0.000258007      0.00025814
3.      4.      0.997307      0.00036594      0.000366209
4.      5.      0.993733      0.000475511      0.000475966
5.      6.      0.990535      0.000587533      0.000588231
6.      7.      0.986855      0.000702024      0.000703025
7.      8.      0.980268      0.000817825      0.000819192
8.      9.      0.975048      0.000938883      0.000940695
9.      10.      0.9627      0.00105662      0.00105894
10.      11.      0.955116      0.00118133      0.00118426
11.      12.      0.94308      0.00130238      0.00130598
12.      13.      0.932154      0.00143105      0.00143546
13.      14.      0.921656      0.00155943      0.00156473
14.      15.      0.905201      0.00168288      0.00168916
15.      16.      0.893712      0.00182241      0.00182987
16.      17.      0.878859      0.00194423      0.00195287
17.      18.      0.857852      0.00206179      0.00207175
18.      19.      0.849049      0.00221786      0.00222951
19.      20.      0.822509      0.00231879      0.00233193
20.      22.      0.80525      0.00180229      0.0018104
22.      24.      0.770906      0.00198073      0.00199096
24.      26.      0.730313      0.00214787      0.00216058
26.      28.      0.694125      0.00233628      0.00235211
28.      30.      0.658261      0.00250035      0.00251949
30.      32.      0.624874      0.0026778      0.00270095
32.      34.      0.585957      0.00281627      0.0028436
34.      36.      0.553842      0.00301638      0.0030496
36.      38.      0.519291      0.00313762      0.003176
38.      40.      0.488097      0.00332244      0.0033683
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00843      0.00614912      0.00622504
2.      3.      1.00522      0.0026836      0.00269801
3.      4.      1.00332      0.00267737      0.00269174
4.      5.      1.00258      0.00316138      0.00318144
5.      6.      0.995166      0.00350187      0.00352669
6.      7.      0.993136      0.00429144      0.00432886
7.      8.      0.987569      0.00494324      0.00499323
8.      9.      0.994457      0.00519716      0.00525205
9.      10.      0.977341      0.00625249      0.00633353
10.      11.      0.96583      0.00759307      0.00771436
11.      12.      0.964508      0.0079404      0.00807332
12.      13.      0.943057      0.00811446      0.00825655
13.      14.      0.935548      0.00789325      0.00802873
14.      15.      0.937831      0.00830817      0.00845803
15.      16.      0.91496      0.0033536      0.00337837
16.      17.      0.901045      0.00365317      0.00368303
17.      18.      0.879245      0.00373009      0.00376201
18.      19.      0.883272      0.00599665      0.0060792
19.      20.      0.84752      0.00391574      0.00395226
20.      22.      0.837123      0.00289949      0.00291971
22.      24.      0.794317      0.00362578      0.00365919
24.      26.      0.763866      0.0033041      0.00333293
26.      28.      0.729021      0.00344731      0.00348022
28.      30.      0.689415      0.00365918      0.00369844
30.      32.      0.652497      0.00405141      0.00410236
32.      34.      0.619425      0.00414178      0.00419792
34.      36.      0.589796      0.00482577      0.00490605
36.      38.      0.548985      0.00451244      0.00458786
38.      40.      0.520872      0.004769      0.00485796
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.998889      0      0
2.      3.      0.997887      0      0
3.      4.      0.996989      0      0
4.      5.      0.993243      0      0
5.      6.      0.989835      0      0
6.      7.      0.98591      0      0
7.      8.      0.979049      0      0
8.      9.      0.973526      0      0
9.      10.      0.960862      0      0
10.      11.      0.952936      0      0
11.      12.      0.940547      0      0
12.      13.      0.929263      0      0
13.      14.      0.918385      0      0
14.      15.      0.90158      0      0
15.      16.      0.889717      0      0
16.      17.      0.87451      0      0
17.      18.      0.853185      0      0
18.      19.      0.844013      0      0
19.      20.      0.817218      0      0
20.      22.      0.799492      0      0
22.      24.      0.76464      0      0
24.      26.      0.723693      0      0
26.      28.      0.687205      0      0
28.      30.      0.651177      0      0
30.      32.      0.617714      0      0
32.      34.      0.578884      0      0
34.      36.      0.546893      0      0
36.      38.      0.512595      0      0
38.      40.      0.481715      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00831      0      0
2.      3.      1.00503      0      0
3.      4.      1.003      0      0
4.      5.      1.00209      0      0
5.      6.      0.994463      0      0
6.      7.      0.992186      0      0
7.      8.      0.986343      0      0
8.      9.      0.992907      0      0
9.      10.      0.975479      0      0
10.      11.      0.96363      0      0
11.      12.      0.961922      0      0
12.      13.      0.940137      0      0
13.      14.      0.932234      0      0
14.      15.      0.934087      0      0
15.      16.      0.910879      0      0
16.      17.      0.896596      0      0
17.      18.      0.874473      0      0
18.      19.      0.878046      0      0
19.      20.      0.842082      0      0
20.      22.      0.831152      0      0
22.      24.      0.78788      0      0
24.      26.      0.756963      0      0
26.      28.      0.721782      0      0
28.      30.      0.682029      0      0
30.      32.      0.645059      0      0
32.      34.      0.611992      0      0
34.      36.      0.582444      0      0
36.      38.      0.54196      0      0
38.      40.      0.514115      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.998889      0.000149162      0.000149207
2.      3.      0.997887      0.000257959      0.000258093
3.      4.      0.996989      0.000365823      0.000366092
4.      5.      0.993243      0.000475276      0.000475732
5.      6.      0.989835      0.000587118      0.000587815
6.      7.      0.98591      0.000701352      0.000702351
7.      8.      0.979049      0.000816808      0.000818173
8.      9.      0.973526      0.000937418      0.000939226
9.      10.      0.960862      0.0010546      0.00105692
10.      11.      0.952936      0.00117864      0.00118156
11.      12.      0.940547      0.00129888      0.00130248
12.      13.      0.929263      0.00142662      0.00143101
13.      14.      0.918385      0.0015539      0.00155917
14.      15.      0.90158      0.00167614      0.0016824
15.      16.      0.889717      0.00181426      0.00182169
16.      17.      0.87451      0.00193461      0.0019432
17.      18.      0.853185      0.00205057      0.00206048
18.      19.      0.844013      0.00220471      0.00221629
19.      20.      0.817218      0.00230387      0.00231693
20.      22.      0.799492      0.0017894      0.00179745
22.      24.      0.76464      0.00196463      0.00197477
24.      26.      0.723693      0.0021284      0.00214099
26.      28.      0.687205      0.00231299      0.00232867
28.      30.      0.651177      0.00247344      0.00249238
30.      32.      0.617714      0.00264711      0.00267
32.      34.      0.578884      0.00278227      0.00280928
34.      36.      0.546893      0.00297853      0.00301133
36.      38.      0.512595      0.00309716      0.00313505
38.      40.      0.481715      0.003279      0.00332426
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00831      0.0061484      0.00622431
2.      3.      1.00503      0.00268309      0.0026975
3.      4.      1.003      0.00267651      0.00269087
4.      5.      1.00209      0.00315982      0.00317987
5.      6.      0.994463      0.0034994      0.0035242
6.      7.      0.992186      0.00428734      0.00432471
7.      8.      0.986343      0.00493711      0.00498703
8.      9.      0.992907      0.00518906      0.00524387
9.      10.      0.975479      0.00624058      0.00632146
10.      11.      0.96363      0.00757577      0.00769679
11.      12.      0.961922      0.00791911      0.00805168
12.      13.      0.940137      0.00808933      0.00823098
13.      14.      0.932234      0.00786529      0.00800029
14.      15.      0.934087      0.008275      0.00842426
15.      16.      0.910879      0.00333864      0.0033633
16.      17.      0.896596      0.00363513      0.00366485
17.      18.      0.874473      0.00370985      0.00374159
18.      19.      0.878046      0.00596117      0.00604323
19.      20.      0.842082      0.00389062      0.0039269
20.      22.      0.831152      0.00287881      0.00289889
22.      24.      0.78788      0.0035964      0.00362953
24.      26.      0.756963      0.00327424      0.00330281
26.      28.      0.721782      0.00341308      0.00344566
28.      30.      0.682029      0.00361998      0.00365882
30.      32.      0.645059      0.00400522      0.00405559
32.      34.      0.611992      0.00409208      0.00414754
34.      36.      0.582444      0.00476562      0.0048449
36.      38.      0.54196      0.00445469      0.00452915
38.      40.      0.514115      0.00470714      0.00479495
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWm_qt_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999838      0      0
2.      3.      0.999447      0      0
3.      4.      0.998225      0      0
4.      5.      0.995522      0      0
5.      6.      0.992819      0      0
6.      7.      0.987674      0      0
7.      8.      0.982195      0      0
8.      9.      0.974559      0      0
9.      10.      0.964827      0      0
10.      11.      0.958952      0      0
11.      12.      0.947571      0      0
12.      13.      0.936867      0      0
13.      14.      0.924654      0      0
14.      15.      0.908908      0      0
15.      16.      0.895716      0      0
16.      17.      0.877155      0      0
17.      18.      0.866148      0      0
18.      19.      0.846019      0      0
19.      20.      0.827963      0      0
20.      22.      0.804295      0      0
22.      24.      0.767062      0      0
24.      26.      0.73025      0      0
26.      28.      0.69507      0      0
28.      30.      0.658712      0      0
30.      32.      0.624682      0      0
32.      34.      0.59086      0      0
34.      36.      0.555579      0      0
36.      38.      0.519967      0      0
38.      40.      0.48862      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.01109      0      0
2.      3.      1.0016      0      0
3.      4.      0.999501      0      0
4.      5.      1.00002      0      0
5.      6.      1.00126      0      0
6.      7.      0.981675      0      0
7.      8.      0.993242      0      0
8.      9.      0.979295      0      0
9.      10.      0.973722      0      0
10.      11.      0.97508      0      0
11.      12.      0.959512      0      0
12.      13.      0.955778      0      0
13.      14.      0.936972      0      0
14.      15.      0.928953      0      0
15.      16.      0.915218      0      0
16.      17.      0.900625      0      0
17.      18.      0.887795      0      0
18.      19.      0.866967      0      0
19.      20.      0.85755      0      0
20.      22.      0.831831      0      0
22.      24.      0.799444      0      0
24.      26.      0.761185      0      0
26.      28.      0.730254      0      0
28.      30.      0.691063      0      0
30.      32.      0.654215      0      0
32.      34.      0.623768      0      0
34.      36.      0.593464      0      0
36.      38.      0.551904      0      0
38.      40.      0.526069      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999838      0.000186208      0.000186277
2.      3.      0.999447      0.000181458      0.000181524
3.      4.      0.998225      0.000259154      0.000259289
4.      5.      0.995522      0.000364154      0.00036442
5.      6.      0.992819      0.000461004      0.000461433
6.      7.      0.987674      0.000557515      0.000558145
7.      8.      0.982195      0.00065574      0.000656617
8.      9.      0.974559      0.000753161      0.000754327
9.      10.      0.964827      0.000854709      0.000856226
10.      11.      0.958952      0.00095763      0.000959547
11.      12.      0.947571      0.00105979      0.00106216
12.      13.      0.936867      0.00116417      0.00116707
13.      14.      0.924654      0.00127062      0.00127412
14.      15.      0.908908      0.00137013      0.00137427
15.      16.      0.895716      0.00147712      0.00148201
16.      17.      0.877155      0.0015762      0.00158189
17.      18.      0.866148      0.00169769      0.00170437
18.      19.      0.846019      0.00179315      0.00180079
19.      20.      0.827963      0.00189852      0.00190727
20.      22.      0.804295      0.00146053      0.00146585
22.      24.      0.767062      0.00160702      0.00161379
24.      26.      0.73025      0.00175563      0.00176411
26.      28.      0.69507      0.00190756      0.00191808
28.      30.      0.658712      0.00205084      0.00206369
30.      32.      0.624682      0.00217739      0.00219268
32.      34.      0.59086      0.00232607      0.00234453
34.      36.      0.555579      0.00244602      0.00246775
36.      38.      0.519967      0.00256531      0.00259087
38.      40.      0.48862      0.00269422      0.00272426
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.01109      0.00439056      0.00442903
2.      3.      1.0016      0.00169189      0.00169763
3.      4.      0.999501      0.00227608      0.00228649
4.      5.      1.00002      0.00324736      0.00326859
5.      6.      1.00126      0.00299153      0.00300951
6.      7.      0.981675      0.0156706      0.0161874
7.      8.      0.993242      0.00404281      0.004076
8.      9.      0.979295      0.00440556      0.00444555
9.      10.      0.973722      0.00613928      0.00621769
10.      11.      0.97508      0.00551856      0.00558175
11.      12.      0.959512      0.00589605      0.00596941
12.      13.      0.955778      0.00704237      0.0071477
13.      14.      0.936972      0.00699633      0.0071024
14.      15.      0.928953      0.00746404      0.00758595
15.      16.      0.915218      0.00273796      0.00275444
16.      17.      0.900625      0.00296124      0.00298084
17.      18.      0.887795      0.00315837      0.00318101
18.      19.      0.866967      0.00430994      0.00435322
19.      20.      0.85755      0.00331268      0.00333847
20.      22.      0.831831      0.00236223      0.00237573
22.      24.      0.799444      0.00282814      0.0028483
24.      26.      0.761185      0.00274357      0.00276349
26.      28.      0.730254      0.00290437      0.00292765
28.      30.      0.691063      0.00311337      0.00314167
30.      32.      0.654215      0.00335163      0.00338633
32.      34.      0.623768      0.00343536      0.00347362
34.      36.      0.593464      0.00366188      0.00370763
36.      38.      0.551904      0.00388647      0.00394199
38.      40.      0.526069      0.00435473      0.00442804
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999575      0      0
2.      3.      0.998873      0      0
3.      4.      0.997425      0      0
4.      5.      0.994587      0      0
5.      6.      0.99168      0      0
6.      7.      0.986293      0      0
7.      8.      0.980542      0      0
8.      9.      0.972605      0      0
9.      10.      0.962554      0      0
10.      11.      0.956332      0      0
11.      12.      0.9446      0      0
12.      13.      0.933535      0      0
13.      14.      0.920954      0      0
14.      15.      0.904849      0      0
15.      16.      0.891295      0      0
16.      17.      0.872396      0      0
17.      18.      0.861026      0      0
18.      19.      0.840592      0      0
19.      20.      0.822242      0      0
20.      22.      0.798153      0      0
22.      24.      0.760438      0      0
24.      26.      0.72326      0      0
26.      28.      0.687786      0      0
28.      30.      0.651269      0      0
30.      32.      0.617176      0      0
32.      34.      0.583397      0      0
34.      36.      0.54829      0      0
36.      38.      0.51297      0      0
38.      40.      0.48193      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.01078      0      0
2.      3.      1.00101      0      0
3.      4.      0.998699      0      0
4.      5.      0.999082      0      0
5.      6.      1.00011      0      0
6.      7.      0.980303      0      0
7.      8.      0.991571      0      0
8.      9.      0.977333      0      0
9.      10.      0.971429      0      0
10.      11.      0.972419      0      0
11.      12.      0.956508      0      0
12.      13.      0.952385      0      0
13.      14.      0.933229      0      0
14.      15.      0.924811      0      0
15.      16.      0.91071      0      0
16.      17.      0.895749      0      0
17.      18.      0.882556      0      0
18.      19.      0.861417      0      0
19.      20.      0.851637      0      0
20.      22.      0.825494      0      0
22.      24.      0.792559      0      0
24.      26.      0.753922      0      0
26.      28.      0.722631      0      0
28.      30.      0.683286      0      0
30.      32.      0.646393      0      0
32.      34.      0.615931      0      0
34.      36.      0.585726      0      0
36.      38.      0.54453      0      0
38.      40.      0.518924      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999575      0.000186159      0.000186228
2.      3.      0.998873      0.000181353      0.000181419
3.      4.      0.997425      0.000258946      0.000259081
4.      5.      0.994587      0.000363812      0.000364078
5.      6.      0.99168      0.000460475      0.000460903
6.      7.      0.986293      0.000556736      0.000557365
7.      8.      0.980542      0.000654636      0.000655511
8.      9.      0.972605      0.000751651      0.000752814
9.      10.      0.962554      0.000852695      0.000854208
10.      11.      0.956332      0.000955014      0.000956926
11.      12.      0.9446      0.00105647      0.00105883
12.      13.      0.933535      0.00116003      0.00116292
13.      14.      0.920954      0.00126553      0.00126902
14.      15.      0.904849      0.00136401      0.00136814
15.      16.      0.891295      0.00146983      0.0014747
16.      17.      0.872396      0.00156765      0.00157331
17.      18.      0.861026      0.00168765      0.00169429
18.      19.      0.840592      0.00178165      0.00178924
19.      20.      0.822242      0.0018854      0.00189409
20.      22.      0.798153      0.00144937      0.00145465
22.      24.      0.760438      0.00159315      0.00159985
24.      26.      0.72326      0.00173883      0.00174723
26.      28.      0.687786      0.00188757      0.00189798
28.      30.      0.651269      0.00202766      0.00204037
30.      32.      0.617176      0.00215123      0.00216633
32.      34.      0.583397      0.0022967      0.00231492
34.      36.      0.54829      0.00241393      0.00243537
36.      38.      0.51297      0.00253079      0.00255601
38.      40.      0.48193      0.00265733      0.00268696
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.01078      0.0043892      0.00442765
2.      3.      1.00101      0.00169089      0.00169663
3.      4.      0.998699      0.00227425      0.00228465
4.      5.      0.999082      0.00324431      0.00326551
5.      6.      1.00011      0.0029881      0.00300606
6.      7.      0.980303      0.0156487      0.0161647
7.      8.      0.991571      0.00403601      0.00406914
8.      9.      0.977333      0.00439673      0.00443665
9.      10.      0.971429      0.00612483      0.00620305
10.      11.      0.972419      0.00550351      0.00556652
11.      12.      0.956508      0.00587759      0.00595072
12.      13.      0.952385      0.00701736      0.00712232
13.      14.      0.933229      0.00696838      0.00707402
14.      15.      0.924811      0.00743076      0.00755212
15.      16.      0.91071      0.00272447      0.00274087
16.      17.      0.895749      0.00294521      0.0029647
17.      18.      0.882556      0.00313974      0.00316224
18.      19.      0.861417      0.00428235      0.00432536
19.      20.      0.851637      0.00328984      0.00331546
20.      22.      0.825494      0.00234424      0.00235763
22.      24.      0.792559      0.00280379      0.00282377
24.      26.      0.753922      0.00271739      0.00273712
26.      28.      0.722631      0.00287405      0.00289709
28.      30.      0.683286      0.00307833      0.00310632
30.      32.      0.646393      0.00331156      0.00334584
32.      34.      0.615931      0.00339219      0.00342997
34.      36.      0.585726      0.00361413      0.00365928
36.      38.      0.54453      0.00383454      0.00388931
38.      40.      0.518924      0.00429558      0.0043679
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWm_qt_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$168^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.998559      0      0
2.      3.      0.999948      0      0
3.      4.      1.00097      0      0
4.      5.      1.00012      0      0
5.      6.      0.99905      0      0
6.      7.      0.997011      0      0
7.      8.      0.992703      0      0
8.      9.      0.986236      0      0
9.      10.      0.976223      0      0
10.      11.      0.967644      0      0
11.      12.      0.958276      0      0
12.      13.      0.94461      0      0
13.      14.      0.932752      0      0
14.      15.      0.919203      0      0
15.      16.      0.902012      0      0
16.      17.      0.888612      0      0
17.      18.      0.871633      0      0
18.      19.      0.856809      0      0
19.      20.      0.839644      0      0
20.      22.      0.811435      0      0
22.      24.      0.776412      0      0
24.      26.      0.739639      0      0
26.      28.      0.701202      0      0
28.      30.      0.663589      0      0
30.      32.      0.6305      0      0
32.      34.      0.595347      0      0
34.      36.      0.560486      0      0
36.      38.      0.526909      0      0
38.      40.      0.494914      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00606      0      0
2.      3.      1.00328      0      0
3.      4.      1.0021      0      0
4.      5.      1.00801      0      0
5.      6.      1.00356      0      0
6.      7.      1.00496      0      0
7.      8.      0.997503      0      0
8.      9.      0.995358      0      0
9.      10.      0.985863      0      0
10.      11.      0.977777      0      0
11.      12.      0.965621      0      0
12.      13.      0.96151      0      0
13.      14.      0.945134      0      0
14.      15.      0.940961      0      0
15.      16.      0.912537      0      0
16.      17.      0.912035      0      0
17.      18.      0.889808      0      0
18.      19.      0.887886      0      0
19.      20.      0.853862      0      0
20.      22.      0.837725      0      0
22.      24.      0.803162      0      0
24.      26.      0.764403      0      0
26.      28.      0.73474      0      0
28.      30.      0.695513      0      0
30.      32.      0.661583      0      0
32.      34.      0.61986      0      0
34.      36.      0.59179      0      0
36.      38.      0.566161      0      0
38.      40.      0.518952      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.998559      0.00196133      0.00196907
2.      3.      0.999948      0.000457989      0.000458409
3.      4.      1.00097      0.000269663      0.000269808
4.      5.      1.00012      0.000252423      0.000252551
5.      6.      0.99905      0.000266685      0.000266828
6.      7.      0.997011      0.000290427      0.000290596
7.      8.      0.992703      0.00032314      0.00032335
8.      9.      0.986236      0.00038093      0.000381224
9.      10.      0.976223      0.000459227      0.000459659
10.      11.      0.967644      0.000529896      0.000530477
11.      12.      0.958276      0.000598378      0.000599126
12.      13.      0.94461      0.000663732      0.000664667
13.      14.      0.932752      0.000729206      0.000730348
14.      15.      0.919203      0.000796426      0.000797809
15.      16.      0.902012      0.000858339      0.000859976
16.      17.      0.888612      0.000926361      0.000928297
17.      18.      0.871633      0.000991814      0.000994076
18.      19.      0.856809      0.00105857      0.00106119
19.      20.      0.839644      0.00112394      0.00112696
20.      22.      0.811435      0.000861053      0.000862885
22.      24.      0.776412      0.000954767      0.000957121
24.      26.      0.739639      0.00104413      0.00104708
26.      28.      0.701202      0.00112963      0.00113329
28.      30.      0.663589      0.00121644      0.00122091
30.      32.      0.6305      0.0013061      0.00131153
32.      34.      0.595347      0.00139186      0.0013984
34.      36.      0.560486      0.00146169      0.00146935
36.      38.      0.526909      0.00154981      0.00155898
38.      40.      0.494914      0.00162817      0.00163895
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00606      0.0141188      0.0145265
2.      3.      1.00328      0.00492989      0.00497882
3.      4.      1.0021      0.00174778      0.0017539
4.      5.      1.00801      0.00147669      0.00148103
5.      6.      1.00356      0.00147079      0.00147511
6.      7.      1.00496      0.00449674      0.00453735
7.      8.      0.997503      0.00185759      0.00186453
8.      9.      0.995358      0.00236348      0.00237476
9.      10.      0.985863      0.00289336      0.00291045
10.      11.      0.977777      0.00329575      0.00331812
11.      12.      0.965621      0.00428324      0.00432158
12.      13.      0.96151      0.00379612      0.00382633
13.      14.      0.945134      0.003577      0.00360429
14.      15.      0.940961      0.00439133      0.00443271
15.      16.      0.912537      0.00491738      0.00497095
16.      17.      0.912035      0.00496958      0.00502433
17.      18.      0.889808      0.00508973      0.00514863
18.      19.      0.887886      0.00550521      0.00557433
19.      20.      0.853862      0.00624851      0.00634133
20.      22.      0.837725      0.00621944      0.00631318
22.      24.      0.803162      0.00415557      0.00419902
24.      26.      0.764403      0.00412941      0.00417451
26.      28.      0.73474      0.00499055      0.00505928
28.      30.      0.695513      0.00464878      0.00471177
30.      32.      0.661583      0.00564813      0.00574624
32.      34.      0.61986      0.00725712      0.00743112
34.      36.      0.59179      0.00700738      0.00717736
36.      38.      0.566161      0.00738516      0.00758299
38.      40.      0.518952      0.0070195      0.00721467
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.998198      0      0
2.      3.      0.999226      0      0
3.      4.      0.999573      0      0
4.      5.      0.997995      0      0
5.      6.      0.996053      0      0
6.      7.      0.993039      0      0
7.      8.      0.987762      0      0
8.      9.      0.980802      0      0
9.      10.      0.970753      0      0
10.      11.      0.961941      0      0
11.      12.      0.952277      0      0
12.      13.      0.938305      0      0
13.      14.      0.926114      0      0
14.      15.      0.912228      0      0
15.      16.      0.894725      0      0
16.      17.      0.88099      0      0
17.      18.      0.863706      0      0
18.      19.      0.848569      0      0
19.      20.      0.831126      0      0
20.      22.      0.802578      0      0
22.      24.      0.767119      0      0
24.      26.      0.730042      0      0
26.      28.      0.691422      0      0
28.      30.      0.653748      0      0
30.      32.      0.620645      0      0
32.      34.      0.585617      0      0
34.      36.      0.551013      0      0
36.      38.      0.517768      0      0
38.      40.      0.486165      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00567      0      0
2.      3.      1.00252      0      0
3.      4.      1.00069      0      0
4.      5.      1.00585      0      0
5.      6.      1.00054      0      0
6.      7.      1.00095      0      0
7.      8.      0.992531      0      0
8.      9.      0.989872      0      0
9.      10.      0.980339      0      0
10.      11.      0.972014      0      0
11.      12.      0.959577      0      0
12.      13.      0.955094      0      0
13.      14.      0.93841      0      0
14.      15.      0.933824      0      0
15.      16.      0.905169      0      0
16.      17.      0.904216      0      0
17.      18.      0.881723      0      0
18.      19.      0.879357      0      0
19.      20.      0.845209      0      0
20.      22.      0.828593      0      0
22.      24.      0.793564      0      0
24.      26.      0.754503      0      0
26.      28.      0.724517      0      0
28.      30.      0.68523      0      0
30.      32.      0.651275      0      0
32.      34.      0.609767      0      0
34.      36.      0.581832      0      0
36.      38.      0.556388      0      0
38.      40.      0.509833      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.998198      0.00196062      0.00196836
2.      3.      0.999226      0.000457658      0.000458078
3.      4.      0.999573      0.000269287      0.000269432
4.      5.      0.997995      0.000251886      0.000252013
5.      6.      0.996053      0.000265885      0.000266028
6.      7.      0.993039      0.00028927      0.000289438
7.      8.      0.987762      0.000321531      0.000321741
8.      9.      0.980802      0.000378831      0.000379124
9.      10.      0.970753      0.000456654      0.000457084
10.      11.      0.961941      0.000526773      0.000527351
11.      12.      0.952277      0.000594632      0.000595375
12.      13.      0.938305      0.000659302      0.00066023
13.      14.      0.926114      0.000724016      0.00072515
14.      15.      0.912228      0.000790383      0.000791755
15.      16.      0.894725      0.000851405      0.000853028
16.      17.      0.88099      0.000918415      0.000920334
17.      18.      0.863706      0.000982793      0.000985034
18.      19.      0.848569      0.00104839      0.00105099
19.      20.      0.831126      0.00111254      0.00111552
20.      22.      0.802578      0.000851655      0.000853466
22.      24.      0.767119      0.000943339      0.000945665
24.      26.      0.730042      0.00103058      0.0010335
26.      28.      0.691422      0.00111388      0.00111748
28.      30.      0.653748      0.00119839      0.0012028
30.      32.      0.620645      0.00128568      0.00129103
32.      34.      0.585617      0.00136912      0.00137555
34.      36.      0.551013      0.00143698      0.00144452
36.      38.      0.517768      0.00152293      0.00153194
38.      40.      0.486165      0.00159939      0.00160998
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00567      0.0141134      0.014521
2.      3.      1.00252      0.0049262      0.00497509
3.      4.      1.00069      0.00174532      0.00175142
4.      5.      1.00585      0.00147353      0.00147786
5.      6.      1.00054      0.00146636      0.00147067
6.      7.      1.00095      0.00447879      0.00451923
7.      8.      0.992531      0.00184833      0.00185524
8.      9.      0.989872      0.00235046      0.00236167
9.      10.      0.980339      0.00287715      0.00289414
10.      11.      0.972014      0.00327633      0.00329856
11.      12.      0.959577      0.00425643      0.00429453
12.      13.      0.955094      0.00377079      0.0038008
13.      14.      0.93841      0.00355155      0.00357864
14.      15.      0.933824      0.00435803      0.00439909
15.      16.      0.905169      0.00487768      0.00493082
16.      17.      0.904216      0.00492698      0.00498126
17.      18.      0.881723      0.00504348      0.00510185
18.      19.      0.879357      0.00545232      0.00552078
19.      20.      0.845209      0.00618519      0.00627706
20.      22.      0.828593      0.00615164      0.00624436
22.      24.      0.793564      0.00410591      0.00414884
24.      26.      0.754503      0.00407593      0.00412045
26.      28.      0.724517      0.00492112      0.00498889
28.      30.      0.68523      0.00458005      0.00464211
30.      32.      0.651275      0.00556013      0.00565672
32.      34.      0.609767      0.00713895      0.00731012
34.      36.      0.581832      0.00688947      0.00705658
36.      38.      0.556388      0.00725768      0.00745209
38.      40.      0.509833      0.00689614      0.00708789
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWm_qt_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <168^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.00445      0      0
5.      6.      1.00496      0      0
6.      7.      1.00411      0      0
7.      8.      1.00155      0      0
8.      9.      1.00018      0      0
9.      10.      0.996829      0      0
10.      11.      0.992966      0      0
11.      12.      0.988233      0      0
12.      13.      0.982616      0      0
13.      14.      0.975043      0      0
14.      15.      0.968843      0      0
15.      16.      0.961114      0      0
16.      17.      0.952415      0      0
17.      18.      0.943471      0      0
18.      19.      0.933475      0      0
19.      20.      0.922336      0      0
20.      22.      0.908111      0      0
22.      24.      0.883561      0      0
24.      26.      0.859754      0      0
26.      28.      0.834314      0      0
28.      30.      0.809091      0      0
30.      32.      0.783347      0      0
32.      34.      0.756788      0      0
34.      36.      0.731895      0      0
36.      38.      0.705395      0      0
38.      40.      0.681162      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      0.991257      0      0
5.      6.      1.01389      0      0
6.      7.      1.0047      0      0
7.      8.      1.00676      0      0
8.      9.      1.00003      0      0
9.      10.      1.00133      0      0
10.      11.      0.993688      0      0
11.      12.      0.997683      0      0
12.      13.      0.991349      0      0
13.      14.      0.978195      0      0
14.      15.      0.979638      0      0
15.      16.      0.966216      0      0
16.      17.      0.96082      0      0
17.      18.      0.952331      0      0
18.      19.      0.942462      0      0
19.      20.      0.932988      0      0
20.      22.      0.920259      0      0
22.      24.      0.89947      0      0
24.      26.      0.872583      0      0
26.      28.      0.848292      0      0
28.      30.      0.826695      0      0
30.      32.      0.800881      0      0
32.      34.      0.773998      0      0
34.      36.      0.749311      0      0
36.      38.      0.727198      0      0
38.      40.      0.69904      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.00445      0.00321503      0.00323574
5.      6.      1.00496      0.00123795      0.001241
6.      7.      1.00411      0.000838862      0.000840266
7.      8.      1.00155      0.000652672      0.000653524
8.      9.      1.00018      0.000516126      0.00051666
9.      10.      0.996829      0.000457415      0.000457836
10.      11.      0.992966      0.000446765      0.000447167
11.      12.      0.988233      0.000448329      0.000448736
12.      13.      0.982616      0.000455373      0.000455796
13.      14.      0.975043      0.000464314      0.000464756
14.      15.      0.968843      0.000475686      0.000476153
15.      16.      0.961114      0.000488035      0.000488531
16.      17.      0.952415      0.000500057      0.000500582
17.      18.      0.943471      0.000512918      0.000513476
18.      19.      0.933475      0.000525995      0.000526588
19.      20.      0.922336      0.000538726      0.000539356
20.      22.      0.908111      0.000395728      0.000396073
22.      24.      0.883561      0.000412772      0.000413158
24.      26.      0.859754      0.000430263      0.000430694
26.      28.      0.834314      0.000447352      0.000447832
28.      30.      0.809091      0.000463856      0.000464388
30.      32.      0.783347      0.000478884      0.000479471
32.      34.      0.756788      0.000492701      0.000493344
34.      36.      0.731895      0.000506112      0.000506813
36.      38.      0.705395      0.000519212      0.000519977
38.      40.      0.681162      0.000532678      0.000533512
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      0.991257      0.0251142      0.0264547
5.      6.      1.01389      0.00726193      0.00736747
6.      7.      1.0047      0.00539889      0.00545755
7.      8.      1.00676      0.00377762      0.00380618
8.      9.      1.00003      0.00263329      0.00264723
9.      10.      1.00133      0.00232194      0.00233276
10.      11.      0.993688      0.00664741      0.00673755
11.      12.      0.997683      0.00696587      0.00706452
12.      13.      0.991349      0.00227855      0.00228908
13.      14.      0.978195      0.00242036      0.0024324
14.      15.      0.979638      0.00256437      0.00257786
15.      16.      0.966216      0.00243229      0.0024446
16.      17.      0.96082      0.00252165      0.00253496
17.      18.      0.952331      0.00256743      0.00258135
18.      19.      0.942462      0.00247162      0.00248465
19.      20.      0.932988      0.00287533      0.00289316
20.      22.      0.920259      0.00165007      0.00165601
22.      24.      0.89947      0.0016823      0.00168862
24.      26.      0.872583      0.00163417      0.00164032
26.      28.      0.848292      0.00194665      0.00195563
28.      30.      0.826695      0.00199575      0.00200544
30.      32.      0.800881      0.00168793      0.00169507
32.      34.      0.773998      0.00173587      0.0017437
34.      36.      0.749311      0.00180465      0.00181338
36.      38.      0.727198      0.00177156      0.00178023
38.      40.      0.69904      0.00177195      0.00178098
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.00209      0      0
5.      6.      1.00174      0      0
6.      7.      0.999661      0      0
7.      8.      0.995503      0      0
8.      9.      0.992025      0      0
9.      10.      0.986722      0      0
10.      11.      0.981008      0      0
11.      12.      0.974357      0      0
12.      13.      0.966731      0      0
13.      14.      0.957075      0      0
14.      15.      0.948661      0      0
15.      16.      0.938653      0      0
16.      17.      0.927602      0      0
17.      18.      0.916231      0      0
18.      19.      0.903767      0      0
19.      20.      0.890127      0      0
20.      22.      0.872016      0      0
22.      24.      0.842287      0      0
24.      26.      0.813157      0      0
26.      28.      0.782446      0      0
28.      30.      0.751962      0      0
30.      32.      0.721062      0      0
32.      34.      0.689535      0      0
34.      36.      0.659711      0      0
36.      38.      0.628647      0      0
38.      40.      0.599872      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      0.988899      0      0
5.      6.      1.01061      0      0
6.      7.      1.00021      0      0
7.      8.      1.00065      0      0
8.      9.      0.991847      0      0
9.      10.      0.991155      0      0
10.      11.      0.981699      0      0
11.      12.      0.98365      0      0
12.      13.      0.975299      0      0
13.      14.      0.960143      0      0
14.      15.      0.959203      0      0
15.      16.      0.943605      0      0
16.      17.      0.935756      0      0
17.      18.      0.924801      0      0
18.      19.      0.91243      0      0
19.      20.      0.900368      0      0
20.      22.      0.883633      0      0
22.      24.      0.8574      0      0
24.      26.      0.825233      0      0
26.      28.      0.795491      0      0
28.      30.      0.768251      0      0
30.      32.      0.73712      0      0
32.      34.      0.705125      0      0
34.      36.      0.675307      0      0
36.      38.      0.647966      0      0
38.      40.      0.615491      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.00209      0.00320749      0.00322816
5.      6.      1.00174      0.00123399      0.00123703
6.      7.      0.999661      0.000835143      0.000836541
7.      8.      0.995503      0.000648734      0.00064958
8.      9.      0.992025      0.000511919      0.000512448
9.      10.      0.986722      0.000452778      0.000453193
10.      11.      0.981008      0.000441385      0.000441782
11.      12.      0.974357      0.000442034      0.000442435
12.      13.      0.966731      0.000448012      0.000448428
13.      14.      0.957075      0.000455757      0.000456192
14.      15.      0.948661      0.000465777      0.000466235
15.      16.      0.938653      0.000476629      0.000477114
16.      17.      0.927602      0.000487029      0.000487541
17.      18.      0.916231      0.000498109      0.000498651
18.      19.      0.903767      0.000509254      0.000509829
19.      20.      0.890127      0.000519913      0.000520521
20.      22.      0.872016      0.000379999      0.000380331
22.      24.      0.842287      0.000393491      0.000393859
24.      26.      0.813157      0.000406943      0.000407351
26.      28.      0.782446      0.000419541      0.000419991
28.      30.      0.751962      0.000431104      0.000431599
30.      32.      0.721062      0.000440808      0.000441348
32.      34.      0.689535      0.000448917      0.000449502
34.      36.      0.659711      0.000456197      0.000456828
36.      38.      0.628647      0.00046272      0.000463403
38.      40.      0.599872      0.000469108      0.000469843
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      0.988899      0.0250544      0.0263918
5.      6.      1.01061      0.00723843      0.00734362
6.      7.      1.00021      0.00537477      0.00543316
7.      8.      1.00065      0.0037547      0.00378309
8.      9.      0.991847      0.00261175      0.00262558
9.      10.      0.991155      0.00229834      0.00230905
10.      11.      0.981699      0.00656721      0.00665626
11.      12.      0.98365      0.00686789      0.00696516
12.      13.      0.975299      0.00224166      0.00225202
13.      14.      0.960143      0.0023757      0.00238751
14.      15.      0.959203      0.00251088      0.00252409
15.      16.      0.943605      0.00237537      0.00238739
16.      17.      0.935756      0.00245587      0.00246883
17.      18.      0.924801      0.00249321      0.00250673
18.      19.      0.91243      0.00239286      0.00240548
19.      20.      0.900368      0.0027748      0.00279201
20.      22.      0.883633      0.00158439      0.0015901
22.      24.      0.8574      0.00160362      0.00160964
24.      26.      0.825233      0.0015455      0.00155131
26.      28.      0.795491      0.00182549      0.0018339
28.      30.      0.768251      0.00185466      0.00186366
30.      32.      0.73712      0.00155354      0.00156012
32.      34.      0.705125      0.00158141      0.00158853
34.      36.      0.675307      0.00162642      0.00163429
36.      38.      0.647966      0.00157854      0.00158627
38.      40.      0.615491      0.00156017      0.00156812
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_dphi_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$1$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999032      0      0
179.      178.      0.999329      0      0
178.      177.      0.999368      0      0
177.      176.      1.00002      0      0
176.      175.      0.999673      0      0
175.      174.      1.00277      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01001      0      0
179.      178.      1.0042      0      0
178.      177.      1.00253      0      0
177.      176.      1.01034      0      0
176.      175.      1.00185      0      0
175.      174.      1.24131      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999032      0.000236642      0.000236754
179.      178.      0.999329      0.000199993      0.000200073
178.      177.      0.999368      0.00025105      0.000251176
177.      176.      1.00002      0.000517637      0.000518174
176.      175.      0.999673      0.00116233      0.00116504
175.      174.      1.00277      0.00420969      0.00424533
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01001      0.00648328      0.0065676
179.      178.      1.0042      0.00644172      0.00652544
178.      177.      1.00253      0.00472939      0.00477443
177.      176.      1.01034      0.00839355      0.00853537
176.      175.      1.00185      0.0151615      0.0156347
175.      174.      1.24131      0.277668      0.502457
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.99896      0      0
179.      178.      0.999179      0      0
178.      177.      0.999116      0      0
177.      176.      0.999744      0      0
176.      175.      0.999361      0      0
175.      174.      1.00242      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00992      0      0
179.      178.      1.00402      0      0
178.      177.      1.00223      0      0
177.      176.      1.01003      0      0
176.      175.      1.00152      0      0
175.      174.      1.24086      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.99896      0.000236625      0.000236737
179.      178.      0.999179      0.000199963      0.000200043
178.      177.      0.999116      0.000250986      0.000251112
177.      176.      0.999744      0.000517492      0.000518029
176.      175.      0.999361      0.00116197      0.00116468
175.      174.      1.00242      0.00420821      0.00424384
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00992      0.00648266      0.00656697
179.      178.      1.00402      0.00644058      0.00652428
178.      177.      1.00223      0.00472798      0.00477301
177.      176.      1.01003      0.00839099      0.00853277
176.      175.      1.00152      0.0151566      0.0156296
175.      174.      1.24086      0.277568      0.502276
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_dphi_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.996064      0      0
179.      178.      0.997283      0      0
178.      177.      0.997368      0      0
177.      176.      0.997327      0      0
176.      175.      0.998635      0      0
175.      174.      0.998733      0      0
174.      173.      0.998623      0      0
173.      172.      0.998487      0      0
172.      171.      1.00089      0      0
171.      170.      1.00067      0      0
170.      168.      1.00103      0      0
168.      166.      1.00062      0      0
166.      164.      1.00224      0      0
164.      162.      0.984374      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00018      0      0
179.      178.      1.0048      0      0
178.      177.      1.0032      0      0
177.      176.      0.998946      0      0
176.      175.      1.00405      0      0
175.      174.      1.00037      0      0
174.      173.      1.00337      0      0
173.      172.      1.00231      0      0
172.      171.      1.00719      0      0
171.      170.      1.00511      0      0
170.      168.      1.00708      0      0
168.      166.      1.01147      0      0
166.      164.      1.01362      0      0
164.      162.      1.01129      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.996064      0.000287936      0.000288102
179.      178.      0.997283      0.000271815      0.000271963
178.      177.      0.997368      0.000248017      0.000248141
177.      176.      0.997327      0.000231638      0.000231745
176.      175.      0.998635      0.000258746      0.00025888
175.      174.      0.998733      0.000298255      0.000298433
174.      173.      0.998623      0.000347352      0.000347593
173.      172.      0.998487      0.000413137      0.000413479
172.      171.      1.00089      0.000529105      0.000529665
171.      170.      1.00067      0.000714994      0.000716018
170.      168.      1.00103      0.000742064      0.000743166
168.      166.      1.00062      0.001284      0.0012873
166.      164.      1.00224      0.00270238      0.00271703
164.      162.      0.984374      0.0111733      0.0114328
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00018      0.00164855      0.001654
179.      178.      1.0048      0.00194683      0.0019544
178.      177.      1.0032      0.00200693      0.00201499
177.      176.      0.998946      0.00181788      0.00182452
176.      175.      1.00405      0.00173577      0.0017418
175.      174.      1.00037      0.00178452      0.00179091
174.      173.      1.00337      0.00201538      0.00202351
173.      172.      1.00231      0.00238354      0.00239493
172.      171.      1.00719      0.00297929      0.00299702
171.      170.      1.00511      0.00408581      0.0041193
170.      168.      1.00708      0.00392668      0.00395754
168.      166.      1.01147      0.00641496      0.00649737
166.      164.      1.01362      0.00551575      0.00557644
164.      162.      1.01129      0.0745508      0.0874432
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.995728      0      0
179.      178.      0.996874      0      0
178.      177.      0.99681      0      0
177.      176.      0.996555      0      0
176.      175.      0.997572      0      0
175.      174.      0.997304      0      0
174.      173.      0.996747      0      0
173.      172.      0.99616      0      0
172.      171.      0.998325      0      0
171.      170.      0.998174      0      0
170.      168.      0.99846      0      0
168.      166.      0.997828      0      0
166.      164.      0.999183      0      0
164.      162.      0.980085      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999789      0      0
179.      178.      1.00434      0      0
178.      177.      1.00259      0      0
177.      176.      0.998122      0      0
176.      175.      1.00291      0      0
175.      174.      0.99885      0      0
174.      173.      1.0014      0      0
173.      172.      0.999876      0      0
172.      171.      1.00452      0      0
171.      170.      1.00254      0      0
170.      168.      1.00445      0      0
168.      166.      1.00862      0      0
166.      164.      1.01051      0      0
164.      162.      1.00693      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.995728      0.000287839      0.000288005
179.      178.      0.996874      0.000271703      0.000271852
178.      177.      0.99681      0.000247879      0.000248002
177.      176.      0.996555      0.000231458      0.000231566
176.      175.      0.997572      0.000258471      0.000258605
175.      174.      0.997304      0.000297828      0.000298006
174.      173.      0.996747      0.000346699      0.00034694
173.      172.      0.99616      0.000412174      0.000412515
172.      171.      0.998325      0.000527749      0.000528307
171.      170.      0.998174      0.000713211      0.000714232
170.      168.      0.99846      0.000740157      0.000741256
168.      166.      0.997828      0.00128042      0.00128372
166.      164.      0.999183      0.00269415      0.00270876
164.      162.      0.980085      0.0111246      0.011383
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999789      0.00164791      0.00165336
179.      178.      1.00434      0.00194593      0.0019535
178.      177.      1.00259      0.00200571      0.00201377
177.      176.      0.998122      0.00181638      0.00182302
176.      175.      1.00291      0.00173381      0.00173982
175.      174.      0.99885      0.00178182      0.00178819
174.      173.      1.0014      0.00201141      0.00201952
173.      172.      0.999876      0.00237776      0.00238912
172.      171.      1.00452      0.00297139      0.00298908
171.      170.      1.00254      0.00407537      0.00410878
170.      168.      1.00445      0.00391642      0.0039472
168.      166.      1.00862      0.0063969      0.00647909
166.      164.      1.01051      0.00549882      0.00555933
164.      162.      1.00693      0.07423      0.0870669
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_dphi_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <20$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.95841      0      0
179.      178.      0.960462      0      0
178.      177.      0.959526      0      0
177.      176.      0.960116      0      0
176.      175.      0.961769      0      0
175.      174.      0.963993      0      0
174.      173.      0.966759      0      0
173.      172.      0.96982      0      0
172.      171.      0.973145      0      0
171.      170.      0.977605      0      0
170.      168.      0.978733      0      0
168.      166.      0.977129      0      0
166.      164.      0.976787      0      0
164.      162.      0.975383      0      0
162.      160.      0.971837      0      0
160.      158.      0.971392      0      0
158.      156.      0.97011      0      0
156.      154.      0.969676      0      0
154.      152.      0.969979      0      0
152.      150.      0.973873      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.964579      0      0
179.      178.      0.974108      0      0
178.      177.      0.968797      0      0
177.      176.      0.966779      0      0
176.      175.      0.972728      0      0
175.      174.      0.969102      0      0
174.      173.      0.974557      0      0
173.      172.      0.975267      0      0
172.      171.      0.976058      0      0
171.      170.      0.984085      0      0
170.      168.      0.982974      0      0
168.      166.      0.980594      0      0
166.      164.      0.980582      0      0
164.      162.      0.98313      0      0
162.      160.      0.972967      0      0
160.      158.      0.975715      0      0
158.      156.      0.975722      0      0
156.      154.      0.98425      0      0
154.      152.      0.959264      0      0
152.      150.      0.97993      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.95841      0.000496153      0.000496667
179.      178.      0.960462      0.000495306      0.000495817
178.      177.      0.959526      0.00049528      0.000495792
177.      176.      0.960116      0.00048595      0.000486443
176.      175.      0.961769      0.000482855      0.00048334
175.      174.      0.963993      0.000470246      0.000470705
174.      173.      0.966759      0.000459097      0.000459534
173.      172.      0.96982      0.000443336      0.000443742
172.      171.      0.973145      0.000413425      0.000413776
171.      170.      0.977605      0.000401227      0.000401557
170.      168.      0.978733      0.000296247      0.000296426
168.      166.      0.977129      0.000321949      0.000322161
166.      164.      0.976787      0.000355254      0.000355512
164.      162.      0.975383      0.000392468      0.000392784
162.      160.      0.971837      0.000434655      0.000435044
160.      158.      0.971392      0.000484009      0.000484491
158.      156.      0.97011      0.000538809      0.000539408
156.      154.      0.969676      0.00060752      0.000608282
154.      152.      0.969979      0.000707783      0.000708817
152.      150.      0.973873      0.000877714      0.000879299
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.964579      0.00229322      0.00230418
179.      178.      0.974108      0.00293269      0.00295045
178.      177.      0.968797      0.00258991      0.00260383
177.      176.      0.966779      0.00243802      0.00245038
176.      175.      0.972728      0.00262116      0.00263536
175.      174.      0.969102      0.00278187      0.00279794
174.      173.      0.974557      0.00247242      0.00248503
173.      172.      0.975267      0.00243583      0.00244806
172.      171.      0.976058      0.00220058      0.00221055
171.      170.      0.984085      0.00217815      0.00218783
170.      168.      0.982974      0.00128803      0.00129141
168.      166.      0.980594      0.00122925      0.00123234
166.      164.      0.980582      0.00129277      0.00129619
164.      162.      0.98313      0.0014902      0.00149473
162.      160.      0.972967      0.00184913      0.00185619
160.      158.      0.975715      0.00208937      0.00209835
158.      156.      0.975722      0.00190177      0.00190921
156.      154.      0.98425      0.0105503      0.0107815
154.      152.      0.959264      0.0131144      0.0134831
152.      150.      0.97993      0.00316002      0.00318053
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.955921      0      0
179.      178.      0.957888      0      0
178.      177.      0.956811      0      0
177.      176.      0.957174      0      0
176.      175.      0.958517      0      0
175.      174.      0.960357      0      0
174.      173.      0.962654      0      0
173.      172.      0.965176      0      0
172.      171.      0.967878      0      0
171.      170.      0.971646      0      0
170.      168.      0.971619      0      0
168.      166.      0.968266      0      0
166.      164.      0.965848      0      0
164.      162.      0.962009      0      0
162.      160.      0.955667      0      0
160.      158.      0.952235      0      0
158.      156.      0.947928      0      0
156.      154.      0.944651      0      0
154.      152.      0.943016      0      0
152.      150.      0.947325      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.961935      0      0
179.      178.      0.971356      0      0
178.      177.      0.965915      0      0
177.      176.      0.963676      0      0
176.      175.      0.969299      0      0
175.      174.      0.965307      0      0
174.      173.      0.970277      0      0
173.      172.      0.970461      0      0
172.      171.      0.97065      0      0
171.      170.      0.97796      0      0
170.      168.      0.975672      0      0
168.      166.      0.971493      0      0
166.      164.      0.969337      0      0
164.      162.      0.969345      0      0
162.      160.      0.95646      0      0
160.      158.      0.956137      0      0
158.      156.      0.953063      0      0
156.      154.      0.958486      0      0
154.      152.      0.932249      0      0
152.      150.      0.952919      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.955921      0.000494865      0.000495377
179.      178.      0.957888      0.000493978      0.000494488
178.      177.      0.956811      0.000493879      0.000494389
177.      176.      0.957174      0.000484461      0.000484952
176.      175.      0.958517      0.000481222      0.000481706
175.      174.      0.960357      0.000468473      0.00046893
174.      173.      0.962654      0.000457148      0.000457582
173.      172.      0.965176      0.000441213      0.000441617
172.      171.      0.967878      0.000411187      0.000411537
171.      170.      0.971646      0.000398782      0.000399109
170.      168.      0.971619      0.000294094      0.000294272
168.      166.      0.968266      0.000319029      0.000319239
166.      164.      0.965848      0.000351275      0.000351531
164.      162.      0.962009      0.000387086      0.000387398
162.      160.      0.955667      0.000427423      0.000427806
160.      158.      0.952235      0.000474463      0.000474936
158.      156.      0.947928      0.000526488      0.000527074
156.      154.      0.944651      0.000591841      0.000592583
154.      152.      0.943016      0.000688108      0.000689114
152.      150.      0.947325      0.000853788      0.00085533
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.961935      0.00228693      0.00229786
179.      178.      0.971356      0.0029244      0.00294211
178.      177.      0.965915      0.0025822      0.00259609
177.      176.      0.963676      0.0024302      0.00244252
176.      175.      0.969299      0.00261191      0.00262607
175.      174.      0.965307      0.00277098      0.00278698
174.      173.      0.970277      0.00246157      0.00247412
173.      172.      0.970461      0.00242382      0.00243599
172.      171.      0.97065      0.00218839      0.0021983
171.      170.      0.97796      0.00216459      0.00217422
170.      168.      0.975672      0.00127846      0.00128182
168.      166.      0.971493      0.00121784      0.0012209
166.      164.      0.969337      0.00127794      0.00128132
164.      162.      0.969345      0.00146931      0.00147378
162.      160.      0.95646      0.00181776      0.0018247
160.      158.      0.956137      0.00204744      0.00205625
158.      156.      0.953063      0.00185761      0.00186488
156.      154.      0.958486      0.0102742      0.0104993
154.      152.      0.932249      0.0127451      0.0131033
152.      150.      0.952919      0.00307292      0.00309287
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_dphi_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$20$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.71023      0      0
179.      178.      0.709975      0      0
178.      177.      0.710771      0      0
177.      176.      0.711157      0      0
176.      175.      0.71356      0      0
175.      174.      0.714948      0      0
174.      173.      0.715627      0      0
173.      172.      0.71763      0      0
172.      171.      0.718654      0      0
171.      170.      0.720701      0      0
170.      168.      0.725547      0      0
168.      166.      0.731265      0      0
166.      164.      0.737617      0      0
164.      162.      0.747764      0      0
162.      160.      0.757719      0      0
160.      158.      0.767741      0      0
158.      156.      0.78143      0      0
156.      154.      0.795467      0      0
154.      152.      0.81484      0      0
152.      150.      0.833685      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.739707      0      0
179.      178.      0.736224      0      0
178.      177.      0.741845      0      0
177.      176.      0.731886      0      0
176.      175.      0.745409      0      0
175.      174.      0.729078      0      0
174.      173.      0.746559      0      0
173.      172.      0.761017      0      0
172.      171.      0.746025      0      0
171.      170.      0.738607      0      0
170.      168.      0.753537      0      0
168.      166.      0.753544      0      0
166.      164.      0.765063      0      0
164.      162.      0.770412      0      0
162.      160.      0.783426      0      0
160.      158.      0.78473      0      0
158.      156.      0.798805      0      0
156.      154.      0.817436      0      0
154.      152.      0.827776      0      0
152.      150.      0.847112      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.71023      0.00114664      0.00115035
179.      178.      0.709975      0.00114297      0.00114666
178.      177.      0.710771      0.00114415      0.00114785
177.      176.      0.711157      0.0011481      0.00115182
176.      175.      0.71356      0.00114526      0.00114895
175.      174.      0.714948      0.00114334      0.00114701
174.      173.      0.715627      0.00114385      0.00114752
173.      172.      0.71763      0.00113465      0.00113825
172.      171.      0.718654      0.00113189      0.00113547
171.      170.      0.720701      0.0011307      0.00113425
170.      168.      0.725547      0.000797737      0.000799495
168.      166.      0.731265      0.000793754      0.000795481
166.      164.      0.737617      0.000782096      0.000783758
164.      162.      0.747764      0.000773714      0.000775318
162.      160.      0.757719      0.000761927      0.000763462
160.      158.      0.767741      0.00074762      0.000749079
158.      156.      0.78143      0.000731539      0.000732911
156.      154.      0.795467      0.000708991      0.000710257
154.      152.      0.81484      0.000674672      0.000675792
152.      150.      0.833685      0.000637097      0.000638072
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.739707      0.00418931      0.00423731
179.      178.      0.736224      0.00611542      0.00621874
178.      177.      0.741845      0.00654379      0.00666131
177.      176.      0.731886      0.00624378      0.00635216
176.      175.      0.745409      0.00752298      0.00767796
175.      174.      0.729078      0.00667747      0.00680207
174.      173.      0.746559      0.0066112      0.0067304
173.      172.      0.761017      0.00675225      0.00687424
172.      171.      0.746025      0.00562956      0.00571582
171.      170.      0.738607      0.00525575      0.00533163
170.      168.      0.753537      0.00291103      0.00293369
168.      166.      0.753544      0.00285572      0.00287753
166.      164.      0.765063      0.00279237      0.00281291
164.      162.      0.770412      0.0033573      0.00338682
162.      160.      0.783426      0.00356496      0.0035977
160.      158.      0.78473      0.00324921      0.00327634
158.      156.      0.798805      0.00356475      0.00359685
156.      154.      0.817436      0.00319192      0.00321704
154.      152.      0.827776      0.00339527      0.00342335
152.      150.      0.847112      0.00307912      0.00310166
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.701694      0      0
179.      178.      0.701374      0      0
178.      177.      0.702024      0      0
177.      176.      0.702192      0      0
176.      175.      0.704291      0      0
175.      174.      0.705267      0      0
174.      173.      0.705514      0      0
173.      172.      0.706987      0      0
172.      171.      0.707419      0      0
171.      170.      0.708786      0      0
170.      168.      0.712432      0      0
168.      166.      0.716304      0      0
166.      164.      0.720497      0      0
164.      162.      0.728092      0      0
162.      160.      0.735155      0      0
160.      158.      0.741938      0      0
158.      156.      0.751883      0      0
156.      154.      0.761767      0      0
154.      152.      0.776146      0      0
152.      150.      0.789609      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.730749      0      0
179.      178.      0.72724      0      0
178.      177.      0.732651      0      0
177.      176.      0.722593      0      0
176.      175.      0.735664      0      0
175.      174.      0.719141      0      0
174.      173.      0.735936      0      0
173.      172.      0.749658      0      0
172.      171.      0.73429      0      0
171.      170.      0.726324      0      0
170.      168.      0.739842      0      0
168.      166.      0.738051      0      0
166.      164.      0.747224      0      0
164.      162.      0.750063      0      0
162.      160.      0.760013      0      0
160.      158.      0.758273      0      0
158.      156.      0.768516      0      0
156.      154.      0.78272      0      0
154.      152.      0.788391      0      0
152.      150.      0.802253      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.701694      0.00113286      0.00113653
179.      178.      0.701374      0.00112912      0.00113277
178.      177.      0.702024      0.00113007      0.00113372
177.      176.      0.702192      0.00113363      0.0011373
176.      175.      0.704291      0.00113039      0.00113403
175.      174.      0.705267      0.00112786      0.00113148
174.      173.      0.705514      0.00112769      0.0011313
173.      172.      0.706987      0.00111782      0.00112137
172.      171.      0.707419      0.0011142      0.00111772
171.      170.      0.708786      0.001112      0.0011155
170.      168.      0.712432      0.000783317      0.000785044
168.      166.      0.716304      0.000777515      0.000779206
166.      164.      0.720497      0.000763944      0.000765567
164.      162.      0.728092      0.000753359      0.000754921
162.      160.      0.735155      0.000739238      0.000740728
160.      158.      0.741938      0.000722493      0.000723903
158.      156.      0.751883      0.000703878      0.000705198
156.      154.      0.761767      0.000678955      0.000680167
154.      152.      0.776146      0.000642635      0.000643701
152.      150.      0.789609      0.000603414      0.000604338
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.730749      0.00413858      0.00418599
179.      178.      0.72724      0.0060408      0.00614285
178.      177.      0.732651      0.00646268      0.00657874
177.      176.      0.722593      0.00616451      0.00627151
176.      175.      0.735664      0.00742463      0.00757758
175.      174.      0.719141      0.00658645      0.00670935
174.      173.      0.735936      0.00651713      0.00663463
173.      172.      0.749658      0.00665147      0.00677164
172.      171.      0.73429      0.005541      0.00562591
171.      170.      0.726324      0.00516835      0.00524296
170.      168.      0.739842      0.00285812      0.00288038
168.      166.      0.738051      0.002797      0.00281837
166.      164.      0.747224      0.00272726      0.00274732
164.      162.      0.750063      0.00326862      0.00329736
162.      160.      0.760013      0.00345842      0.00349018
160.      158.      0.758273      0.00313966      0.00316588
158.      156.      0.768516      0.00342958      0.00346047
156.      154.      0.78272      0.00305636      0.00308042
154.      152.      0.788391      0.00323373      0.00326047
152.      150.      0.802253      0.00291606      0.00293741
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_qt_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999239      0      0
2.      3.      0.997966      0      0
3.      4.      0.996781      0      0
4.      5.      0.994034      0      0
5.      6.      0.991065      0      0
6.      7.      0.986007      0      0
7.      8.      0.980912      0      0
8.      9.      0.972664      0      0
9.      10.      0.964193      0      0
10.      11.      0.957225      0      0
11.      12.      0.945129      0      0
12.      13.      0.936566      0      0
13.      14.      0.926324      0      0
14.      15.      0.908078      0      0
15.      16.      0.894127      0      0
16.      17.      0.88011      0      0
17.      18.      0.86852      0      0
18.      19.      0.85253      0      0
19.      20.      0.836271      0      0
20.      22.      0.810186      0      0
22.      24.      0.775386      0      0
24.      26.      0.737978      0      0
26.      28.      0.698776      0      0
28.      30.      0.664729      0      0
30.      32.      0.626831      0      0
32.      34.      0.58997      0      0
34.      36.      0.559544      0      0
36.      38.      0.524797      0      0
38.      40.      0.491778      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00899      0      0
2.      3.      1.00397      0      0
3.      4.      1.00177      0      0
4.      5.      0.999477      0      0
5.      6.      0.994594      0      0
6.      7.      0.995285      0      0
7.      8.      0.997733      0      0
8.      9.      0.972502      0      0
9.      10.      0.980859      0      0
10.      11.      0.970688      0      0
11.      12.      0.959986      0      0
12.      13.      0.954199      0      0
13.      14.      0.939333      0      0
14.      15.      0.921398      0      0
15.      16.      0.912238      0      0
16.      17.      0.898724      0      0
17.      18.      0.884633      0      0
18.      19.      0.878298      0      0
19.      20.      0.855417      0      0
20.      22.      0.838152      0      0
22.      24.      0.802423      0      0
24.      26.      0.770855      0      0
26.      28.      0.727492      0      0
28.      30.      0.699241      0      0
30.      32.      0.65468      0      0
32.      34.      0.617668      0      0
34.      36.      0.591903      0      0
36.      38.      0.555102      0      0
38.      40.      0.520692      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999239      0.000162707      0.00016276
2.      3.      0.997966      0.000295996      0.000296171
3.      4.      0.996781      0.000410265      0.000410603
4.      5.      0.994034      0.000534086      0.000534661
5.      6.      0.991065      0.000658867      0.000659744
6.      7.      0.986007      0.000784588      0.000785838
7.      8.      0.980912      0.000915496      0.000917208
8.      9.      0.972664      0.00105335      0.00105563
9.      10.      0.964193      0.00117914      0.00118203
10.      11.      0.957225      0.00134586      0.00134966
11.      12.      0.945129      0.00145627      0.00146078
12.      13.      0.936566      0.00160435      0.00160986
13.      14.      0.926324      0.0017403      0.00174686
14.      15.      0.908078      0.00188403      0.00189188
15.      16.      0.894127      0.00201176      0.00202085
16.      17.      0.88011      0.00215097      0.00216153
17.      18.      0.86852      0.00229789      0.00231012
18.      19.      0.85253      0.00244254      0.00245662
19.      20.      0.836271      0.00257561      0.00259158
20.      22.      0.810186      0.00195991      0.00196944
22.      24.      0.775386      0.00216285      0.00217498
24.      26.      0.737978      0.00233289      0.00234773
26.      28.      0.698776      0.00250914      0.00252729
28.      30.      0.664729      0.00269996      0.00272207
30.      32.      0.626831      0.00288833      0.0029152
32.      34.      0.58997      0.00306746      0.0030997
34.      36.      0.559544      0.00320035      0.00323738
36.      38.      0.524797      0.00333434      0.00337725
38.      40.      0.491778      0.00352182      0.003573
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00899      0.00498686      0.00503665
2.      3.      1.00397      0.00209274      0.0021015
3.      4.      1.00177      0.00249507      0.00250756
4.      5.      0.999477      0.00257305      0.00258636
5.      6.      0.994594      0.00330396      0.00332606
6.      7.      0.995285      0.0037902      0.00381929
7.      8.      0.997733      0.00383346      0.00386315
8.      9.      0.972502      0.00428678      0.00432491
9.      10.      0.980859      0.00523845      0.00529501
10.      11.      0.970688      0.00562725      0.00569326
11.      12.      0.959986      0.00599255      0.00606831
12.      13.      0.954199      0.00654768      0.00663879
13.      14.      0.939333      0.0080612      0.00820198
14.      15.      0.921398      0.00907429      0.00925662
15.      16.      0.912238      0.00333156      0.00335608
16.      17.      0.898724      0.00348313      0.00351034
17.      18.      0.884633      0.00401697      0.00405378
18.      19.      0.878298      0.00442404      0.00446906
19.      20.      0.855417      0.00399709      0.00403479
20.      22.      0.838152      0.00286443      0.00288415
22.      24.      0.802423      0.00324409      0.00327053
24.      26.      0.770855      0.00327629      0.00330438
26.      28.      0.727492      0.00347293      0.00350641
28.      30.      0.699241      0.00405944      0.00410713
30.      32.      0.65468      0.00426866      0.00432506
32.      34.      0.617668      0.00398642      0.00403855
34.      36.      0.591903      0.00443926      0.00450686
36.      38.      0.555102      0.00437362      0.00444364
38.      40.      0.520692      0.00472195      0.00480918
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999133      0      0
2.      3.      0.997748      0      0
3.      4.      0.996391      0      0
4.      5.      0.99342      0      0
5.      6.      0.990179      0      0
6.      7.      0.984807      0      0
7.      8.      0.979357      0      0
8.      9.      0.970723      0      0
9.      10.      0.961836      0      0
10.      11.      0.954421      0      0
11.      12.      0.941874      0      0
12.      13.      0.932828      0      0
13.      14.      0.922097      0      0
14.      15.      0.903397      0      0
15.      16.      0.888974      0      0
16.      17.      0.874489      0      0
17.      18.      0.862415      0      0
18.      19.      0.845984      0      0
19.      20.      0.829307      0      0
20.      22.      0.802668      0      0
22.      24.      0.76719      0      0
24.      26.      0.729258      0      0
26.      28.      0.689693      0      0
28.      30.      0.655376      0      0
30.      32.      0.617396      0      0
32.      34.      0.580591      0      0
34.      36.      0.550267      0      0
36.      38.      0.515837      0      0
38.      40.      0.483227      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00886      0      0
2.      3.      1.00374      0      0
3.      4.      1.00137      0      0
4.      5.      0.998856      0      0
5.      6.      0.993701      0      0
6.      7.      0.994069      0      0
7.      8.      0.996145      0      0
8.      9.      0.970555      0      0
9.      10.      0.978455      0      0
10.      11.      0.967837      0      0
11.      12.      0.956673      0      0
12.      13.      0.950382      0      0
13.      14.      0.935039      0      0
14.      15.      0.916642      0      0
15.      16.      0.906971      0      0
16.      17.      0.892974      0      0
17.      18.      0.878406      0      0
18.      19.      0.871542      0      0
19.      20.      0.84828      0      0
20.      22.      0.830359      0      0
22.      24.      0.793922      0      0
24.      26.      0.761724      0      0
26.      28.      0.71801      0      0
28.      30.      0.689372      0      0
30.      32.      0.644795      0      0
32.      34.      0.607814      0      0
34.      36.      0.582049      0      0
36.      38.      0.54558      0      0
38.      40.      0.511593      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999133      0.00016269      0.000162743
2.      3.      0.997748      0.000295931      0.000296107
3.      4.      0.996391      0.000410105      0.000410443
4.      5.      0.99342      0.000533757      0.000534331
5.      6.      0.990179      0.000658278      0.000659155
6.      7.      0.984807      0.000783633      0.000784882
7.      8.      0.979357      0.000914045      0.000915754
8.      9.      0.970723      0.00105124      0.00105352
9.      10.      0.961836      0.00117626      0.00117914
10.      11.      0.954421      0.00134192      0.0013457
11.      12.      0.941874      0.00145126      0.00145575
12.      13.      0.932828      0.00159794      0.00160344
13.      14.      0.922097      0.00173236      0.00173889
14.      15.      0.903397      0.00187432      0.00188213
15.      16.      0.888974      0.00200016      0.0020092
16.      17.      0.874489      0.00213723      0.00214773
17.      18.      0.862415      0.00228174      0.00229388
18.      19.      0.845984      0.00242379      0.00243775
19.      20.      0.829307      0.00255417      0.00257
20.      22.      0.802668      0.00194173      0.00195117
22.      24.      0.76719      0.00213999      0.00215199
24.      26.      0.729258      0.00230532      0.00231999
26.      28.      0.689693      0.00247652      0.00249443
28.      30.      0.655376      0.00266197      0.00268377
30.      32.      0.617396      0.00284486      0.00287132
32.      34.      0.580591      0.0030187      0.00305042
34.      36.      0.550267      0.00314729      0.00318371
36.      38.      0.515837      0.00327741      0.00331959
38.      40.      0.483227      0.00346059      0.00351087
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00886      0.00498622      0.005036
2.      3.      1.00374      0.00209227      0.00210103
3.      4.      1.00137      0.00249408      0.00250656
4.      5.      0.998856      0.00257145      0.00258475
5.      6.      0.993701      0.00330099      0.00332307
6.      7.      0.994069      0.00378556      0.00381462
7.      8.      0.996145      0.00382736      0.003857
8.      9.      0.970555      0.0042782      0.00431625
9.      10.      0.978455      0.00522561      0.00528203
10.      11.      0.967837      0.00561073      0.00567655
11.      12.      0.956673      0.00597187      0.00604737
12.      13.      0.950382      0.00652149      0.00661223
13.      14.      0.935039      0.00802436      0.00816449
14.      15.      0.916642      0.00902745      0.00920883
15.      16.      0.906971      0.00331233      0.0033367
16.      17.      0.892974      0.00346085      0.00348788
17.      18.      0.878406      0.00398869      0.00402525
18.      19.      0.871542      0.00439001      0.00443468
19.      20.      0.84828      0.00396374      0.00400113
20.      22.      0.830359      0.0028378      0.00285733
22.      24.      0.793922      0.00320972      0.00323588
24.      26.      0.761724      0.00323748      0.00326523
26.      28.      0.71801      0.00342767      0.00346071
28.      30.      0.689372      0.00400215      0.00404917
30.      32.      0.644795      0.0042042      0.00425975
32.      34.      0.607814      0.00392283      0.00397412
34.      36.      0.582049      0.00436536      0.00443183
36.      38.      0.54558      0.0042986      0.00436742
38.      40.      0.511593      0.00463943      0.00472513
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_qt_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999462      0      0
2.      3.      0.998722      0      0
3.      4.      0.998092      0      0
4.      5.      0.995689      0      0
5.      6.      0.99175      0      0
6.      7.      0.986364      0      0
7.      8.      0.982687      0      0
8.      9.      0.976036      0      0
9.      10.      0.968639      0      0
10.      11.      0.959062      0      0
11.      12.      0.948584      0      0
12.      13.      0.936585      0      0
13.      14.      0.925176      0      0
14.      15.      0.91371      0      0
15.      16.      0.901082      0      0
16.      17.      0.880462      0      0
17.      18.      0.865587      0      0
18.      19.      0.850321      0      0
19.      20.      0.834155      0      0
20.      22.      0.809257      0      0
22.      24.      0.77294      0      0
24.      26.      0.740435      0      0
26.      28.      0.701393      0      0
28.      30.      0.664234      0      0
30.      32.      0.632412      0      0
32.      34.      0.591825      0      0
34.      36.      0.56435      0      0
36.      38.      0.526863      0      0
38.      40.      0.498131      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00307      0      0
2.      3.      1.00449      0      0
3.      4.      1.00214      0      0
4.      5.      0.999121      0      0
5.      6.      0.998955      0      0
6.      7.      0.99681      0      0
7.      8.      0.987097      0      0
8.      9.      0.985733      0      0
9.      10.      0.977249      0      0
10.      11.      0.977048      0      0
11.      12.      0.965384      0      0
12.      13.      0.949774      0      0
13.      14.      0.939209      0      0
14.      15.      0.933695      0      0
15.      16.      0.924168      0      0
16.      17.      0.897262      0      0
17.      18.      0.893035      0      0
18.      19.      0.875211      0      0
19.      20.      0.860836      0      0
20.      22.      0.82969      0      0
22.      24.      0.803983      0      0
24.      26.      0.766396      0      0
26.      28.      0.732887      0      0
28.      30.      0.696845      0      0
30.      32.      0.663734      0      0
32.      34.      0.624962      0      0
34.      36.      0.597656      0      0
36.      38.      0.560591      0      0
38.      40.      0.536708      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999462      0.00019946      0.00019954
2.      3.      0.998722      0.000201717      0.000201799
3.      4.      0.998092      0.000290612      0.000290781
4.      5.      0.995689      0.000414185      0.00041453
5.      6.      0.99175      0.000517871      0.000518412
6.      7.      0.986364      0.000631538      0.000632347
7.      8.      0.982687      0.000732507      0.000733601
8.      9.      0.976036      0.000846603      0.000848074
9.      10.      0.968639      0.00095434      0.000956225
10.      11.      0.959062      0.00106877      0.00107116
11.      12.      0.948584      0.0011825      0.00118545
12.      13.      0.936585      0.00129463      0.00129822
13.      14.      0.925176      0.00141216      0.00141649
14.      15.      0.91371      0.001527      0.00153212
15.      16.      0.901082      0.00164513      0.00165115
16.      17.      0.880462      0.00175252      0.00175952
17.      18.      0.865587      0.00196114      0.00197007
18.      19.      0.850321      0.00198337      0.00199267
19.      20.      0.834155      0.00209115      0.00210168
20.      22.      0.809257      0.00160014      0.00160649
22.      24.      0.77294      0.00175895      0.00176699
24.      26.      0.740435      0.00191129      0.00192121
26.      28.      0.701393      0.00205925      0.00207141
28.      30.      0.664234      0.00221211      0.00222694
30.      32.      0.632412      0.00236164      0.00237941
32.      34.      0.591825      0.00247419      0.00249505
34.      36.      0.56435      0.00264957      0.00267468
36.      38.      0.526863      0.00275265      0.00278171
38.      40.      0.498131      0.00289127      0.00292523
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00307      0.00356205      0.00358753
2.      3.      1.00449      0.00140268      0.0014066
3.      4.      1.00214      0.00181015      0.00181671
4.      5.      0.999121      0.00269949      0.00271415
5.      6.      0.998955      0.00252089      0.00253368
6.      7.      0.99681      0.00526028      0.00531639
7.      8.      0.987097      0.00686126      0.00695799
8.      9.      0.985733      0.00366385      0.00369129
9.      10.      0.977249      0.00467096      0.00471604
10.      11.      0.977048      0.005227      0.00528353
11.      12.      0.965384      0.00578755      0.00585779
12.      13.      0.949774      0.00545883      0.00552231
13.      14.      0.939209      0.00695155      0.007056
14.      15.      0.933695      0.0076121      0.00773827
15.      16.      0.924168      0.00311619      0.00313735
16.      17.      0.897262      0.00375073      0.00378235
17.      18.      0.893035      0.00373546      0.00376698
18.      19.      0.875211      0.00334897      0.00337479
19.      20.      0.860836      0.003649      0.0036802
20.      22.      0.82969      0.00258918      0.00260544
22.      24.      0.803983      0.00270928      0.00272767
24.      26.      0.766396      0.00276387      0.00278395
26.      28.      0.732887      0.00296361      0.00298777
28.      30.      0.696845      0.00319329      0.00322283
30.      32.      0.663734      0.0032791      0.00331183
32.      34.      0.624962      0.00339397      0.00343124
34.      36.      0.597656      0.00386837      0.00391911
36.      38.      0.560591      0.00369084      0.00374009
38.      40.      0.536708      0.00410257      0.00416626
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999215      0      0
2.      3.      0.998165      0      0
3.      4.      0.997282      0      0
4.      5.      0.994688      0      0
5.      6.      0.990484      0      0
6.      7.      0.984785      0      0
7.      8.      0.980749      0      0
8.      9.      0.973707      0      0
9.      10.      0.965891      0      0
10.      11.      0.955873      0      0
11.      12.      0.944938      0      0
12.      13.      0.932468      0      0
13.      14.      0.920579      0      0
14.      15.      0.908619      0      0
15.      16.      0.895517      0      0
16.      17.      0.874462      0      0
17.      18.      0.859132      0      0
18.      19.      0.843422      0      0
19.      20.      0.826842      0      0
20.      22.      0.801386      0      0
22.      24.      0.764417      0      0
24.      26.      0.73134      0      0
26.      28.      0.691933      0      0
28.      30.      0.654552      0      0
30.      32.      0.622566      0      0
32.      34.      0.582108      0      0
34.      36.      0.554687      0      0
36.      38.      0.51756      0      0
38.      40.      0.489179      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00278      0      0
2.      3.      1.00391      0      0
3.      4.      1.00133      0      0
4.      5.      0.998113      0      0
5.      6.      0.997675      0      0
6.      7.      0.99521      0      0
7.      8.      0.985145      0      0
8.      9.      0.983376      0      0
9.      10.      0.97447      0      0
10.      11.      0.973793      0      0
11.      12.      0.961667      0      0
12.      13.      0.945593      0      0
13.      14.      0.934534      0      0
14.      15.      0.928484      0      0
15.      16.      0.91845      0      0
16.      17.      0.891138      0      0
17.      18.      0.886366      0      0
18.      19.      0.868099      0      0
19.      20.      0.853276      0      0
20.      22.      0.821604      0      0
22.      24.      0.795099      0      0
24.      26.      0.75696      0      0
26.      28.      0.722976      0      0
28.      30.      0.686659      0      0
30.      32.      0.653368      0      0
32.      34.      0.614662      0      0
34.      36.      0.587382      0      0
36.      38.      0.55065      0      0
38.      40.      0.527017      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999215      0.000199411      0.00019949
2.      3.      0.998165      0.000201605      0.000201686
3.      4.      0.997282      0.000290376      0.000290545
4.      5.      0.994688      0.000413769      0.000414113
5.      6.      0.990484      0.000517209      0.00051775
6.      7.      0.984785      0.000630527      0.000631335
7.      8.      0.980749      0.000731063      0.000732154
8.      9.      0.973707      0.000844583      0.000846051
9.      10.      0.965891      0.000951633      0.000953512
10.      11.      0.955873      0.00106522      0.0010676
11.      12.      0.944938      0.00117795      0.0011809
12.      13.      0.932468      0.00128894      0.00129252
13.      14.      0.920579      0.00140515      0.00140945
14.      15.      0.908619      0.00151849      0.00152358
15.      16.      0.895517      0.00163496      0.00164096
16.      17.      0.874462      0.00174057      0.00174753
17.      18.      0.859132      0.00194652      0.00195538
18.      19.      0.843422      0.00196728      0.0019765
19.      20.      0.826842      0.00207281      0.00208326
20.      22.      0.801386      0.00158458      0.00159087
22.      24.      0.764417      0.00173955      0.00174751
24.      26.      0.73134      0.00188782      0.00189762
26.      28.      0.691933      0.00203147      0.00204347
28.      30.      0.654552      0.00217986      0.00219448
30.      32.      0.622566      0.00232487      0.00234236
32.      34.      0.582108      0.00243356      0.00245408
34.      36.      0.554687      0.0026042      0.00262889
36.      38.      0.51756      0.00270404      0.00273259
38.      40.      0.489179      0.00283931      0.00287266
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00278      0.00356101      0.00358649
2.      3.      1.00391      0.00140187      0.0014058
3.      4.      1.00133      0.00180868      0.00181523
4.      5.      0.998113      0.00269676      0.00271141
5.      6.      0.997675      0.00251766      0.00253043
6.      7.      0.99521      0.00525183      0.00530785
7.      8.      0.985145      0.0068477      0.00694424
8.      9.      0.983376      0.00365509      0.00368246
9.      10.      0.97447      0.00465768      0.00470263
10.      11.      0.973793      0.00520958      0.00526593
11.      12.      0.961667      0.00576527      0.00583524
12.      13.      0.945593      0.0054348      0.005498
13.      14.      0.934534      0.00691695      0.00702088
14.      15.      0.928484      0.00756961      0.00769508
15.      16.      0.91845      0.00309691      0.00311794
16.      17.      0.891138      0.00372512      0.00375653
17.      18.      0.886366      0.00370756      0.00373884
18.      19.      0.868099      0.00332175      0.00334737
19.      20.      0.853276      0.00361695      0.00364787
20.      22.      0.821604      0.00256395      0.00258005
22.      24.      0.795099      0.00267935      0.00269753
24.      26.      0.75696      0.00272984      0.00274968
26.      28.      0.722976      0.00292354      0.00294737
28.      30.      0.686659      0.00314662      0.00317572
30.      32.      0.653368      0.00322789      0.0032601
32.      34.      0.614662      0.00333803      0.00337469
34.      36.      0.587382      0.00380187      0.00385173
36.      38.      0.55065      0.00362539      0.00367377
38.      40.      0.527017      0.00402849      0.00409103
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_qt_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$168^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.997964      0      0
2.      3.      0.999732      0      0
3.      4.      0.999596      0      0
4.      5.      0.998895      0      0
5.      6.      0.997789      0      0
6.      7.      0.995187      0      0
7.      8.      0.991655      0      0
8.      9.      0.98519      0      0
9.      10.      0.976148      0      0
10.      11.      0.967602      0      0
11.      12.      0.956611      0      0
12.      13.      0.946311      0      0
13.      14.      0.933099      0      0
14.      15.      0.919618      0      0
15.      16.      0.906494      0      0
16.      17.      0.89357      0      0
17.      18.      0.878676      0      0
18.      19.      0.86231      0      0
19.      20.      0.843726      0      0
20.      22.      0.819454      0      0
22.      24.      0.78281      0      0
24.      26.      0.746502      0      0
26.      28.      0.710258      0      0
28.      30.      0.673941      0      0
30.      32.      0.633735      0      0
32.      34.      0.598281      0      0
34.      36.      0.566578      0      0
36.      38.      0.531989      0      0
38.      40.      0.501538      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.961263      0      0
2.      3.      0.995251      0      0
3.      4.      1.00267      0      0
4.      5.      1.00443      0      0
5.      6.      1.00421      0      0
6.      7.      0.997333      0      0
7.      8.      0.993873      0      0
8.      9.      0.993749      0      0
9.      10.      0.98517      0      0
10.      11.      0.974431      0      0
11.      12.      0.96784      0      0
12.      13.      0.959782      0      0
13.      14.      0.950788      0      0
14.      15.      0.934083      0      0
15.      16.      0.931051      0      0
16.      17.      0.902972      0      0
17.      18.      0.930022      0      0
18.      19.      0.850059      0      0
19.      20.      0.856192      0      0
20.      22.      0.842212      0      0
22.      24.      0.811843      0      0
24.      26.      0.778931      0      0
26.      28.      0.737555      0      0
28.      30.      0.700523      0      0
30.      32.      0.668208      0      0
32.      34.      0.627014      0      0
34.      36.      0.600667      0      0
36.      38.      0.568591      0      0
38.      40.      0.524409      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.997964      0.00193553      0.00194307
2.      3.      0.999732      0.000471107      0.000471551
3.      4.      0.999596      0.000292859      0.000293031
4.      5.      0.998895      0.000277871      0.000278025
5.      6.      0.997789      0.000294857      0.000295031
6.      7.      0.995187      0.000323024      0.000323234
7.      8.      0.991655      0.000361885      0.000362149
8.      9.      0.98519      0.000427024      0.000427395
9.      10.      0.976148      0.00051329      0.00051383
10.      11.      0.967602      0.000593323      0.000594052
11.      12.      0.956611      0.000668537      0.000669473
12.      13.      0.946311      0.000738294      0.000739448
13.      14.      0.933099      0.000815852      0.000817281
14.      15.      0.919618      0.000883066      0.000884765
15.      16.      0.906494      0.00095388      0.000955891
16.      17.      0.89357      0.0010294      0.00103178
17.      18.      0.878676      0.00110236      0.00110513
18.      19.      0.86231      0.0011821      0.00118535
19.      20.      0.843726      0.00123925      0.0012429
20.      22.      0.819454      0.000949113      0.000951317
22.      24.      0.78281      0.00104537      0.00104817
24.      26.      0.746502      0.00113859      0.00114207
26.      28.      0.710258      0.00122623      0.00123047
28.      30.      0.673941      0.00131905      0.00132423
30.      32.      0.633735      0.00140268      0.00140892
32.      34.      0.598281      0.00147817      0.00148551
34.      36.      0.566578      0.00157097      0.00157973
36.      38.      0.531989      0.00164619      0.00165644
38.      40.      0.501538      0.00172261      0.00173453
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.961263      0.0293831      0.0312964
2.      3.      0.995251      0.0033033      0.00332538
3.      4.      1.00267      0.00143782      0.00144195
4.      5.      1.00443      0.00136545      0.00136917
5.      6.      1.00421      0.00132163      0.00132512
6.      7.      0.997333      0.00150005      0.00150457
7.      8.      0.993873      0.00208578      0.00209457
8.      9.      0.993749      0.00270753      0.00272236
9.      10.      0.98517      0.0028706      0.00288742
10.      11.      0.974431      0.00335328      0.00337652
11.      12.      0.96784      0.00315616      0.00317688
12.      13.      0.959782      0.00295678      0.00297511
13.      14.      0.950788      0.00311709      0.00313766
14.      15.      0.934083      0.0035088      0.00353536
15.      16.      0.931051      0.00397676      0.00401102
16.      17.      0.902972      0.00423276      0.00427282
17.      18.      0.930022      0.0271198      0.0287994
18.      19.      0.850059      0.0267154      0.0285073
19.      20.      0.856192      0.006723      0.00683027
20.      22.      0.842212      0.0037361      0.00376955
22.      24.      0.811843      0.00368634      0.00372012
24.      26.      0.778931      0.00390712      0.00394671
26.      28.      0.737555      0.00356682      0.00360166
28.      30.      0.700523      0.00465308      0.00471573
30.      32.      0.668208      0.00541177      0.00550088
32.      34.      0.627014      0.00467708      0.00474791
34.      36.      0.600667      0.00459722      0.00466868
36.      38.      0.568591      0.00494867      0.00503633
38.      40.      0.524409      0.00511552      0.00521731
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.997631      0      0
2.      3.      0.999064      0      0
3.      4.      0.998283      0      0
4.      5.      0.99686      0      0
5.      6.      0.994897      0      0
6.      7.      0.991324      0      0
7.      8.      0.98681      0      0
8.      9.      0.979783      0      0
9.      10.      0.970571      0      0
10.      11.      0.961672      0      0
11.      12.      0.950274      0      0
12.      13.      0.939526      0      0
13.      14.      0.925865      0      0
14.      15.      0.911926      0      0
15.      16.      0.898332      0      0
16.      17.      0.884942      0      0
17.      18.      0.869599      0      0
18.      19.      0.852817      0      0
19.      20.      0.833858      0      0
20.      22.      0.809048      0      0
22.      24.      0.771791      0      0
24.      26.      0.734987      0      0
26.      28.      0.698402      0      0
28.      30.      0.661887      0      0
30.      32.      0.621718      0      0
32.      34.      0.586365      0      0
34.      36.      0.554844      0      0
36.      38.      0.520636      0      0
38.      40.      0.490611      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.960934      0      0
2.      3.      0.994567      0      0
3.      4.      1.00134      0      0
4.      5.      1.00238      0      0
5.      6.      1.00129      0      0
6.      7.      0.993454      0      0
7.      8.      0.98901      0      0
8.      9.      0.988291      0      0
9.      10.      0.979538      0      0
10.      11.      0.968455      0      0
11.      12.      0.961422      0      0
12.      13.      0.952893      0      0
13.      14.      0.943409      0      0
14.      15.      0.92626      0      0
15.      16.      0.922659      0      0
16.      17.      0.894243      0      0
17.      18.      0.920404      0      0
18.      19.      0.840689      0      0
19.      20.      0.846166      0      0
20.      22.      0.8315      0      0
22.      24.      0.800396      0      0
24.      26.      0.766894      0      0
26.      28.      0.725216      0      0
28.      30.      0.687963      0      0
30.      32.      0.655503      0      0
32.      34.      0.614487      0      0
34.      36.      0.588185      0      0
36.      38.      0.556411      0      0
38.      40.      0.512937      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.997631      0.00193488      0.00194242
2.      3.      0.999064      0.000470792      0.000471236
3.      4.      0.998283      0.000292475      0.000292646
4.      5.      0.99686      0.000277305      0.000277459
5.      6.      0.994897      0.000294002      0.000294176
6.      7.      0.991324      0.000321771      0.00032198
7.      8.      0.98681      0.000360116      0.000360379
8.      9.      0.979783      0.000424681      0.000425049
9.      10.      0.970571      0.000510358      0.000510895
10.      11.      0.961672      0.000589687      0.000590411
11.      12.      0.950274      0.000664108      0.000665038
12.      13.      0.939526      0.000733      0.000734146
13.      14.      0.925865      0.000809527      0.000810945
14.      15.      0.911926      0.000875678      0.000877363
15.      16.      0.898332      0.000945291      0.000947285
16.      17.      0.884942      0.00101946      0.00102182
17.      18.      0.869599      0.00109097      0.00109372
18.      19.      0.852817      0.00116909      0.00117231
19.      20.      0.833858      0.00122476      0.00122837
20.      22.      0.809048      0.00093706      0.000939236
22.      24.      0.771791      0.00103066      0.00103342
24.      26.      0.734987      0.00112103      0.00112446
26.      28.      0.698402      0.00120576      0.00120994
28.      30.      0.661887      0.00129546      0.00130055
30.      32.      0.621718      0.00137609      0.0013822
32.      34.      0.586365      0.00144873      0.00145592
34.      36.      0.554844      0.00153844      0.00154702
36.      38.      0.520636      0.00161106      0.00162109
38.      40.      0.490611      0.00168509      0.00169674
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.960934      0.0293731      0.0312857
2.      3.      0.994567      0.00330103      0.00332309
3.      4.      1.00134      0.00143591      0.00144004
4.      5.      1.00238      0.00136265      0.00136637
5.      6.      1.00129      0.00131779      0.00132127
6.      7.      0.993454      0.00149421      0.00149872
7.      8.      0.98901      0.00207558      0.00208432
8.      9.      0.988291      0.00269266      0.00270741
9.      10.      0.979538      0.00285419      0.00287092
10.      11.      0.968455      0.00333271      0.00335581
11.      12.      0.961422      0.00313524      0.00315582
12.      13.      0.952893      0.00293555      0.00295375
13.      14.      0.943409      0.0030929      0.00311331
14.      15.      0.92626      0.00347942      0.00350575
15.      16.      0.922659      0.00394091      0.00397487
16.      17.      0.894243      0.00419184      0.00423152
17.      18.      0.920404      0.0268394      0.0285016
18.      19.      0.840689      0.026421      0.028193
19.      20.      0.846166      0.00664427      0.00675028
20.      22.      0.8315      0.00368858      0.0037216
22.      24.      0.800396      0.00363436      0.00366767
24.      26.      0.766894      0.00384674      0.00388572
26.      28.      0.725216      0.00350715      0.00354141
28.      30.      0.687963      0.00456966      0.00463118
30.      32.      0.655503      0.00530887      0.00539628
32.      34.      0.614487      0.00458364      0.00465306
34.      36.      0.588185      0.00450169      0.00457167
36.      38.      0.556411      0.00484265      0.00492844
38.      40.      0.512937      0.00500361      0.00510317
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPWp_qt_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <168^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      0.997473      0      0
5.      6.      1.00076      0      0
6.      7.      1.00088      0      0
7.      8.      0.999032      0      0
8.      9.      0.99754      0      0
9.      10.      0.994525      0      0
10.      11.      0.990174      0      0
11.      12.      0.985356      0      0
12.      13.      0.979584      0      0
13.      14.      0.974549      0      0
14.      15.      0.965946      0      0
15.      16.      0.959366      0      0
16.      17.      0.95103      0      0
17.      18.      0.942674      0      0
18.      19.      0.933003      0      0
19.      20.      0.923119      0      0
20.      22.      0.907308      0      0
22.      24.      0.884799      0      0
24.      26.      0.861679      0      0
26.      28.      0.836311      0      0
28.      30.      0.811289      0      0
30.      32.      0.785243      0      0
32.      34.      0.759652      0      0
34.      36.      0.733375      0      0
36.      38.      0.707296      0      0
38.      40.      0.68253      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.00421      0      0
5.      6.      1.01705      0      0
6.      7.      1.00274      0      0
7.      8.      1.00881      0      0
8.      9.      1.00136      0      0
9.      10.      1.0006      0      0
10.      11.      0.991956      0      0
11.      12.      0.991006      0      0
12.      13.      0.984971      0      0
13.      14.      0.977463      0      0
14.      15.      0.972841      0      0
15.      16.      0.967334      0      0
16.      17.      0.960076      0      0
17.      18.      0.944837      0      0
18.      19.      0.943375      0      0
19.      20.      0.935669      0      0
20.      22.      0.918881      0      0
22.      24.      0.897299      0      0
24.      26.      0.874821      0      0
26.      28.      0.852507      0      0
28.      30.      0.829012      0      0
30.      32.      0.802914      0      0
32.      34.      0.781023      0      0
34.      36.      0.748618      0      0
36.      38.      0.730489      0      0
38.      40.      0.702895      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      0.997473      0.00318301      0.00320346
5.      6.      1.00076      0.00123509      0.00123815
6.      7.      1.00088      0.000855417      0.000856881
7.      8.      0.999032      0.000680283      0.000681211
8.      9.      0.99754      0.000552164      0.000552776
9.      10.      0.994525      0.000496289      0.000496785
10.      11.      0.990174      0.000487136      0.000487616
11.      12.      0.985356      0.000490093      0.000490581
12.      13.      0.979584      0.000497406      0.000497912
13.      14.      0.974549      0.000509002      0.000509534
14.      15.      0.965946      0.000518871      0.000519429
15.      16.      0.959366      0.000532807      0.000533399
16.      17.      0.95103      0.000545763      0.00054639
17.      18.      0.942674      0.000558803      0.000559466
18.      19.      0.933003      0.000572778      0.000573482
19.      20.      0.923119      0.000585239      0.000585982
20.      22.      0.907308      0.000428143      0.000428547
22.      24.      0.884799      0.000445731      0.00044618
24.      26.      0.861679      0.00046305      0.000463548
26.      28.      0.836311      0.000478137      0.000478685
28.      30.      0.811289      0.000494619      0.000495223
30.      32.      0.785243      0.000509278      0.000509939
32.      34.      0.759652      0.000523588      0.000524311
34.      36.      0.733375      0.000535194      0.000535976
36.      38.      0.707296      0.000548147      0.000548998
38.      40.      0.68253      0.000556796      0.000557706
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.00421      0.0181071      0.0187845
5.      6.      1.01705      0.00568976      0.00575414
6.      7.      1.00274      0.00395977      0.0039913
7.      8.      1.00881      0.00291683      0.0029338
8.      9.      1.00136      0.00215949      0.00216884
9.      10.      1.0006      0.00203567      0.00204399
10.      11.      0.991956      0.00189406      0.00190132
11.      12.      0.991006      0.00193338      0.00194095
12.      13.      0.984971      0.0020341      0.00204253
13.      14.      0.977463      0.00230903      0.00231999
14.      15.      0.972841      0.00224941      0.00225986
15.      16.      0.967334      0.00203473      0.00204332
16.      17.      0.960076      0.00202958      0.0020382
17.      18.      0.944837      0.00343723      0.00346243
18.      19.      0.943375      0.00589369      0.00596826
19.      20.      0.935669      0.00540873      0.00547199
20.      22.      0.918881      0.00124999      0.0012534
22.      24.      0.897299      0.00135442      0.00135853
24.      26.      0.874821      0.0013938      0.00139825
26.      28.      0.852507      0.00109953      0.00110237
28.      30.      0.829012      0.00111241      0.0011154
30.      32.      0.802914      0.00134802      0.00135256
32.      34.      0.781023      0.00204085      0.00205158
34.      36.      0.748618      0.00204834      0.00205961
36.      38.      0.730489      0.00159655      0.00160355
38.      40.      0.702895      0.00166948      0.00167745
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      0.995323      0      0
5.      6.      0.997792      0      0
6.      7.      0.996747      0      0
7.      8.      0.993403      0      0
8.      9.      0.989909      0      0
9.      10.      0.984976      0      0
10.      11.      0.978816      0      0
11.      12.      0.972117      0      0
12.      13.      0.964375      0      0
13.      14.      0.95725      0      0
14.      15.      0.946517      0      0
15.      16.      0.937671      0      0
16.      17.      0.927013      0      0
17.      18.      0.916251      0      0
18.      19.      0.904137      0      0
19.      20.      0.891749      0      0
20.      22.      0.872157      0      0
22.      24.      0.844447      0      0
24.      26.      0.816034      0      0
26.      28.      0.785447      0      0
28.      30.      0.755205      0      0
30.      32.      0.72408      0      0
32.      34.      0.693503      0      0
34.      36.      0.662474      0      0
36.      38.      0.631857      0      0
38.      40.      0.602669      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.00203      0      0
5.      6.      1.01402      0      0
6.      7.      0.998581      0      0
7.      8.      1.00311      0      0
8.      9.      0.993688      0      0
9.      10.      0.990976      0      0
10.      11.      0.980564      0      0
11.      12.      0.977677      0      0
12.      13.      0.969663      0      0
13.      14.      0.960097      0      0
14.      15.      0.953256      0      0
15.      16.      0.945438      0      0
16.      17.      0.93581      0      0
17.      18.      0.918332      0      0
18.      19.      0.914164      0      0
19.      20.      0.903846      0      0
20.      22.      0.883249      0      0
22.      24.      0.856342      0      0
24.      26.      0.828442      0      0
26.      28.      0.800617      0      0
28.      30.      0.77166      0      0
30.      32.      0.740329      0      0
32.      34.      0.712965      0      0
34.      36.      0.676194      0      0
36.      38.      0.652522      0      0
38.      40.      0.620594      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      0.995323      0.00317615      0.00319655
5.      6.      0.997792      0.00123143      0.00123448
6.      7.      0.996747      0.000851888      0.000853346
7.      8.      0.993403      0.00067645      0.000677372
8.      9.      0.989909      0.00054794      0.000548547
9.      10.      0.984976      0.000491524      0.000492015
10.      11.      0.978816      0.000481548      0.000482022
11.      12.      0.972117      0.000483508      0.00048399
12.      13.      0.964375      0.000489684      0.000490181
13.      14.      0.95725      0.000499966      0.000500489
14.      15.      0.946517      0.000508434      0.000508981
15.      16.      0.937671      0.000520758      0.000521337
16.      17.      0.927013      0.000531981      0.000532592
17.      18.      0.916251      0.00054314      0.000543785
18.      19.      0.904137      0.000555057      0.000555739
19.      20.      0.891749      0.000565352      0.000566069
20.      22.      0.872157      0.000411555      0.000411944
22.      24.      0.844447      0.000425403      0.000425832
24.      26.      0.816034      0.000438521      0.000438993
26.      28.      0.785447      0.000449057      0.000449571
28.      30.      0.755205      0.000460427      0.000460989
30.      32.      0.72408      0.00046961      0.00047022
32.      34.      0.693503      0.000477996      0.000478655
34.      36.      0.662474      0.000483453      0.00048416
36.      38.      0.631857      0.000489683      0.000490443
38.      40.      0.602669      0.000491647      0.00049245
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.00203      0.0180677      0.0187437
5.      6.      1.01402      0.00567278      0.00573697
6.      7.      0.998581      0.00394336      0.00397475
7.      8.      1.00311      0.00290034      0.00291721
8.      9.      0.993688      0.00214293      0.00215222
9.      10.      0.990976      0.0020161      0.00202433
10.      11.      0.980564      0.0018723      0.00187948
11.      12.      0.977677      0.00190738      0.00191485
12.      13.      0.969663      0.00200248      0.00201079
13.      14.      0.960097      0.00226801      0.00227877
14.      15.      0.953256      0.00220413      0.00221437
15.      16.      0.945438      0.00198867      0.00199707
16.      17.      0.93581      0.00197828      0.00198668
17.      18.      0.918332      0.00334081      0.00336529
18.      19.      0.914164      0.0057112      0.00578346
19.      20.      0.903846      0.00522478      0.00528589
20.      22.      0.883249      0.00120152      0.00120479
22.      24.      0.856342      0.0012926      0.00129651
24.      26.      0.828442      0.0013199      0.00132412
26.      28.      0.800617      0.0010326      0.00103527
28.      30.      0.77166      0.00103545      0.00103823
30.      32.      0.740329      0.00124295      0.00124714
32.      34.      0.712965      0.00186301      0.0018728
34.      36.      0.676194      0.00185017      0.00186035
36.      38.      0.652522      0.00142614      0.0014324
38.      40.      0.620594      0.00147401      0.00148104
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_dphi_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$1$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999523      0      0
179.      178.      0.999767      0      0
178.      177.      0.999973      0      0
177.      176.      1.00004      0      0
176.      175.      1.00123      0      0
175.      174.      1.0081      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01981      0      0
179.      178.      1.00014      0      0
178.      177.      1.01108      0      0
177.      176.      1.0153      0      0
176.      175.      0.981292      0      0
175.      174.      1.14141      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999523      0.00016462      0.000164674
179.      178.      0.999767      0.000141221      0.000141261
178.      177.      0.999973      0.000209131      0.000209219
177.      176.      1.00004      0.000494301      0.000494791
176.      175.      1.00123      0.00116729      0.00117002
175.      174.      1.0081      0.00462148      0.00466424
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01981      0.0134371      0.0138007
179.      178.      1.00014      0.0109147      0.0111583
178.      177.      1.01108      0.00791962      0.00804566
177.      176.      1.0153      0.0159283      0.0164442
176.      175.      0.981292      0.027049      0.0286272
175.      174.      1.14141      0.146148      0.196458
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999416      0      0
179.      178.      0.999584      0      0
178.      177.      0.999729      0      0
177.      176.      0.999747      0      0
176.      175.      1.00126      0      0
175.      174.      1.00773      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01962      0      0
179.      178.      0.999873      0      0
178.      177.      1.01095      0      0
177.      176.      1.01488      0      0
176.      175.      0.980964      0      0
175.      174.      1.14121      0      0
174.      173.      1.      0      0
173.      172.      1.      0      0
172.      171.      1.      0      0
171.      170.      1.      0      0
170.      168.      1.      0      0
168.      166.      1.      0      0
166.      164.      1.      0      0
164.      162.      1.      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.999416      0.000164602      0.000164657
179.      178.      0.999584      0.000141195      0.000141235
178.      177.      0.999729      0.00020908      0.000209168
177.      176.      0.999747      0.000494159      0.000494648
176.      175.      1.00126      0.00116732      0.00117005
175.      174.      1.00773      0.0046198      0.00466255
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.01962      0.0134345      0.0137981
179.      178.      0.999873      0.0109118      0.0111553
178.      177.      1.01095      0.00791859      0.00804462
177.      176.      1.01488      0.0159216      0.0164374
176.      175.      0.980964      0.0270399      0.0286176
175.      174.      1.14121      0.146123      0.196424
174.      173.      1.      0.      0.
173.      172.      1.      0.      0.
172.      171.      1.      0.      0.
171.      170.      1.      0.      0.
170.      168.      1.      0.      0.
168.      166.      1.      0.      0.
166.      164.      1.      0.      0.
164.      162.      1.      0.      0.
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_dphi_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.998164      0      0
179.      178.      0.998266      0      0
178.      177.      0.998658      0      0
177.      176.      0.999617      0      0
176.      175.      1.00056      0      0
175.      174.      1.00043      0      0
174.      173.      1.00086      0      0
173.      172.      1.0014      0      0
172.      171.      1.00179      0      0
171.      170.      1.00187      0      0
170.      168.      1.00202      0      0
168.      166.      1.00456      0      0
166.      164.      1.01062      0      0
164.      162.      0.982484      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00374      0      0
179.      178.      1.0005      0      0
178.      177.      1.00257      0      0
177.      176.      1.00544      0      0
176.      175.      1.00459      0      0
175.      174.      1.00457      0      0
174.      173.      1.00135      0      0
173.      172.      1.00616      0      0
172.      171.      1.00355      0      0
171.      170.      1.00697      0      0
170.      168.      1.01413      0      0
168.      166.      1.02473      0      0
166.      164.      1.00998      0      0
164.      162.      0.969599      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.998164      0.000197323      0.000197401
179.      178.      0.998266      0.000190414      0.000190487
178.      177.      0.998658      0.00016901      0.000169067
177.      176.      0.999617      0.000170849      0.000170908
176.      175.      1.00056      0.000196864      0.000196941
175.      174.      1.00043      0.000231597      0.000231704
174.      173.      1.00086      0.000279028      0.000279184
173.      172.      1.0014      0.000363909      0.000364173
172.      171.      1.00179      0.000512933      0.000513459
171.      170.      1.00187      0.000687775      0.00068872
170.      168.      1.00202      0.000722893      0.000723937
168.      166.      1.00456      0.00130844      0.00131186
166.      164.      1.01062      0.00284714      0.00286327
164.      162.      0.982484      0.0121008      0.0124065
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.00374      0.00165486      0.00166033
179.      178.      1.0005      0.00192411      0.00193153
178.      177.      1.00257      0.00197008      0.00197785
177.      176.      1.00544      0.00169043      0.00169613
176.      175.      1.00459      0.00166116      0.00166668
175.      174.      1.00457      0.00184602      0.00185283
174.      173.      1.00135      0.00209456      0.00210336
173.      172.      1.00616      0.00314134      0.00316108
172.      171.      1.00355      0.00435888      0.00439707
171.      170.      1.00697      0.00585675      0.00592568
170.      168.      1.01413      0.00574695      0.00581283
168.      166.      1.02473      0.0110331      0.0112759
166.      164.      1.00998      0.00545642      0.00551602
164.      162.      0.969599      0.0212162      0.0221872
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.998176      0      0
179.      178.      0.997481      0      0
178.      177.      0.99867      0      0
177.      176.      0.998942      0      0
176.      175.      0.999474      0      0
175.      174.      0.999003      0      0
174.      173.      0.999027      0      0
173.      172.      0.999011      0      0
172.      171.      0.999799      0      0
171.      170.      0.999772      0      0
170.      168.      1.00012      0      0
168.      166.      1.00298      0      0
166.      164.      1.00859      0      0
164.      162.      0.980455      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.0037      0      0
179.      178.      0.999611      0      0
178.      177.      1.0028      0      0
177.      176.      1.00486      0      0
176.      175.      1.00343      0      0
175.      174.      1.00315      0      0
174.      173.      0.999497      0      0
173.      172.      1.00353      0      0
172.      171.      1.00143      0      0
171.      170.      1.00471      0      0
170.      168.      1.01212      0      0
168.      166.      1.02303      0      0
166.      164.      1.00793      0      0
164.      162.      0.967503      0      0
162.      160.      1.      0      0
160.      158.      1.      0      0
158.      156.      1.      0      0
156.      154.      1.      0      0
154.      152.      1.      0      0
152.      150.      1.      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.998176      0.000197325      0.000197403
179.      178.      0.997481      0.000190264      0.000190337
178.      177.      0.99867      0.000169012      0.000169069
177.      176.      0.998942      0.000170734      0.000170792
176.      175.      0.999474      0.000196649      0.000196727
175.      174.      0.999003      0.000231266      0.000231373
174.      173.      0.999027      0.000278516      0.000278672
173.      172.      0.999011      0.000363042      0.000363306
172.      171.      0.999799      0.000511913      0.000512437
171.      170.      0.999772      0.000686336      0.000687279
170.      168.      1.00012      0.000721516      0.000722558
168.      166.      1.00298      0.00130638      0.00130979
166.      164.      1.00859      0.0028414      0.0028575
164.      162.      0.980455      0.0120759      0.0123808
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      1.0037      0.00165478      0.00166025
179.      178.      0.999611      0.00192241      0.00192983
178.      177.      1.0028      0.00197053      0.0019783
177.      176.      1.00486      0.00168946      0.00169516
176.      175.      1.00343      0.00165925      0.00166476
175.      174.      1.00315      0.00184341      0.00185021
174.      173.      0.999497      0.0020907      0.00209948
173.      172.      1.00353      0.00313313      0.00315282
172.      171.      1.00143      0.00434966      0.00438778
171.      170.      1.00471      0.00584362      0.00591239
170.      168.      1.01212      0.00573557      0.00580132
168.      166.      1.02303      0.0110148      0.0112572
166.      164.      1.00793      0.00544534      0.00550482
164.      162.      0.967503      0.0211704      0.0221392
162.      160.      1.      0.      0.
160.      158.      1.      0.      0.
158.      156.      1.      0.      0.
156.      154.      1.      0.      0.
154.      152.      1.      0.      0.
152.      150.      1.      0.      0.
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_dphi_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <20$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.968741      0      0
179.      178.      0.969482      0      0
178.      177.      0.96931      0      0
177.      176.      0.971572      0      0
176.      175.      0.972391      0      0
175.      174.      0.975099      0      0
174.      173.      0.97732      0      0
173.      172.      0.982053      0      0
172.      171.      0.984174      0      0
171.      170.      0.98521      0      0
170.      168.      0.98489      0      0
168.      166.      0.984494      0      0
166.      164.      0.983434      0      0
164.      162.      0.982727      0      0
162.      160.      0.982801      0      0
160.      158.      0.981854      0      0
158.      156.      0.983174      0      0
156.      154.      0.987164      0      0
154.      152.      0.992048      0      0
152.      150.      0.995618      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.98352      0      0
179.      178.      0.975956      0      0
178.      177.      0.976441      0      0
177.      176.      0.979881      0      0
176.      175.      0.981844      0      0
175.      174.      0.979916      0      0
174.      173.      0.98704      0      0
173.      172.      0.985205      0      0
172.      171.      0.992822      0      0
171.      170.      0.991801      0      0
170.      168.      0.989147      0      0
168.      166.      0.988538      0      0
166.      164.      0.988133      0      0
164.      162.      0.988003      0      0
162.      160.      0.989892      0      0
160.      158.      0.988711      0      0
158.      156.      0.985874      0      0
156.      154.      0.991288      0      0
154.      152.      0.994095      0      0
152.      150.      1.00975      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.968741      0.000355958      0.00035622
179.      178.      0.969482      0.000354981      0.000355241
178.      177.      0.96931      0.000352182      0.000352438
177.      176.      0.971572      0.000348612      0.000348862
176.      175.      0.972391      0.000342644      0.000342885
175.      174.      0.975099      0.000334957      0.000335187
174.      173.      0.97732      0.000322746      0.000322959
173.      172.      0.982053      0.000300204      0.000300388
172.      171.      0.984174      0.000289135      0.000289305
171.      170.      0.98521      0.00029688      0.000297059
170.      168.      0.98489      0.000224379      0.000224482
168.      166.      0.984494      0.00024921      0.000249336
166.      164.      0.983434      0.000278526      0.000278684
164.      162.      0.982727      0.00031245      0.000312649
162.      160.      0.982801      0.000352424      0.000352676
160.      158.      0.981854      0.000399429      0.000399754
158.      156.      0.983174      0.000462095      0.000462529
156.      154.      0.987164      0.00056891      0.000569567
154.      152.      0.992048      0.00071281      0.000713836
152.      150.      0.995618      0.000867276      0.00086879
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.98352      0.00226161      0.00227206
179.      178.      0.975956      0.00277692      0.00279282
178.      177.      0.976441      0.00238195      0.00239363
177.      176.      0.979881      0.0022831      0.00229379
176.      175.      0.981844      0.00229526      0.00230604
175.      174.      0.979916      0.00235888      0.00237029
174.      173.      0.98704      0.00230128      0.00231206
173.      172.      0.985205      0.00247606      0.00248857
172.      171.      0.992822      0.00230781      0.00231859
171.      170.      0.991801      0.00287066      0.00288737
170.      168.      0.989147      0.00163289      0.0016383
168.      166.      0.988538      0.00119322      0.00119611
166.      164.      0.988133      0.00126078      0.001264
164.      162.      0.988003      0.00147935      0.00148379
162.      160.      0.989892      0.00161006      0.00161531
160.      158.      0.988711      0.00199007      0.00199811
158.      156.      0.985874      0.0022672      0.00227767
156.      154.      0.991288      0.00260357      0.00261732
154.      152.      0.994095      0.00325841      0.00327992
152.      150.      1.00975      0.00418641      0.00422142
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.967141      0      0
179.      178.      0.967635      0      0
178.      177.      0.967409      0      0
177.      176.      0.969367      0      0
176.      175.      0.969474      0      0
175.      174.      0.971701      0      0
174.      173.      0.973966      0      0
173.      172.      0.977913      0      0
172.      171.      0.979352      0      0
171.      170.      0.979341      0      0
170.      168.      0.977507      0      0
168.      166.      0.975438      0      0
166.      164.      0.972426      0      0
164.      162.      0.968628      0      0
162.      160.      0.965576      0      0
160.      158.      0.962106      0      0
158.      156.      0.961021      0      0
156.      154.      0.964791      0      0
154.      152.      0.971262      0      0
152.      150.      0.975247      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.981843      0      0
179.      178.      0.973947      0      0
178.      177.      0.974447      0      0
177.      176.      0.977659      0      0
176.      175.      0.978758      0      0
175.      174.      0.976297      0      0
174.      173.      0.983482      0      0
173.      172.      0.980862      0      0
172.      171.      0.987778      0      0
171.      170.      0.985632      0      0
170.      168.      0.981686      0      0
168.      166.      0.979197      0      0
166.      164.      0.976938      0      0
164.      162.      0.973681      0      0
162.      160.      0.972217      0      0
160.      158.      0.968436      0      0
158.      156.      0.963274      0      0
156.      154.      0.968412      0      0
154.      152.      0.972932      0      0
152.      150.      0.988889      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.967141      0.00035537      0.000355631
179.      178.      0.967635      0.000354304      0.000354564
178.      177.      0.967409      0.000351491      0.000351747
177.      176.      0.969367      0.000347821      0.00034807
176.      175.      0.969474      0.000341615      0.000341856
175.      174.      0.971701      0.000333789      0.000334019
174.      173.      0.973966      0.000321638      0.000321851
173.      172.      0.977913      0.000298939      0.000299121
172.      171.      0.979352      0.000287718      0.000287887
171.      170.      0.979341      0.000295111      0.000295289
170.      168.      0.977507      0.000222697      0.000222799
168.      166.      0.975438      0.000246918      0.000247043
166.      164.      0.972426      0.000275408      0.000275564
164.      162.      0.968628      0.000307967      0.000308163
162.      160.      0.965576      0.000346247      0.000346495
160.      158.      0.962106      0.000391395      0.000391714
158.      156.      0.961021      0.000451683      0.000452108
156.      154.      0.964791      0.000556016      0.000556658
154.      152.      0.971262      0.000697875      0.00069888
152.      150.      0.975247      0.000849531      0.000851014
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.981843      0.00225775      0.00226818
179.      178.      0.973947      0.00277121      0.00278707
178.      177.      0.974447      0.00237709      0.00238874
177.      176.      0.977659      0.00227792      0.00228859
176.      175.      0.978758      0.00228805      0.0022988
175.      174.      0.976297      0.00235017      0.00236154
174.      173.      0.983482      0.00229299      0.00230373
173.      172.      0.980862      0.00246515      0.0024776
172.      171.      0.987778      0.00229609      0.00230681
171.      170.      0.985632      0.0028528      0.00286942
170.      168.      0.981686      0.00162057      0.00162594
168.      166.      0.979197      0.00118195      0.00118481
166.      164.      0.976938      0.00124649      0.00124968
164.      162.      0.973681      0.0014579      0.00146228
162.      160.      0.972217      0.00158131      0.00158647
160.      158.      0.968436      0.00194926      0.00195714
158.      156.      0.963274      0.00221523      0.00222546
156.      154.      0.968412      0.00254349      0.00255692
154.      152.      0.972932      0.00318905      0.00321009
152.      150.      0.988889      0.00409991      0.00413419
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_dphi_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$20$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.6
Legend2YPos=0.17
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=150
XMax=180
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.757915      0      0
179.      178.      0.761955      0      0
178.      177.      0.760681      0      0
177.      176.      0.759773      0      0
176.      175.      0.762578      0      0
175.      174.      0.762537      0      0
174.      173.      0.764812      0      0
173.      172.      0.766969      0      0
172.      171.      0.769345      0      0
171.      170.      0.770683      0      0
170.      168.      0.775691      0      0
168.      166.      0.782711      0      0
166.      164.      0.790674      0      0
164.      162.      0.799592      0      0
162.      160.      0.811519      0      0
160.      158.      0.823814      0      0
158.      156.      0.841935      0      0
156.      154.      0.865556      0      0
154.      152.      0.878072      0      0
152.      150.      0.881258      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.780317      0      0
179.      178.      0.794194      0      0
178.      177.      0.784591      0      0
177.      176.      0.782018      0      0
176.      175.      0.786402      0      0
175.      174.      0.794051      0      0
174.      173.      0.784768      0      0
173.      172.      0.793577      0      0
172.      171.      0.800857      0      0
171.      170.      0.789251      0      0
170.      168.      0.799311      0      0
168.      166.      0.810361      0      0
166.      164.      0.808069      0      0
164.      162.      0.824134      0      0
162.      160.      0.828568      0      0
160.      158.      0.838599      0      0
158.      156.      0.855775      0      0
156.      154.      0.880197      0      0
154.      152.      0.888946      0      0
152.      150.      0.887442      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.757915      0.000870303      0.000872307
179.      178.      0.761955      0.000875071      0.000877086
178.      177.      0.760681      0.000872614      0.00087462
177.      176.      0.759773      0.000869255      0.000871249
176.      175.      0.762578      0.000870231      0.000872221
175.      174.      0.762537      0.000866742      0.000868717
174.      173.      0.764812      0.00086692      0.00086889
173.      172.      0.766969      0.000865946      0.000867906
172.      171.      0.769345      0.000862299      0.000864236
171.      170.      0.770683      0.000860622      0.000862548
170.      168.      0.775691      0.000605444      0.000606391
168.      166.      0.782711      0.000600736      0.000601659
166.      164.      0.790674      0.000593476      0.000594368
164.      162.      0.799592      0.000584261      0.000585116
162.      160.      0.811519      0.000573743      0.000574556
160.      158.      0.823814      0.000558613      0.000559371
158.      156.      0.841935      0.000538225      0.000538914
156.      154.      0.865556      0.00050367      0.000504257
154.      152.      0.878072      0.00049092      0.00049147
152.      150.      0.881258      0.00049834      0.000498904
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.780317      0.00436377      0.00441313
179.      178.      0.794194      0.00696434      0.00708866
178.      177.      0.784591      0.00616574      0.00626419
177.      176.      0.782018      0.00559766      0.00567896
176.      175.      0.786402      0.00544231      0.0055187
175.      174.      0.794051      0.00670008      0.00681508
174.      173.      0.784768      0.00648498      0.00659396
173.      172.      0.793577      0.00542502      0.00550022
172.      171.      0.800857      0.00567611      0.00575772
171.      170.      0.789251      0.00568572      0.00576884
170.      168.      0.799311      0.00311359      0.00313803
168.      166.      0.810361      0.00318141      0.00320659
166.      164.      0.808069      0.0031315      0.00315596
164.      162.      0.824134      0.00368291      0.00371612
162.      160.      0.828568      0.00284466      0.00286433
160.      158.      0.838599      0.00264958      0.00266643
158.      156.      0.855775      0.00280618      0.00282471
156.      154.      0.880197      0.00246987      0.00248381
154.      152.      0.888946      0.0021499      0.00216035
152.      150.      0.887442      0.0022071      0.00221814
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.750328      0      0
179.      178.      0.754351      0      0
178.      177.      0.753273      0      0
177.      176.      0.752223      0      0
176.      175.      0.754518      0      0
175.      174.      0.753975      0      0
174.      173.      0.756026      0      0
173.      172.      0.757312      0      0
172.      171.      0.759283      0      0
171.      170.      0.759456      0      0
170.      168.      0.763555      0      0
168.      166.      0.768482      0      0
166.      164.      0.774326      0      0
164.      162.      0.780626      0      0
162.      160.      0.789298      0      0
160.      158.      0.797787      0      0
158.      156.      0.811509      0      0
156.      154.      0.830253      0      0
154.      152.      0.837864      0      0
152.      150.      0.836961      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.772464      0      0
179.      178.      0.786216      0      0
178.      177.      0.776978      0      0
177.      176.      0.774221      0      0
176.      175.      0.778098      0      0
175.      174.      0.785083      0      0
174.      173.      0.775767      0      0
173.      172.      0.783554      0      0
172.      171.      0.790381      0      0
171.      170.      0.777762      0      0
170.      168.      0.786744      0      0
168.      166.      0.795628      0      0
166.      164.      0.791328      0      0
164.      162.      0.80458      0      0
162.      160.      0.805862      0      0
160.      158.      0.812022      0      0
158.      156.      0.824747      0      0
156.      154.      0.844233      0      0
154.      152.      0.848167      0      0
152.      150.      0.842687      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.750328      0.000861591      0.000863575
179.      178.      0.754351      0.000866338      0.000868333
178.      177.      0.753273      0.000864116      0.000866103
177.      176.      0.752223      0.000860618      0.000862591
176.      175.      0.754518      0.000861033      0.000863002
175.      174.      0.753975      0.00085701      0.000858962
174.      173.      0.756026      0.00085696      0.000858907
173.      172.      0.757312      0.000855043      0.000856978
172.      171.      0.759283      0.000851022      0.000852934
171.      170.      0.759456      0.000848085      0.000849983
170.      168.      0.763555      0.000595972      0.000596904
168.      166.      0.768482      0.000589815      0.000590722
166.      164.      0.774326      0.000581204      0.000582078
164.      162.      0.780626      0.000570403      0.000571238
162.      160.      0.789298      0.000558032      0.000558823
160.      158.      0.797787      0.000540964      0.000541699
158.      156.      0.811509      0.000518774      0.000519439
156.      154.      0.830253      0.000483127      0.00048369
154.      152.      0.837864      0.00046844      0.000468965
152.      150.      0.836961      0.000473291      0.000473826
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180.      179.      0.772464      0.00431985      0.00436872
179.      178.      0.786216      0.00689438      0.00701745
178.      177.      0.776978      0.00610591      0.00620341
177.      176.      0.774221      0.00554185      0.00562234
176.      175.      0.778098      0.00538485      0.00546042
175.      174.      0.785083      0.0066244      0.00673811
174.      173.      0.775767      0.00641061      0.00651834
173.      172.      0.783554      0.00535651      0.00543076
172.      171.      0.790381      0.00560186      0.00568241
171.      170.      0.777762      0.00560296      0.00568487
170.      168.      0.786744      0.00306463      0.0030887
168.      166.      0.795628      0.00312357      0.00314829
166.      164.      0.791328      0.00306663      0.00309058
164.      162.      0.80458      0.00359553      0.00362796
162.      160.      0.805862      0.0027667      0.00278583
160.      158.      0.812022      0.00256561      0.00258192
158.      156.      0.824747      0.00270444      0.00272229
156.      154.      0.844233      0.00236895      0.00238232
154.      152.      0.848167      0.00205128      0.00206125
152.      150.      0.842687      0.0020958      0.00210627
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_qt_FixedOrder0.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999655      0      0
2.      3.      0.999394      0      0
3.      4.      0.998034      0      0
4.      5.      0.995898      0      0
5.      6.      0.993659      0      0
6.      7.      0.991188      0      0
7.      8.      0.986991      0      0
8.      9.      0.979541      0      0
9.      10.      0.976342      0      0
10.      11.      0.969759      0      0
11.      12.      0.96244      0      0
12.      13.      0.951849      0      0
13.      14.      0.942508      0      0
14.      15.      0.93277      0      0
15.      16.      0.921732      0      0
16.      17.      0.91163      0      0
17.      18.      0.898229      0      0
18.      19.      0.888316      0      0
19.      20.      0.86871      0      0
20.      22.      0.849551      0      0
22.      24.      0.820023      0      0
24.      26.      0.789182      0      0
26.      28.      0.761101      0      0
28.      30.      0.726066      0      0
30.      32.      0.697404      0      0
32.      34.      0.657634      0      0
34.      36.      0.63057      0      0
36.      38.      0.595446      0      0
38.      40.      0.564304      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.01273      0      0
2.      3.      1.00633      0      0
3.      4.      1.00062      0      0
4.      5.      1.00667      0      0
5.      6.      0.994666      0      0
6.      7.      1.00405      0      0
7.      8.      0.992905      0      0
8.      9.      0.993651      0      0
9.      10.      0.987818      0      0
10.      11.      0.987059      0      0
11.      12.      0.974629      0      0
12.      13.      0.959139      0      0
13.      14.      0.958718      0      0
14.      15.      0.949388      0      0
15.      16.      0.93748      0      0
16.      17.      0.929692      0      0
17.      18.      0.92004      0      0
18.      19.      0.906188      0      0
19.      20.      0.892621      0      0
20.      22.      0.873824      0      0
22.      24.      0.845251      0      0
24.      26.      0.818031      0      0
26.      28.      0.787387      0      0
28.      30.      0.759152      0      0
30.      32.      0.728885      0      0
32.      34.      0.68895      0      0
34.      36.      0.664634      0      0
36.      38.      0.627013      0      0
38.      40.      0.593682      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999655      0.000113169      0.000113194
2.      3.      0.999394      0.000202685      0.000202767
3.      4.      0.998034      0.000289849      0.000290017
4.      5.      0.995898      0.000378112      0.000378399
5.      6.      0.993659      0.000468345      0.000468786
6.      7.      0.991188      0.000561204      0.00056184
7.      8.      0.986991      0.000655322      0.000656194
8.      9.      0.979541      0.000750154      0.000751304
9.      10.      0.976342      0.000852162      0.000853652
10.      11.      0.969759      0.000953536      0.000955415
11.      12.      0.96244      0.00105618      0.0010585
12.      13.      0.951849      0.00115842      0.00116125
13.      14.      0.942508      0.00126507      0.00126847
14.      15.      0.93277      0.00137275      0.0013768
15.      16.      0.921732      0.00148147      0.00148624
16.      17.      0.91163      0.00159648      0.00160209
17.      18.      0.898229      0.0017036      0.00171009
18.      19.      0.888316      0.00182075      0.00182824
19.      20.      0.86871      0.00192519      0.00193376
20.      22.      0.849551      0.00147514      0.00148028
22.      24.      0.820023      0.00163526      0.00164181
24.      26.      0.789182      0.00179018      0.00179833
26.      28.      0.761101      0.0019543      0.00196438
28.      30.      0.726066      0.00209046      0.00210257
30.      32.      0.697404      0.00226104      0.0022758
32.      34.      0.657634      0.00236841      0.00238559
34.      36.      0.63057      0.00253312      0.00255363
36.      38.      0.595446      0.00263486      0.00265839
38.      40.      0.564304      0.00275759      0.00278481
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.01273      0.00960241      0.00978803
2.      3.      1.00633      0.00366927      0.00369623
3.      4.      1.00062      0.00203057      0.00203885
4.      5.      1.00667      0.00267834      0.00269267
5.      6.      0.994666      0.00321057      0.00323143
6.      7.      1.00405      0.00355886      0.00358427
7.      8.      0.992905      0.00384088      0.00387083
8.      9.      0.993651      0.00459607      0.00463898
9.      10.      0.987818      0.00535318      0.00541184
10.      11.      0.987059      0.00549513      0.005557
11.      12.      0.974629      0.00572559      0.00579366
12.      13.      0.959139      0.00826942      0.00841452
13.      14.      0.958718      0.00807654      0.00821495
14.      15.      0.949388      0.00747577      0.00759539
15.      16.      0.93748      0.00268501      0.00270048
16.      17.      0.929692      0.00292108      0.00293955
17.      18.      0.92004      0.0029938      0.00301341
18.      19.      0.906188      0.00358631      0.00361492
19.      20.      0.892621      0.00381166      0.00384449
20.      22.      0.873824      0.00234825      0.00236094
22.      24.      0.845251      0.00248362      0.0024983
24.      26.      0.818031      0.00282703      0.0028467
26.      28.      0.787387      0.00314795      0.00317332
28.      30.      0.759152      0.00334777      0.00337756
30.      32.      0.728885      0.00340062      0.00343265
32.      34.      0.68895      0.00333743      0.00337008
34.      36.      0.664634      0.00365669      0.00369738
36.      38.      0.627013      0.00378431      0.00383055
38.      40.      0.593682      0.00382522      0.00387515
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999557      0      0
2.      3.      0.999329      0      0
3.      4.      0.997637      0      0
4.      5.      0.99544      0      0
5.      6.      0.993157      0      0
6.      7.      0.990597      0      0
7.      8.      0.985899      0      0
8.      9.      0.978178      0      0
9.      10.      0.974537      0      0
10.      11.      0.967669      0      0
11.      12.      0.960255      0      0
12.      13.      0.949287      0      0
13.      14.      0.939562      0      0
14.      15.      0.929313      0      0
15.      16.      0.917799      0      0
16.      17.      0.907442      0      0
17.      18.      0.893606      0      0
18.      19.      0.883411      0      0
19.      20.      0.863276      0      0
20.      22.      0.84348      0      0
22.      24.      0.813452      0      0
24.      26.      0.781893      0      0
26.      28.      0.753173      0      0
28.      30.      0.717715      0      0
30.      32.      0.688832      0      0
32.      34.      0.648711      0      0
34.      36.      0.621353      0      0
36.      38.      0.586173      0      0
38.      40.      0.554944      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.0126      0      0
2.      3.      1.00614      0      0
3.      4.      1.0002      0      0
4.      5.      1.00622      0      0
5.      6.      0.994131      0      0
6.      7.      1.00354      0      0
7.      8.      0.991879      0      0
8.      9.      0.992323      0      0
9.      10.      0.986083      0      0
10.      11.      0.984985      0      0
11.      12.      0.972467      0      0
12.      13.      0.956553      0      0
13.      14.      0.955699      0      0
14.      15.      0.945793      0      0
15.      16.      0.933415      0      0
16.      17.      0.925373      0      0
17.      18.      0.915245      0      0
18.      19.      0.901165      0      0
19.      20.      0.88705      0      0
20.      22.      0.867595      0      0
22.      24.      0.83849      0      0
24.      26.      0.810496      0      0
26.      28.      0.779216      0      0
28.      30.      0.750454      0      0
30.      32.      0.719946      0      0
32.      34.      0.679637      0      0
34.      36.      0.654937      0      0
36.      38.      0.617262      0      0
38.      40.      0.583839      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999557      0.000113158      0.000113183
2.      3.      0.999329      0.000202672      0.000202754
3.      4.      0.997637      0.000289734      0.000289902
4.      5.      0.99544      0.000377938      0.000378225
5.      6.      0.993157      0.000468108      0.00046855
6.      7.      0.990597      0.00056087      0.000561505
7.      8.      0.985899      0.000654597      0.000655468
8.      9.      0.978178      0.00074911      0.000750259
9.      10.      0.974537      0.000850587      0.000852074
10.      11.      0.967669      0.000951481      0.000953356
11.      12.      0.960255      0.00105378      0.0010561
12.      13.      0.949287      0.0011553      0.00115812
13.      14.      0.939562      0.00126111      0.00126451
14.      15.      0.929313      0.00136766      0.0013717
15.      16.      0.917799      0.00147515      0.0014799
16.      17.      0.907442      0.00158915      0.00159473
17.      18.      0.893606      0.00169483      0.00170129
18.      19.      0.883411      0.0018107      0.00181815
19.      20.      0.863276      0.00191315      0.00192167
20.      22.      0.84348      0.0014646      0.00146971
22.      24.      0.813452      0.00162215      0.00162865
24.      26.      0.781893      0.00177364      0.00178172
26.      28.      0.753173      0.00193394      0.00194392
28.      30.      0.717715      0.00206642      0.00207838
30.      32.      0.688832      0.00223325      0.00224783
32.      34.      0.648711      0.00233627      0.00235322
34.      36.      0.621353      0.00249609      0.0025163
36.      38.      0.586173      0.00259383      0.00261699
38.      40.      0.554944      0.00271185      0.00273861
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.0126      0.00960117      0.00978676
2.      3.      1.00614      0.00366858      0.00369553
3.      4.      1.0002      0.00202973      0.002038
4.      5.      1.00622      0.00267715      0.00269147
5.      6.      0.994131      0.00320884      0.00322969
6.      7.      1.00354      0.00355708      0.00358248
7.      8.      0.991879      0.00383691      0.00386683
8.      9.      0.992323      0.00458992      0.00463278
9.      10.      0.986083      0.00534378      0.00540233
10.      11.      0.984985      0.00548358      0.00554533
11.      12.      0.972467      0.00571289      0.00578081
12.      13.      0.956553      0.00824713      0.00839183
13.      14.      0.955699      0.00805111      0.00818908
14.      15.      0.945793      0.00744747      0.00756663
15.      16.      0.933415      0.00267337      0.00268877
16.      17.      0.925373      0.00290751      0.00292589
17.      18.      0.915245      0.0029782      0.00299771
18.      19.      0.901165      0.00356643      0.00359488
19.      20.      0.88705      0.00378787      0.0038205
20.      22.      0.867595      0.00233151      0.00234411
22.      24.      0.83849      0.00246375      0.00247832
24.      26.      0.810496      0.00280099      0.00282048
26.      28.      0.779216      0.00311528      0.00314039
28.      30.      0.750454      0.00330942      0.00333887
30.      32.      0.719946      0.00335891      0.00339055
32.      34.      0.679637      0.00329232      0.00332453
34.      36.      0.654937      0.00360334      0.00364343
36.      38.      0.617262      0.00372547      0.00377098
38.      40.      0.583839      0.0037618      0.00381091
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_qt_FixedOrder1.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00002      0      0
2.      3.      1.00036      0      0
3.      4.      0.999202      0      0
4.      5.      0.997873      0      0
5.      6.      0.995192      0      0
6.      7.      0.992147      0      0
7.      8.      0.987565      0      0
8.      9.      0.982177      0      0
9.      10.      0.975817      0      0
10.      11.      0.970244      0      0
11.      12.      0.962663      0      0
12.      13.      0.954214      0      0
13.      14.      0.945172      0      0
14.      15.      0.932934      0      0
15.      16.      0.92255      0      0
16.      17.      0.910185      0      0
17.      18.      0.899663      0      0
18.      19.      0.885888      0      0
19.      20.      0.873511      0      0
20.      22.      0.851316      0      0
22.      24.      0.82151      0      0
24.      26.      0.787833      0      0
26.      28.      0.759202      0      0
28.      30.      0.728398      0      0
30.      32.      0.692775      0      0
32.      34.      0.66233      0      0
34.      36.      0.631177      0      0
36.      38.      0.597214      0      0
38.      40.      0.572941      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00662      0      0
2.      3.      1.00292      0      0
3.      4.      1.00398      0      0
4.      5.      1.00107      0      0
5.      6.      1.00026      0      0
6.      7.      0.999859      0      0
7.      8.      0.995971      0      0
8.      9.      0.981316      0      0
9.      10.      0.985722      0      0
10.      11.      0.976255      0      0
11.      12.      0.979684      0      0
12.      13.      0.963166      0      0
13.      14.      0.958636      0      0
14.      15.      0.949103      0      0
15.      16.      0.938107      0      0
16.      17.      0.929025      0      0
17.      18.      0.922453      0      0
18.      19.      0.906792      0      0
19.      20.      0.898611      0      0
20.      22.      0.875941      0      0
22.      24.      0.84859      0      0
24.      26.      0.815708      0      0
26.      28.      0.787786      0      0
28.      30.      0.753952      0      0
30.      32.      0.722679      0      0
32.      34.      0.691953      0      0
34.      36.      0.658148      0      0
36.      38.      0.622745      0      0
38.      40.      0.606996      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00002      0.000165636      0.000165691
2.      3.      1.00036      0.000150923      0.000150968
3.      4.      0.999202      0.000197135      0.000197212
4.      5.      0.997873      0.000284993      0.000285156
5.      6.      0.995192      0.000364725      0.000364992
6.      7.      0.992147      0.000443748      0.000444146
7.      8.      0.987565      0.0005228      0.000523354
8.      9.      0.982177      0.000603253      0.000603995
9.      10.      0.975817      0.000684919      0.000685882
10.      11.      0.970244      0.000768531      0.00076975
11.      12.      0.962663      0.000853603      0.00085512
12.      13.      0.954214      0.000940184      0.00094204
13.      14.      0.945172      0.0010281      0.00103034
14.      15.      0.932934      0.0011122      0.00111486
15.      16.      0.92255      0.00120384      0.00120699
16.      17.      0.910185      0.00129112      0.00129479
17.      18.      0.899663      0.00138562      0.0013899
18.      19.      0.885888      0.00147765      0.00148259
19.      20.      0.873511      0.00157291      0.00157859
20.      22.      0.851316      0.00120383      0.00120725
22.      24.      0.82151      0.00133447      0.00133882
24.      26.      0.787833      0.00145318      0.00145856
26.      28.      0.759202      0.00158465      0.00159129
28.      30.      0.728398      0.00171173      0.00171981
30.      32.      0.692775      0.00182653      0.00183621
32.      34.      0.66233      0.00194752      0.00195904
34.      36.      0.631177      0.00206586      0.00207948
36.      38.      0.597214      0.00215777      0.00217348
38.      40.      0.572941      0.00228791      0.00230633
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00662      0.00643581      0.00651917
2.      3.      1.00292      0.00235552      0.00236663
3.      4.      1.00398      0.00179808      0.00180454
4.      5.      1.00107      0.00261288      0.00262659
5.      6.      1.00026      0.00299157      0.00300958
6.      7.      0.999859      0.00261727      0.00263105
7.      8.      0.995971      0.00368462      0.00371209
8.      9.      0.981316      0.00390894      0.00394033
9.      10.      0.985722      0.00432219      0.00436043
10.      11.      0.976255      0.00436685      0.00440627
11.      12.      0.979684      0.00478674      0.00483398
12.      13.      0.963166      0.00794637      0.00807969
13.      14.      0.958636      0.00692764      0.00702924
14.      15.      0.949103      0.00655862      0.00665054
15.      16.      0.938107      0.00258873      0.0026031
16.      17.      0.929025      0.00279366      0.00281057
17.      18.      0.922453      0.00256609      0.00258045
18.      19.      0.906792      0.00279922      0.00281661
19.      20.      0.898611      0.00279875      0.00281629
20.      22.      0.875941      0.0019058      0.00191413
22.      24.      0.84859      0.00222206      0.00223375
24.      26.      0.815708      0.00248754      0.0025028
26.      28.      0.787786      0.00243699      0.00245216
28.      30.      0.753952      0.00275079      0.00277101
30.      32.      0.722679      0.00274694      0.00276798
32.      34.      0.691953      0.00314577      0.00317464
34.      36.      0.658148      0.00352843      0.00356667
36.      38.      0.622745      0.00312754      0.00315927
38.      40.      0.606996      0.00342693      0.00346607
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      0.999597      0      0
2.      3.      0.999917      0      0
3.      4.      0.998273      0      0
4.      5.      0.997002      0      0
5.      6.      0.994157      0      0
6.      7.      0.990659      0      0
7.      8.      0.9859      0      0
8.      9.      0.98043      0      0
9.      10.      0.97361      0      0
10.      11.      0.967924      0      0
11.      12.      0.959986      0      0
12.      13.      0.95111      0      0
13.      14.      0.941477      0      0
14.      15.      0.928907      0      0
15.      16.      0.918099      0      0
16.      17.      0.905619      0      0
17.      18.      0.894635      0      0
18.      19.      0.880495      0      0
19.      20.      0.867582      0      0
20.      22.      0.844857      0      0
22.      24.      0.814509      0      0
24.      26.      0.780141      0      0
26.      28.      0.751179      0      0
28.      30.      0.719709      0      0
30.      32.      0.683841      0      0
32.      34.      0.653      0      0
34.      36.      0.621626      0      0
36.      38.      0.587563      0      0
38.      40.      0.562945      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00658      0      0
2.      3.      1.00234      0      0
3.      4.      1.00309      0      0
4.      5.      1.0002      0      0
5.      6.      0.999228      0      0
6.      7.      0.998403      0      0
7.      8.      0.994341      0      0
8.      9.      0.979583      0      0
9.      10.      0.983472      0      0
10.      11.      0.973927      0      0
11.      12.      0.976937      0      0
12.      13.      0.960039      0      0
13.      14.      0.95491      0      0
14.      15.      0.945045      0      0
15.      16.      0.933646      0      0
16.      17.      0.924408      0      0
17.      18.      0.917325      0      0
18.      19.      0.901283      0      0
19.      20.      0.892519      0      0
20.      22.      0.869309      0      0
22.      24.      0.841375      0      0
24.      26.      0.80777      0      0
26.      28.      0.779476      0      0
28.      30.      0.744961      0      0
30.      32.      0.713363      0      0
32.      34.      0.682242      0      0
34.      36.      0.648246      0      0
36.      38.      0.612747      0      0
38.      40.      0.596447      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      0.999597      0.000165566      0.000165621
2.      3.      0.999917      0.000150856      0.000150902
3.      4.      0.998273      0.000196951      0.000197029
4.      5.      0.997002      0.000284745      0.000284907
5.      6.      0.994157      0.000364345      0.000364613
6.      7.      0.990659      0.000443083      0.00044348
7.      8.      0.9859      0.000521919      0.000522472
8.      9.      0.98043      0.00060218      0.00060292
9.      10.      0.97361      0.00068337      0.000684331
10.      11.      0.967924      0.000766693      0.000767909
11.      12.      0.959986      0.000851229      0.000852741
12.      13.      0.95111      0.000937126      0.000938977
13.      14.      0.941477      0.00102408      0.00102631
14.      15.      0.928907      0.0011074      0.00111005
15.      16.      0.918099      0.00119803      0.00120117
16.      17.      0.905619      0.00128464      0.0012883
17.      18.      0.894635      0.00137787      0.00138213
18.      19.      0.880495      0.00146865      0.00147357
19.      20.      0.867582      0.00156223      0.00156788
20.      22.      0.844857      0.0011947      0.00119808
22.      24.      0.814509      0.0013231      0.00132742
24.      26.      0.780141      0.00143899      0.00144432
26.      28.      0.751179      0.0015679      0.00157448
28.      30.      0.719709      0.00169131      0.0016993
30.      32.      0.683841      0.00180297      0.00181253
32.      34.      0.653      0.00192009      0.00193145
34.      36.      0.621626      0.0020346      0.00204801
36.      38.      0.587563      0.0021229      0.00213835
38.      40.      0.562945      0.002248      0.0022661
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00658      0.00643553      0.00651889
2.      3.      1.00234      0.00235415      0.00236527
3.      4.      1.00309      0.00179647      0.00180293
4.      5.      1.0002      0.00261062      0.00262431
5.      6.      0.999228      0.00298848      0.00300647
6.      7.      0.998403      0.00261346      0.00262721
7.      8.      0.994341      0.00367859      0.00370601
8.      9.      0.979583      0.00390204      0.00393337
9.      10.      0.983472      0.00431233      0.00435048
10.      11.      0.973927      0.00435644      0.00439576
11.      12.      0.976937      0.00477332      0.00482042
12.      13.      0.960039      0.00792057      0.00805346
13.      14.      0.95491      0.00690072      0.00700192
14.      15.      0.945045      0.00653058      0.0066221
15.      16.      0.933646      0.00257642      0.00259072
16.      17.      0.924408      0.00277978      0.0027966
17.      18.      0.917325      0.00255183      0.0025661
18.      19.      0.901283      0.00278221      0.0027995
19.      20.      0.892519      0.00277977      0.0027972
20.      22.      0.869309      0.00189137      0.00189963
22.      24.      0.841375      0.00220316      0.00221476
24.      26.      0.80777      0.00246333      0.00247845
26.      28.      0.779476      0.00241129      0.0024263
28.      30.      0.744961      0.00271798      0.00273796
30.      32.      0.713363      0.00271153      0.0027323
32.      34.      0.682242      0.00310162      0.00313008
34.      36.      0.648246      0.00347534      0.00351301
36.      38.      0.612747      0.00307733      0.00310855
38.      40.      0.596447      0.00336738      0.00340583
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_qt_FixedOrder2.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$168^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00161      0      0
2.      3.      1.00187      0      0
3.      4.      1.0009      0      0
4.      5.      1.00104      0      0
5.      6.      1.00032      0      0
6.      7.      0.999038      0      0
7.      8.      0.996625      0      0
8.      9.      0.993684      0      0
9.      10.      0.988305      0      0
10.      11.      0.980251      0      0
11.      12.      0.972614      0      0
12.      13.      0.964383      0      0
13.      14.      0.955337      0      0
14.      15.      0.944444      0      0
15.      16.      0.932479      0      0
16.      17.      0.921177      0      0
17.      18.      0.907379      0      0
18.      19.      0.893654      0      0
19.      20.      0.880809      0      0
20.      22.      0.859519      0      0
22.      24.      0.829973      0      0
24.      26.      0.798396      0      0
26.      28.      0.76698      0      0
28.      30.      0.734065      0      0
30.      32.      0.701572      0      0
32.      34.      0.669625      0      0
34.      36.      0.636929      0      0
36.      38.      0.604041      0      0
38.      40.      0.575031      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.01123      0      0
2.      3.      1.01942      0      0
3.      4.      1.00407      0      0
4.      5.      1.00541      0      0
5.      6.      1.00369      0      0
6.      7.      1.00422      0      0
7.      8.      1.00222      0      0
8.      9.      0.997809      0      0
9.      10.      0.993942      0      0
10.      11.      0.989258      0      0
11.      12.      0.980634      0      0
12.      13.      0.985364      0      0
13.      14.      0.962039      0      0
14.      15.      0.960103      0      0
15.      16.      0.952469      0      0
16.      17.      0.941996      0      0
17.      18.      0.924044      0      0
18.      19.      0.908943      0      0
19.      20.      0.914926      0      0
20.      22.      0.877627      0      0
22.      24.      0.85786      0      0
24.      26.      0.830975      0      0
26.      28.      0.786818      0      0
28.      30.      0.763014      0      0
30.      32.      0.729167      0      0
32.      34.      0.694819      0      0
34.      36.      0.678648      0      0
36.      38.      0.634745      0      0
38.      40.      0.60408      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00161      0.00202687      0.00203511
2.      3.      1.00187      0.000458741      0.000459161
3.      4.      1.0009      0.000262945      0.000263084
4.      5.      1.00104      0.000221002      0.0002211
5.      6.      1.00032      0.000227902      0.000228006
6.      7.      0.999038      0.000244645      0.000244765
7.      8.      0.996625      0.000267377      0.000267521
8.      9.      0.993684      0.000297813      0.000297991
9.      10.      0.988305      0.0003462      0.000346442
10.      11.      0.980251      0.000412829      0.000413177
11.      12.      0.972614      0.000472581      0.000473041
12.      13.      0.964383      0.000530155      0.000530739
13.      14.      0.955337      0.000586307      0.000587028
14.      15.      0.944444      0.000642065      0.000642939
15.      16.      0.932479      0.000697013      0.000698057
16.      17.      0.921177      0.000753707      0.000754942
17.      18.      0.907379      0.000808957      0.000810402
18.      19.      0.893654      0.000864536      0.000866212
19.      20.      0.880809      0.000922373      0.000924308
20.      22.      0.859519      0.000710123      0.000711298
22.      24.      0.829973      0.000789608      0.000791113
24.      26.      0.798396      0.000867748      0.000869638
26.      28.      0.76698      0.0009452      0.000947535
28.      30.      0.734065      0.00101963      0.00102247
30.      32.      0.701572      0.00109238      0.00109579
32.      34.      0.669625      0.00116556      0.00116963
34.      36.      0.636929      0.00123084      0.00123562
36.      38.      0.604041      0.00129355      0.00129911
38.      40.      0.575031      0.00136316      0.00136965
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.01123      0.0478742      0.0528813
2.      3.      1.01942      0.00660425      0.00669094
3.      4.      1.00407      0.00225136      0.00226151
4.      5.      1.00541      0.00135949      0.00136318
5.      6.      1.00369      0.00130931      0.00131274
6.      7.      1.00422      0.00141807      0.00142208
7.      8.      1.00222      0.00154696      0.00155175
8.      9.      0.997809      0.0016595      0.00166504
9.      10.      0.993942      0.00189225      0.00189948
10.      11.      0.989258      0.00214547      0.00215481
11.      12.      0.980634      0.00277113      0.00278688
12.      13.      0.985364      0.00488714      0.00493611
13.      14.      0.962039      0.00513564      0.00519106
14.      15.      0.960103      0.00421825      0.00425564
15.      16.      0.952469      0.00463021      0.00467567
16.      17.      0.941996      0.00469369      0.00474094
17.      18.      0.924044      0.00452361      0.00456833
18.      19.      0.908943      0.00479331      0.0048444
19.      20.      0.914926      0.00557411      0.00564287
20.      22.      0.877627      0.00383464      0.00386845
22.      24.      0.85786      0.00411489      0.00415475
24.      26.      0.830975      0.00742454      0.00755963
26.      28.      0.786818      0.00834706      0.008528
28.      30.      0.763014      0.00412796      0.00417312
30.      32.      0.729167      0.00408225      0.00412848
32.      34.      0.694819      0.00917309      0.00942186
34.      36.      0.678648      0.0111741      0.0115546
36.      38.      0.634745      0.00540519      0.00549884
38.      40.      0.60408      0.00449166      0.00455947
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.00171      0      0
2.      3.      1.00131      0      0
3.      4.      0.999229      0      0
4.      5.      0.999224      0      0
5.      6.      0.997888      0      0
6.      7.      0.995878      0      0
7.      8.      0.992422      0      0
8.      9.      0.988646      0      0
9.      10.      0.982587      0      0
10.      11.      0.974527      0      0
11.      12.      0.966691      0      0
12.      13.      0.958205      0      0
13.      14.      0.948862      0      0
14.      15.      0.93776      0      0
15.      16.      0.925259      0      0
16.      17.      0.913723      0      0
17.      18.      0.899491      0      0
18.      19.      0.885463      0      0
19.      20.      0.872301      0      0
20.      22.      0.850642      0      0
22.      24.      0.820611      0      0
24.      26.      0.788355      0      0
26.      28.      0.756359      0      0
28.      30.      0.722928      0      0
30.      32.      0.690127      0      0
32.      34.      0.657832      0      0
34.      36.      0.625025      0      0
36.      38.      0.592147      0      0
38.      40.      0.563052      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.01076      0      0
2.      3.      1.01902      0      0
3.      4.      1.00257      0      0
4.      5.      1.00358      0      0
5.      6.      1.00124      0      0
6.      7.      1.001      0      0
7.      8.      0.997961      0      0
8.      9.      0.992729      0      0
9.      10.      0.988186      0      0
10.      11.      0.983494      0      0
11.      12.      0.974689      0      0
12.      13.      0.979021      0      0
13.      14.      0.955506      0      0
14.      15.      0.953304      0      0
15.      16.      0.945124      0      0
16.      17.      0.934346      0      0
17.      18.      0.915984      0      0
18.      19.      0.900622      0      0
19.      20.      0.906086      0      0
20.      22.      0.86857      0      0
22.      24.      0.848196      0      0
24.      26.      0.820511      0      0
26.      28.      0.775936      0      0
28.      30.      0.751445      0      0
30.      32.      0.717288      0      0
32.      34.      0.682574      0      0
34.      36.      0.665983      0      0
36.      38.      0.622248      0      0
38.      40.      0.591492      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.00171      0.00202707      0.0020353
2.      3.      1.00131      0.000458484      0.000458904
3.      4.      0.999229      0.000262506      0.000262644
4.      5.      0.999224      0.0002206      0.000220698
5.      6.      0.997888      0.000227348      0.000227452
6.      7.      0.995878      0.000243871      0.000243991
7.      8.      0.992422      0.000266249      0.000266392
8.      9.      0.988646      0.000296303      0.00029648
9.      10.      0.982587      0.000344196      0.000344438
10.      11.      0.974527      0.000410418      0.000410764
11.      12.      0.966691      0.000469703      0.00047016
12.      13.      0.958205      0.000526759      0.000527339
13.      14.      0.948862      0.000582334      0.000583049
14.      15.      0.93776      0.000637521      0.000638389
15.      16.      0.925259      0.000691617      0.000692652
16.      17.      0.913723      0.000747609      0.000748834
17.      18.      0.899491      0.000801925      0.000803357
18.      19.      0.885463      0.000856612      0.000858273
19.      20.      0.872301      0.000913463      0.00091538
20.      22.      0.850642      0.000702788      0.000703952
22.      24.      0.820611      0.000780702      0.00078219
24.      26.      0.788355      0.000856835      0.000858702
26.      28.      0.756359      0.000932111      0.000934414
28.      30.      0.722928      0.00100416      0.00100696
30.      32.      0.690127      0.00107456      0.00107792
32.      34.      0.657832      0.00114503      0.00114903
34.      36.      0.625025      0.00120784      0.00121252
36.      38.      0.592147      0.00126807      0.00127353
38.      40.      0.563052      0.00133476      0.00134112
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.01076      0.0478521      0.0528569
2.      3.      1.01902      0.00660171      0.00668837
3.      4.      1.00257      0.00224801      0.00225814
4.      5.      1.00358      0.00135702      0.0013607
5.      6.      1.00124      0.00130612      0.00130954
6.      7.      1.001      0.00141353      0.00141753
7.      8.      0.997961      0.00154039      0.00154516
8.      9.      0.992729      0.00165105      0.00165656
9.      10.      0.988186      0.00188129      0.00188848
10.      11.      0.983494      0.00213297      0.00214226
11.      12.      0.974689      0.00275433      0.00276999
12.      13.      0.979021      0.00485568      0.00490433
13.      14.      0.955506      0.00510077      0.00515581
14.      15.      0.953304      0.00418837      0.0042255
15.      16.      0.945124      0.00459451      0.00463962
16.      17.      0.934346      0.00465557      0.00470243
17.      18.      0.915984      0.00448415      0.00452849
18.      19.      0.900622      0.00474943      0.00480005
19.      20.      0.906086      0.00552026      0.00558835
20.      22.      0.86857      0.00379507      0.00382852
22.      24.      0.848196      0.00406854      0.00410795
24.      26.      0.820511      0.00733106      0.00746444
26.      28.      0.775936      0.00823162      0.00841006
28.      30.      0.751445      0.00406537      0.00410984
30.      32.      0.717288      0.00401575      0.00406122
32.      34.      0.682574      0.00901143      0.00925582
34.      36.      0.665983      0.0109656      0.011339
36.      38.      0.622248      0.00529877      0.00539058
38.      40.      0.591492      0.00439807      0.00446446
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_LepPowerCor/LP_Diag_PPZn_qt_FixedOrder3.dat <==
# BEGIN PLOT
ColorForZeros=white
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <168^{\circ}$
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.5
Legend3XPos=0.03
Legend3YPos=0.4
LegendOnly=~
Legend2Only=~
Legend3Only=  NLOQCDwLP  N2LOQCDwLP    NLOQCDwoLP  N2LOQCDwoLP  
DrawOnly=  NLOQCDwLP  N2LOQCDwLP  NLOQCDwLPMC  N2LOQCDwLPMC  NLOQCDwoLP  N2LOQCDwoLP  NLOQCDwoLPMC  N2LOQCDwoLPMC  func-Unity
Legend=1
Legend2=1
Legend3=1
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\kappa(q_{\mathrm{T}},\Delta \phi)$
LogX=0
LogY=0
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
XMin=0
XMax=40
YMin=0.4
YMax=1.19
RatioPlot1=1
RatioPlot1Reference=NLOQCDwLP  
RatioPlot1DrawOnly=  NLOQCDwLP  NLOQCDwLPMC  NLOQCDwoLP     NLOQCDwoLPMC
RatioPlot1YLabel=$\kappa/\kappa_{\mathrm{N}\mathrm{LO}_{\mathrm{s}}}$ 
RatioPlot1YMin=0.93
RatioPlot1YMax=1.059
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=N2LOQCDwLP  
RatioPlot2DrawOnly=  N2LOQCDwLP  N2LOQCDwLPMC  N2LOQCDwoLP      N2LOQCDwoLPMC
RatioPlot2YLabel=$\kappa/\kappa_{\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}}$  
RatioPlot2YMin=0.93 
RatioPlot2YMax=1.059
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLOQCDwLP
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.0056      0      0
5.      6.      1.00523      0      0
6.      7.      1.00303      0      0
7.      8.      1.00466      0      0
8.      9.      1.00489      0      0
9.      10.      1.00278      0      0
10.      11.      0.999587      0      0
11.      12.      0.996369      0      0
12.      13.      0.992621      0      0
13.      14.      0.987813      0      0
14.      15.      0.982539      0      0
15.      16.      0.977683      0      0
16.      17.      0.970445      0      0
17.      18.      0.964171      0      0
18.      19.      0.957057      0      0
19.      20.      0.948479      0      0
20.      22.      0.936653      0      0
22.      24.      0.91945      0      0
24.      26.      0.899843      0      0
26.      28.      0.878787      0      0
28.      30.      0.857979      0      0
30.      32.      0.835305      0      0
32.      34.      0.813927      0      0
34.      36.      0.791648      0      0
36.      38.      0.767693      0      0
38.      40.      0.745757      0      0
# END HISTO1D NLOQCDwLP
# BEGIN HISTO1D N2LOQCDwLP
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.01805      0      0
5.      6.      1.00694      0      0
6.      7.      1.01473      0      0
7.      8.      1.0119      0      0
8.      9.      1.00648      0      0
9.      10.      1.00952      0      0
10.      11.      1.00679      0      0
11.      12.      1.00299      0      0
12.      13.      0.997347      0      0
13.      14.      0.99509      0      0
14.      15.      0.987039      0      0
15.      16.      0.981825      0      0
16.      17.      0.978759      0      0
17.      18.      0.966086      0      0
18.      19.      0.967519      0      0
19.      20.      0.958172      0      0
20.      22.      0.949999      0      0
22.      24.      0.928986      0      0
24.      26.      0.911325      0      0
26.      28.      0.892845      0      0
28.      30.      0.871836      0      0
30.      32.      0.850598      0      0
32.      34.      0.829738      0      0
34.      36.      0.808834      0      0
36.      38.      0.784928      0      0
38.      40.      0.764879      0      0
# END HISTO1D N2LOQCDwLP
# BEGIN HISTO1D NLOQCDwLPMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.0056      0.00334655      0.00336898
5.      6.      1.00523      0.00126399      0.00126717
6.      7.      1.00303      0.000838246      0.00083965
7.      8.      1.00466      0.000656257      0.000657116
8.      9.      1.00489      0.000544586      0.000545177
9.      10.      1.00278      0.000455126      0.000455539
10.      11.      0.999587      0.000406933      0.000407265
11.      12.      0.996369      0.0003981      0.000398419
12.      13.      0.992621      0.000399545      0.000399867
13.      14.      0.987813      0.000405458      0.000405791
14.      15.      0.982539      0.000413644      0.000413992
15.      16.      0.977683      0.000423858      0.000424226
16.      17.      0.970445      0.000434311      0.0004347
17.      18.      0.964171      0.000445656      0.000446068
18.      19.      0.957057      0.00045752      0.000457958
19.      20.      0.948479      0.000468802      0.000469266
20.      22.      0.936653      0.000344249      0.000344502
22.      24.      0.91945      0.000361589      0.000361873
24.      26.      0.899843      0.000378355      0.000378673
26.      28.      0.878787      0.000394321      0.000394675
28.      30.      0.857979      0.000410335      0.000410728
30.      32.      0.835305      0.000425384      0.000425818
32.      34.      0.813927      0.000441106      0.000441585
34.      36.      0.791648      0.000455187      0.000455711
36.      38.      0.767693      0.00046752      0.00046809
38.      40.      0.745757      0.000480344      0.000480963
# END HISTO1D NLOQCDwLPMC
# BEGIN HISTO1D N2LOQCDwLPMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineWidth=0.05 
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.01805      0.00579104      0.00585768
5.      6.      1.00694      0.00757362      0.00768929
6.      7.      1.01473      0.00450263      0.00454294
7.      8.      1.0119      0.00353809      0.00356301
8.      9.      1.00648      0.00315873      0.00317868
9.      10.      1.00952      0.00271153      0.00272617
10.      11.      1.00679      0.00219483      0.00220444
11.      12.      1.00299      0.00241531      0.002427
12.      13.      0.997347      0.00232969      0.00234063
13.      14.      0.99509      0.0021454      0.00215469
14.      15.      0.987039      0.00236721      0.00237862
15.      16.      0.981825      0.00228719      0.0022979
16.      17.      0.978759      0.00222131      0.00223143
17.      18.      0.966086      0.00249649      0.00250946
18.      19.      0.967519      0.00265141      0.00266602
19.      20.      0.958172      0.0026572      0.00267202
20.      22.      0.949999      0.00146673      0.00147128
22.      24.      0.928986      0.00140236      0.0014066
24.      26.      0.911325      0.001379      0.00138318
26.      28.      0.892845      0.0014957      0.00150072
28.      30.      0.871836      0.00161284      0.00161883
30.      32.      0.850598      0.0015521      0.00155778
32.      34.      0.829738      0.00165189      0.0016585
34.      36.      0.808834      0.00162189      0.00162842
36.      38.      0.784928      0.0015213      0.00152722
38.      40.      0.764879      0.001603      0.00160975
# END HISTO1D N2LOQCDwLPMC
# BEGIN HISTO1D NLOQCDwoLP
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.00424      0      0
5.      6.      1.0029      0      0
6.      7.      1.00002      0      0
7.      8.      1.00017      0      0
8.      9.      0.999289      0      0
9.      10.      0.995085      0      0
10.      11.      0.990076      0      0
11.      12.      0.985172      0      0
12.      13.      0.979606      0      0
13.      14.      0.973256      0      0
14.      15.      0.96623      0      0
15.      16.      0.959495      0      0
16.      17.      0.950397      0      0
17.      18.      0.942023      0      0
18.      19.      0.93291      0      0
19.      20.      0.922246      0      0
20.      22.      0.907114      0      0
22.      24.      0.885468      0      0
24.      26.      0.861374      0      0
26.      28.      0.835695      0      0
28.      30.      0.810244      0      0
30.      32.      0.782906      0      0
32.      34.      0.756884      0      0
34.      36.      0.730166      0      0
36.      38.      0.701794      0      0
38.      40.      0.675563      0      0
# END HISTO1D NLOQCDwoLP
# BEGIN HISTO1D N2LOQCDwoLP
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineDash=2.5pt 2.5pt
LineWidth=0.05 
LineOpacity=1
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0      0
1.      2.      1.      0      0
2.      3.      1.      0      0
3.      4.      1.      0      0
4.      5.      1.01664      0      0
5.      6.      1.00473      0      0
6.      7.      1.01165      0      0
7.      8.      1.00745      0      0
8.      9.      1.00096      0      0
9.      10.      1.00174      0      0
10.      11.      0.997167      0      0
11.      12.      0.99173      0      0
12.      13.      0.984241      0      0
13.      14.      0.980411      0      0
14.      15.      0.970632      0      0
15.      16.      0.963538      0      0
16.      17.      0.958521      0      0
17.      18.      0.943869      0      0
18.      19.      0.943089      0      0
19.      20.      0.931644      0      0
20.      22.      0.920019      0      0
22.      24.      0.894631      0      0
24.      26.      0.872339      0      0
26.      28.      0.849032      0      0
28.      30.      0.823283      0      0
30.      32.      0.797207      0      0
32.      34.      0.771553      0      0
34.      36.      0.745989      0      0
36.      38.      0.71752      0      0
38.      40.      0.692866      0      0
# END HISTO1D N2LOQCDwoLP
# BEGIN HISTO1D NLOQCDwoLPMC
PlotOrder=1
LineColor=blue!80!black
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{NLO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.00424      0.00334202      0.00336441
5.      6.      1.0029      0.00126106      0.00126424
6.      7.      1.00002      0.00083573      0.00083713
7.      8.      1.00017      0.000653323      0.000654178
8.      9.      0.999289      0.000541549      0.000542137
9.      10.      0.995085      0.000451632      0.000452042
10.      11.      0.990076      0.000403061      0.000403389
11.      12.      0.985172      0.000393627      0.000393941
12.      13.      0.979606      0.000394306      0.000394624
13.      14.      0.973256      0.000399482      0.000399811
14.      15.      0.96623      0.000406778      0.000407121
15.      16.      0.959495      0.000415973      0.000416334
16.      17.      0.950397      0.000425339      0.00042572
17.      18.      0.942023      0.000435419      0.000435821
18.      19.      0.93291      0.000445976      0.000446403
19.      20.      0.922246      0.000455836      0.000456287
20.      22.      0.907114      0.000333392      0.000333637
22.      24.      0.885468      0.000348225      0.000348499
24.      26.      0.861374      0.00036218      0.000362484
26.      28.      0.835695      0.000374985      0.000375322
28.      30.      0.810244      0.000387506      0.000387877
30.      32.      0.782906      0.000398699      0.000399106
32.      34.      0.756884      0.000410192      0.000410637
34.      36.      0.730166      0.000419836      0.000420319
36.      38.      0.701794      0.000427388      0.000427909
38.      40.      0.675563      0.000435132      0.000435693
# END HISTO1D NLOQCDwoLPMC
# BEGIN HISTO1D N2LOQCDwoLPMC
PlotOrder=2
LineColor=black!40!red
LineStyle=dashed
LineWidth=0.05 
LineDash=2.5pt 2.5pt
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!40!red
ErrorBarsOpacity=1
ErrorBarsStyle=dashed
Title= $\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$ w/o. lpc
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      1.      0.      0.
1.      2.      1.      0.      0.
2.      3.      1.      0.      0.
3.      4.      1.      0.      0.
4.      5.      1.01664      0.00578302      0.00584957
5.      6.      1.00473      0.00755701      0.00767242
6.      7.      1.01165      0.00448894      0.00452913
7.      8.      1.00745      0.00352254      0.00354734
8.      9.      1.00096      0.00314139      0.00316123
9.      10.      1.00174      0.00269062      0.00270515
10.      11.      0.997167      0.00217385      0.00218337
11.      12.      0.99173      0.00238819      0.00239974
12.      13.      0.984241      0.00229908      0.00230987
13.      14.      0.980411      0.00211376      0.00212291
14.      15.      0.970632      0.00232786      0.00233908
15.      16.      0.963538      0.00224459      0.0022551
16.      17.      0.958521      0.00217538      0.00218529
17.      18.      0.943869      0.00243907      0.00245175
18.      19.      0.943089      0.00258446      0.0025987
19.      20.      0.931644      0.00258364      0.00259805
20.      22.      0.920019      0.00142045      0.00142485
22.      24.      0.894631      0.0013505      0.00135459
24.      26.      0.872339      0.00132001      0.00132401
26.      28.      0.849032      0.0014223      0.00142708
28.      30.      0.823283      0.00152302      0.00152868
30.      32.      0.797207      0.00145467      0.00146
32.      34.      0.771553      0.00153606      0.0015422
34.      36.      0.745989      0.00149587      0.00150189
36.      38.      0.71752      0.00139066      0.00139607
38.      40.      0.692866      0.00145208      0.00145819
# END HISTO1D N2LOQCDwoLPMC
# BEGIN FUNCTION func-Unity
FunctionXMin=0
FunctionXMax=10000
Code=
return 1
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_ddAZ2+3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero     HddAZsRe2+3  HddAZsIm2+3  HddAZnsRe3  HddAZnsIm3  
Legend1Only=    HddAZsRe2+3    HddAZnsRe3    
Legend2Only=    HddAZsIm2+3    HddAZnsIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=1
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=8
YMin=-3
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_ddAZ2.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HddAZnsRe2  HddAZnsIm2  HddAZsRe2  HddAZsIm2  HddAZallRe2  HddAZallIm2  
Legend1Only=  HddAZnsRe2    HddAZsRe2    HddAZallRe2    
Legend2Only=  HddAZnsIm2    HddAZsIm2    HddAZallIm2    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=50
YMin=-16
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_ddAZ3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HddAZnsRe3  HddAZnsIm3  HddAZsRe3  HddAZsIm3  HddAZallRe3  HddAZallIm3  
Legend1Only=  HddAZnsRe3    HddAZsRe3    HddAZallRe3    
Legend2Only=  HddAZnsIm3    HddAZsIm3    HddAZallIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=10
YMin=-3
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_ddVZ3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HddVZnsRe3  HddVZnsIm3  HddVZsRe3  HddVZsIm3  HddVZallRe3  HddVZallIm3  
Legend1Only=  HddVZnsRe3    HddVZsRe3    HddVZallRe3    
Legend2Only=  HddVZnsIm3    HddVZsIm3    HddVZallIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=1.5
YMin=-0.5
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_ddVgamma3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HddVgammansRe3  HddVgammansIm3  HddVgammasRe3  HddVgammasIm3  HddVgammaallRe3  HddVgammaallIm3  
Legend1Only=  HddVgammansRe3    HddVgammasRe3    HddVgammaallRe3    
Legend2Only=  HddVgammansIm3    HddVgammasIm3    HddVgammaallIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=3
YMin=-1.2
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_uuAZ2+3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero     HuuAZsRe2+3  HuuAZsIm2+3  HuuAZnsRe3  HuuAZnsIm3  
Legend1Only=    HuuAZsRe2+3    HuuAZnsRe3    
Legend2Only=    HuuAZsIm2+3    HuuAZnsIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=1
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=6.5
YMin=-5
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_uuAZ2.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HuuAZnsRe2  HuuAZnsIm2  HuuAZsRe2  HuuAZsIm2  HuuAZallRe2  HuuAZallIm2  
Legend1Only=  HuuAZnsRe2    HuuAZsRe2    HuuAZallRe2    
Legend2Only=  HuuAZnsIm2    HuuAZsIm2    HuuAZallIm2    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=40
YMin-30
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_uuAZ3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HuuAZnsRe3  HuuAZnsIm3  HuuAZsRe3  HuuAZsIm3  HuuAZallRe3  HuuAZallIm3  
Legend1Only=  HuuAZnsRe3    HuuAZsRe3    HuuAZallRe3    
Legend2Only=  HuuAZnsIm3    HuuAZsIm3    HuuAZallIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=6.1
YMin=-5.5
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_uuVZ3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HuuVZnsRe3  HuuVZnsIm3  HuuVZsRe3  HuuVZsIm3  HuuVZallRe3  HuuVZallIm3  
Legend1Only=  HuuVZnsRe3    HuuVZsRe3    HuuVZallRe3    
Legend2Only=  HuuVZnsIm3    HuuVZsIm3    HuuVZallIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=0.6
YMin=-0.55
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Plots_Num_Singlet/HardF_uuVgamma3.dat <==
# BEGIN PLOT
ColorForZeros=white
DrawOnly=func-Zero   HuuVgammansRe3  HuuVgammansIm3  HuuVgammasRe3  HuuVgammasIm3  HuuVgammaallRe3  HuuVgammaallIm3  
Legend1Only=  HuuVgammansRe3    HuuVgammasRe3    HuuVgammaallRe3    
Legend2Only=  HuuVgammansIm3    HuuVgammasIm3    HuuVgammaallIm3    
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1=1
Legend2=1
Legend1EntrySeparation=0.3
Legend2EntrySeparation=0.3
XLabel=$\mu/M_{Z}$
YLabel=$\times 10^{-3}$
YMax=4.5
YMin=-4
# END PLOT
# BEGIN HISTO1D HuuAZnsRe2
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.445       0       0
0.4       0.475       8.55       0       0
0.475       0.55       11.09       0       0
0.55       0.625       12.12       0       0
0.625       0.7       12.23       0       0
0.7       0.775       11.75       0       0
0.775       0.85       10.9       0       0
0.85       0.925       9.815       0       0
0.925       1.       8.573       0       0
1.       1.08       7.238       0       0
1.08       1.15       5.849       0       0
1.15       1.23       4.434       0       0
1.23       1.3       3.013       0       0
1.3       1.38       1.599       0       0
1.38       1.45       0.2012       0       0
1.45       1.53       -1.173       0       0
1.53       1.6       -2.519       0       0
1.6       1.68       -3.834       0       0
1.68       1.75       -5.116       0       0
1.75       1.83       -6.364       0       0
1.83       1.9       -7.578       0       0
1.9       1.98       -8.757       0       0
1.98       2.05       -9.902       0       0
2.05       2.13       -11.01       0       0
2.13       2.2       -12.09       0       0
2.2       2.28       -13.14       0       0
2.28       2.35       -14.15       0       0
2.35       2.43       -15.13       0       0
2.43       2.5       -16.09       0       0
2.5       2.58       -17.01       0       0
2.58       2.65       -17.91       0       0
2.65       2.73       -18.78       0       0
2.73       2.8       -19.62       0       0
2.8       2.88       -20.44       0       0
2.88       2.95       -21.23       0       0
2.95       3.03       -22.       0       0
3.03       3.1       -22.75       0       0
3.1       3.18       -23.47       0       0
3.18       3.25       -24.18       0       0
3.25       3.33       -24.86       0       0
3.33       3.4       -25.52       0       0
3.4       3.48       -26.16       0       0
3.48       3.55       -26.79       0       0
3.55       3.63       -27.4       0       0
3.63       3.7       -27.99       0       0
3.7       3.78       -28.56       0       0
3.78       3.85       -29.12       0       0
3.85       3.93       -29.66       0       0
3.93       4.       -30.18       0       0
4.       4.08       -30.69       0       0
# END HISTO1D HuuAZnsRe2
# BEGIN HISTO1D HuuAZnsRe3
PlotOrder=2
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.11       0       0
0.4       0.475       0.1541       0       0
0.475       0.55       1.022       0       0
0.55       0.625       1.572       0       0
0.625       0.7       1.886       0       0
0.7       0.775       2.028       0       0
0.775       0.85       2.046       0       0
0.85       0.925       1.976       0       0
0.925       1.       1.843       0       0
1.       1.08       1.665       0       0
1.08       1.15       1.456       0       0
1.15       1.23       1.227       0       0
1.23       1.3       0.9838       0       0
1.3       1.38       0.7328       0       0
1.38       1.45       0.4781       0       0
1.45       1.53       0.2227       0       0
1.53       1.6       -0.03091       0       0
1.6       1.68       -0.2811       0       0
1.68       1.75       -0.5267       0       0
1.75       1.83       -0.7666       0       0
1.83       1.9       -1.       0       0
1.9       1.98       -1.227       0       0
1.98       2.05       -1.447       0       0
2.05       2.13       -1.66       0       0
2.13       2.2       -1.865       0       0
2.2       2.28       -2.063       0       0
2.28       2.35       -2.254       0       0
2.35       2.43       -2.437       0       0
2.43       2.5       -2.614       0       0
2.5       2.58       -2.783       0       0
2.58       2.65       -2.946       0       0
2.65       2.73       -3.102       0       0
2.73       2.8       -3.252       0       0
2.8       2.88       -3.395       0       0
2.88       2.95       -3.532       0       0
2.95       3.03       -3.664       0       0
3.03       3.1       -3.79       0       0
3.1       3.18       -3.91       0       0
3.18       3.25       -4.025       0       0
3.25       3.33       -4.135       0       0
3.33       3.4       -4.24       0       0
3.4       3.48       -4.34       0       0
3.48       3.55       -4.436       0       0
3.55       3.63       -4.527       0       0
3.63       3.7       -4.613       0       0
3.7       3.78       -4.696       0       0
3.78       3.85       -4.774       0       0
3.85       3.93       -4.849       0       0
3.93       4.       -4.92       0       0
4.       4.08       -4.987       0       0
# END HISTO1D HuuAZnsRe3
# BEGIN HISTO1D HuuAZnsRe2+3
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       2.335       0       0
0.4       0.475       8.704       0       0
0.475       0.55       12.11       0       0
0.55       0.625       13.69       0       0
0.625       0.7       14.11       0       0
0.7       0.775       13.78       0       0
0.775       0.85       12.95       0       0
0.85       0.925       11.79       0       0
0.925       1.       10.42       0       0
1.       1.08       8.903       0       0
1.08       1.15       7.305       0       0
1.15       1.23       5.661       0       0
1.23       1.3       3.996       0       0
1.3       1.38       2.331       0       0
1.38       1.45       0.6793       0       0
1.45       1.53       -0.95       0       0
1.53       1.6       -2.55       0       0
1.6       1.68       -4.115       0       0
1.68       1.75       -5.643       0       0
1.75       1.83       -7.131       0       0
1.83       1.9       -8.578       0       0
1.9       1.98       -9.985       0       0
1.98       2.05       -11.35       0       0
2.05       2.13       -12.67       0       0
2.13       2.2       -13.96       0       0
2.2       2.28       -15.2       0       0
2.28       2.35       -16.4       0       0
2.35       2.43       -17.57       0       0
2.43       2.5       -18.7       0       0
2.5       2.58       -19.79       0       0
2.58       2.65       -20.85       0       0
2.65       2.73       -21.88       0       0
2.73       2.8       -22.87       0       0
2.8       2.88       -23.83       0       0
2.88       2.95       -24.76       0       0
2.95       3.03       -25.66       0       0
3.03       3.1       -26.54       0       0
3.1       3.18       -27.38       0       0
3.18       3.25       -28.2       0       0
3.25       3.33       -28.99       0       0
3.33       3.4       -29.76       0       0
3.4       3.48       -30.51       0       0
3.48       3.55       -31.23       0       0
3.55       3.63       -31.92       0       0
3.63       3.7       -32.6       0       0
3.7       3.78       -33.26       0       0
3.78       3.85       -33.89       0       0
3.85       3.93       -34.51       0       0
3.93       4.       -35.1       0       0
4.       4.08       -35.68       0       0
# END HISTO1D HuuAZnsRe2+3
# BEGIN HISTO1D HuuAZsRe2
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HuuAZsRe2
# BEGIN HISTO1D HuuAZsRe3
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HuuAZsRe3
# BEGIN HISTO1D HuuAZsRe2+3
PlotOrder=6
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HuuAZsRe2+3
# BEGIN HISTO1D HuuAZallRe2
PlotOrder=7
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       7.078       0       0
0.4       0.475       11.95       0       0
0.475       0.55       14.31       0       0
0.55       0.625       15.19       0       0
0.625       0.7       15.18       0       0
0.7       0.775       14.61       0       0
0.775       0.85       13.68       0       0
0.85       0.925       12.51       0       0
0.925       1.       11.2       0       0
1.       1.08       9.81       0       0
1.08       1.15       8.367       0       0
1.15       1.23       6.904       0       0
1.23       1.3       5.439       0       0
1.3       1.38       3.985       0       0
1.38       1.45       2.55       0       0
1.45       1.53       1.142       0       0
1.53       1.6       -0.2362       0       0
1.6       1.68       -1.581       0       0
1.68       1.75       -2.891       0       0
1.75       1.83       -4.166       0       0
1.83       1.9       -5.405       0       0
1.9       1.98       -6.607       0       0
1.98       2.05       -7.774       0       0
2.05       2.13       -8.907       0       0
2.13       2.2       -10.       0       0
2.2       2.28       -11.07       0       0
2.28       2.35       -12.1       0       0
2.35       2.43       -13.1       0       0
2.43       2.5       -14.07       0       0
2.5       2.58       -15.01       0       0
2.58       2.65       -15.92       0       0
2.65       2.73       -16.81       0       0
2.73       2.8       -17.66       0       0
2.8       2.88       -18.5       0       0
2.88       2.95       -19.3       0       0
2.95       3.03       -20.08       0       0
3.03       3.1       -20.84       0       0
3.1       3.18       -21.58       0       0
3.18       3.25       -22.29       0       0
3.25       3.33       -22.99       0       0
3.33       3.4       -23.66       0       0
3.4       3.48       -24.32       0       0
3.48       3.55       -24.95       0       0
3.55       3.63       -25.57       0       0
3.63       3.7       -26.17       0       0
3.7       3.78       -26.75       0       0
3.78       3.85       -27.32       0       0
3.85       3.93       -27.87       0       0
3.93       4.       -28.4       0       0
4.       4.08       -28.92       0       0
# END HISTO1D HuuAZallRe2
# BEGIN HISTO1D HuuAZallRe3
PlotOrder=8
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.858       0.1897       0.3793
0.4       0.475       -1.107       0.1716       0.3433
0.475       0.55       0.0993       0.1582       0.3164
0.55       0.625       0.8963       0.1477       0.2955
0.625       0.7       1.398       0.1393       0.2786
0.7       0.775       1.687       0.1323       0.2645
0.775       0.85       1.824       0.1264       0.2527
0.85       0.925       1.851       0.1213       0.2425
0.925       1.       1.799       0.1168       0.2337
1.       1.08       1.689       0.1129       0.2258
1.08       1.15       1.538       0.1094       0.2189
1.15       1.23       1.359       0.1063       0.2126
1.23       1.3       1.159       0.1035       0.207
1.3       1.38       0.9462       0.1009       0.2019
1.38       1.45       0.7248       0.09858       0.1972
1.45       1.53       0.4991       0.09642       0.1928
1.53       1.6       0.2718       0.09442       0.1888
1.6       1.68       0.04507       0.09257       0.1851
1.68       1.75       -0.1793       0.09085       0.1817
1.75       1.83       -0.4002       0.08924       0.1785
1.83       1.9       -0.6166       0.08774       0.1755
1.9       1.98       -0.8278       0.08632       0.1726
1.98       2.05       -1.033       0.08499       0.17
2.05       2.13       -1.233       0.08373       0.1675
2.13       2.2       -1.427       0.08254       0.1651
2.2       2.28       -1.614       0.08142       0.1628
2.28       2.35       -1.794       0.08035       0.1607
2.35       2.43       -1.969       0.07933       0.1587
2.43       2.5       -2.137       0.07836       0.1567
2.5       2.58       -2.298       0.07743       0.1549
2.58       2.65       -2.454       0.07655       0.1531
2.65       2.73       -2.603       0.0757       0.1514
2.73       2.8       -2.747       0.07489       0.1498
2.8       2.88       -2.885       0.07411       0.1482
2.88       2.95       -3.017       0.07336       0.1467
2.95       3.03       -3.143       0.07265       0.1453
3.03       3.1       -3.265       0.07195       0.1439
3.1       3.18       -3.381       0.07129       0.1426
3.18       3.25       -3.492       0.07064       0.1413
3.25       3.33       -3.598       0.07002       0.14
3.33       3.4       -3.7       0.06942       0.1388
3.4       3.48       -3.796       0.06884       0.1377
3.48       3.55       -3.889       0.06828       0.1366
3.55       3.63       -3.977       0.06774       0.1355
3.63       3.7       -4.061       0.06722       0.1344
3.7       3.78       -4.141       0.0667       0.1334
3.78       3.85       -4.218       0.06621       0.1324
3.85       3.93       -4.29       0.06573       0.1315
3.93       4.       -4.359       0.06526       0.1305
4.       4.08       -4.424       0.06481       0.1296
# END HISTO1D HuuAZallRe3
# BEGIN HISTO1D HuuAZallRe2+3
PlotOrder=9
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.22       0.1897       0.3793
0.4       0.475       10.84       0.1716       0.3433
0.475       0.55       14.41       0.1582       0.3164
0.55       0.625       16.09       0.1477       0.2955
0.625       0.7       16.58       0.1393       0.2786
0.7       0.775       16.3       0.1323       0.2645
0.775       0.85       15.5       0.1264       0.2527
0.85       0.925       14.36       0.1213       0.2425
0.925       1.       13.       0.1168       0.2337
1.       1.08       11.5       0.1129       0.2258
1.08       1.15       9.906       0.1094       0.2189
1.15       1.23       8.263       0.1063       0.2126
1.23       1.3       6.598       0.1035       0.207
1.3       1.38       4.931       0.1009       0.2019
1.38       1.45       3.275       0.09858       0.1972
1.45       1.53       1.641       0.09642       0.1928
1.53       1.6       0.03556       0.09442       0.1888
1.6       1.68       -1.536       0.09257       0.1851
1.68       1.75       -3.071       0.09085       0.1817
1.75       1.83       -4.566       0.08924       0.1785
1.83       1.9       -6.021       0.08774       0.1755
1.9       1.98       -7.435       0.08632       0.1726
1.98       2.05       -8.808       0.08499       0.17
2.05       2.13       -10.14       0.08373       0.1675
2.13       2.2       -11.43       0.08254       0.1651
2.2       2.28       -12.68       0.08142       0.1628
2.28       2.35       -13.9       0.08035       0.1607
2.35       2.43       -15.07       0.07933       0.1587
2.43       2.5       -16.21       0.07836       0.1567
2.5       2.58       -17.31       0.07743       0.1549
2.58       2.65       -18.38       0.07655       0.1531
2.65       2.73       -19.41       0.0757       0.1514
2.73       2.8       -20.41       0.07489       0.1498
2.8       2.88       -21.38       0.07411       0.1482
2.88       2.95       -22.32       0.07336       0.1467
2.95       3.03       -23.23       0.07265       0.1453
3.03       3.1       -24.11       0.07195       0.1439
3.1       3.18       -24.96       0.07129       0.1426
3.18       3.25       -25.79       0.07064       0.1413
3.25       3.33       -26.59       0.07002       0.14
3.33       3.4       -27.36       0.06942       0.1388
3.4       3.48       -28.11       0.06884       0.1377
3.48       3.55       -28.84       0.06828       0.1366
3.55       3.63       -29.55       0.06774       0.1355
3.63       3.7       -30.23       0.06722       0.1344
3.7       3.78       -30.89       0.0667       0.1334
3.78       3.85       -31.53       0.06621       0.1324
3.85       3.93       -32.16       0.06573       0.1315
3.93       4.       -32.76       0.06526       0.1305
4.       4.08       -33.34       0.06481       0.1296
# END HISTO1D HuuAZallRe2+3
# BEGIN HISTO1D HuuVZnsRe2
PlotOrder=10
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2
# BEGIN HISTO1D HuuVZnsRe3
PlotOrder=11
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1127       0       0
0.4       0.475       0.01515       0       0
0.475       0.55       0.1033       0       0
0.55       0.625       0.1594       0       0
0.625       0.7       0.1915       0       0
0.7       0.775       0.2063       0       0
0.775       0.85       0.2085       0       0
0.85       0.925       0.2018       0       0
0.925       1.       0.1886       0       0
1.       1.08       0.1708       0       0
1.08       1.15       0.1499       0       0
1.15       1.23       0.1269       0       0
1.23       1.3       0.1024       0       0
1.3       1.38       0.07714       0       0
1.38       1.45       0.05146       0       0
1.45       1.53       0.0257       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.0252       0       0
1.68       1.75       -0.05002       0       0
1.75       1.83       -0.07429       0       0
1.83       1.9       -0.09793       0       0
1.9       1.98       -0.1209       0       0
1.98       2.05       -0.1432       0       0
2.05       2.13       -0.1647       0       0
2.13       2.2       -0.1855       0       0
2.2       2.28       -0.2056       0       0
2.28       2.35       -0.2249       0       0
2.35       2.43       -0.2436       0       0
2.43       2.5       -0.2615       0       0
2.5       2.58       -0.2787       0       0
2.58       2.65       -0.2952       0       0
2.65       2.73       -0.3111       0       0
2.73       2.8       -0.3263       0       0
2.8       2.88       -0.3409       0       0
2.88       2.95       -0.3549       0       0
2.95       3.03       -0.3682       0       0
3.03       3.1       -0.3811       0       0
3.1       3.18       -0.3933       0       0
3.18       3.25       -0.405       0       0
3.25       3.33       -0.4162       0       0
3.33       3.4       -0.4269       0       0
3.4       3.48       -0.4371       0       0
3.48       3.55       -0.4469       0       0
3.55       3.63       -0.4562       0       0
3.63       3.7       -0.465       0       0
3.7       3.78       -0.4734       0       0
3.78       3.85       -0.4815       0       0
3.85       3.93       -0.4891       0       0
3.93       4.       -0.4963       0       0
4.       4.08       -0.5032       0       0
# END HISTO1D HuuVZnsRe3
# BEGIN HISTO1D HuuVZnsRe2+3
PlotOrder=12
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsRe2+3
# BEGIN HISTO1D HuuVZsRe2
PlotOrder=13
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2
# BEGIN HISTO1D HuuVZsRe3
PlotOrder=14
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe3
# BEGIN HISTO1D HuuVZsRe2+3
PlotOrder=15
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsRe2+3
# BEGIN HISTO1D HuuVZallRe2
PlotOrder=16
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2
# BEGIN HISTO1D HuuVZallRe3
PlotOrder=17
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1101       0       0
0.4       0.475       0.01754       0       0
0.475       0.55       0.1055       0       0
0.55       0.625       0.1614       0       0
0.625       0.7       0.1934       0       0
0.7       0.775       0.2081       0       0
0.775       0.85       0.2103       0       0
0.85       0.925       0.2034       0       0
0.925       1.       0.1902       0       0
1.       1.08       0.1724       0       0
1.08       1.15       0.1515       0       0
1.15       1.23       0.1284       0       0
1.23       1.3       0.1039       0       0
1.3       1.38       0.07855       0       0
1.38       1.45       0.05283       0       0
1.45       1.53       0.02704       0       0
1.53       1.6       0       0       0
1.6       1.68       -0.02391       0       0
1.68       1.75       -0.04876       0       0
1.75       1.83       -0.07305       0       0
1.83       1.9       -0.09671       0       0
1.9       1.98       -0.1197       0       0
1.98       2.05       -0.142       0       0
2.05       2.13       -0.1635       0       0
2.13       2.2       -0.1844       0       0
2.2       2.28       -0.2045       0       0
2.28       2.35       -0.2238       0       0
2.35       2.43       -0.2425       0       0
2.43       2.5       -0.2604       0       0
2.5       2.58       -0.2776       0       0
2.58       2.65       -0.2941       0       0
2.65       2.73       -0.31       0       0
2.73       2.8       -0.3253       0       0
2.8       2.88       -0.3398       0       0
2.88       2.95       -0.3538       0       0
2.95       3.03       -0.3672       0       0
3.03       3.1       -0.3801       0       0
3.1       3.18       -0.3923       0       0
3.18       3.25       -0.404       0       0
3.25       3.33       -0.4152       0       0
3.33       3.4       -0.426       0       0
3.4       3.48       -0.4362       0       0
3.48       3.55       -0.4459       0       0
3.55       3.63       -0.4552       0       0
3.63       3.7       -0.4641       0       0
3.7       3.78       -0.4725       0       0
3.78       3.85       -0.4805       0       0
3.85       3.93       -0.4882       0       0
3.93       4.       -0.4954       0       0
4.       4.08       -0.5023       0       0
# END HISTO1D HuuVZallRe3
# BEGIN HISTO1D HuuVZallRe2+3
PlotOrder=18
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallRe2+3
# BEGIN HISTO1D HuuVgammansRe2
PlotOrder=19
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2
# BEGIN HISTO1D HuuVgammansRe3
PlotOrder=20
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.74       0       0
0.4       0.475       0.1028       0       0
0.475       0.55       0.6815       0       0
0.55       0.625       1.048       0       0
0.625       0.7       1.257       0       0
0.7       0.775       1.352       0       0
0.775       0.85       1.364       0       0
0.85       0.925       1.317       0       0
0.925       1.       1.229       0       0
1.       1.08       1.11       0       0
1.08       1.15       0.971       0       0
1.15       1.23       0.8179       0       0
1.23       1.3       0.6559       0       0
1.3       1.38       0.4885       0       0
1.38       1.45       0.3187       0       0
1.45       1.53       0.1485       0       0
1.53       1.6       -0.02061       0       0
1.6       1.68       -0.1874       0       0
1.68       1.75       -0.3511       0       0
1.75       1.83       -0.5111       0       0
1.83       1.9       -0.6668       0       0
1.9       1.98       -0.8181       0       0
1.98       2.05       -0.9646       0       0
2.05       2.13       -1.106       0       0
2.13       2.2       -1.243       0       0
2.2       2.28       -1.375       0       0
2.28       2.35       -1.502       0       0
2.35       2.43       -1.625       0       0
2.43       2.5       -1.742       0       0
2.5       2.58       -1.855       0       0
2.58       2.65       -1.964       0       0
2.65       2.73       -2.068       0       0
2.73       2.8       -2.168       0       0
2.8       2.88       -2.263       0       0
2.88       2.95       -2.355       0       0
2.95       3.03       -2.443       0       0
3.03       3.1       -2.527       0       0
3.1       3.18       -2.607       0       0
3.18       3.25       -2.683       0       0
3.25       3.33       -2.757       0       0
3.33       3.4       -2.827       0       0
3.4       3.48       -2.893       0       0
3.48       3.55       -2.957       0       0
3.55       3.63       -3.018       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.183       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.28       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammansRe3
# BEGIN HISTO1D HuuVgammansRe2+3
PlotOrder=21
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansRe2+3
# BEGIN HISTO1D HuuVgammasRe2
PlotOrder=22
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2
# BEGIN HISTO1D HuuVgammasRe3
PlotOrder=23
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe3
# BEGIN HISTO1D HuuVgammasRe2+3
PlotOrder=24
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasRe2+3
# BEGIN HISTO1D HuuVgammaallRe2
PlotOrder=25
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2
# BEGIN HISTO1D HuuVgammaallRe3
PlotOrder=26
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.7427       0       0
0.4       0.475       0.1003       0       0
0.475       0.55       0.6792       0       0
0.55       0.625       1.046       0       0
0.625       0.7       1.255       0       0
0.7       0.775       1.35       0       0
0.775       0.85       1.362       0       0
0.85       0.925       1.316       0       0
0.925       1.       1.227       0       0
1.       1.08       1.108       0       0
1.08       1.15       0.9694       0       0
1.15       1.23       0.8164       0       0
1.23       1.3       0.6544       0       0
1.3       1.38       0.4871       0       0
1.38       1.45       0.3173       0       0
1.45       1.53       0.1471       0       0
1.53       1.6       -0.02196       0       0
1.6       1.68       -0.1888       0       0
1.68       1.75       -0.3524       0       0
1.75       1.83       -0.5123       0       0
1.83       1.9       -0.6681       0       0
1.9       1.98       -0.8193       0       0
1.98       2.05       -0.9658       0       0
2.05       2.13       -1.108       0       0
2.13       2.2       -1.244       0       0
2.2       2.28       -1.376       0       0
2.28       2.35       -1.504       0       0
2.35       2.43       -1.626       0       0
2.43       2.5       -1.743       0       0
2.5       2.58       -1.856       0       0
2.58       2.65       -1.965       0       0
2.65       2.73       -2.069       0       0
2.73       2.8       -2.169       0       0
2.8       2.88       -2.264       0       0
2.88       2.95       -2.356       0       0
2.95       3.03       -2.444       0       0
3.03       3.1       -2.528       0       0
3.1       3.18       -2.608       0       0
3.18       3.25       -2.684       0       0
3.25       3.33       -2.758       0       0
3.33       3.4       -2.828       0       0
3.4       3.48       -2.894       0       0
3.48       3.55       -2.958       0       0
3.55       3.63       -3.019       0       0
3.63       3.7       -3.076       0       0
3.7       3.78       -3.131       0       0
3.78       3.85       -3.184       0       0
3.85       3.93       -3.233       0       0
3.93       4.       -3.281       0       0
4.       4.08       -3.325       0       0
# END HISTO1D HuuVgammaallRe3
# BEGIN HISTO1D HuuVgammaallRe2+3
PlotOrder=27
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallRe2+3
# BEGIN HISTO1D HuuAZnsIm2
PlotOrder=28
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.35       0       0
0.4       0.475       9.266       0       0
0.475       0.55       4.551       0       0
0.55       0.625       0.4072       0       0
0.625       0.7       -3.162       0       0
0.7       0.775       -6.212       0       0
0.775       0.85       -8.809       0       0
0.85       0.925       -11.02       0       0
0.925       1.       -12.89       0       0
1.       1.08       -14.47       0       0
1.08       1.15       -15.81       0       0
1.15       1.23       -16.93       0       0
1.23       1.3       -17.87       0       0
1.3       1.38       -18.65       0       0
1.38       1.45       -19.28       0       0
1.45       1.53       -19.8       0       0
1.53       1.6       -20.2       0       0
1.6       1.68       -20.5       0       0
1.68       1.75       -20.72       0       0
1.75       1.83       -20.86       0       0
1.83       1.9       -20.94       0       0
1.9       1.98       -20.95       0       0
1.98       2.05       -20.91       0       0
2.05       2.13       -20.82       0       0
2.13       2.2       -20.68       0       0
2.2       2.28       -20.5       0       0
2.28       2.35       -20.29       0       0
2.35       2.43       -20.05       0       0
2.43       2.5       -19.77       0       0
2.5       2.58       -19.47       0       0
2.58       2.65       -19.14       0       0
2.65       2.73       -18.79       0       0
2.73       2.8       -18.43       0       0
2.8       2.88       -18.04       0       0
2.88       2.95       -17.63       0       0
2.95       3.03       -17.21       0       0
3.03       3.1       -16.78       0       0
3.1       3.18       -16.33       0       0
3.18       3.25       -15.87       0       0
3.25       3.33       -15.4       0       0
3.33       3.4       -14.93       0       0
3.4       3.48       -14.44       0       0
3.48       3.55       -13.94       0       0
3.55       3.63       -13.44       0       0
3.63       3.7       -12.93       0       0
3.7       3.78       -12.41       0       0
3.78       3.85       -11.89       0       0
3.85       3.93       -11.36       0       0
3.93       4.       -10.83       0       0
4.       4.08       -10.29       0       0
# END HISTO1D HuuAZnsIm2
# BEGIN HISTO1D HuuAZnsIm3
PlotOrder=29
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3964       0       0
0.4       0.475       0.6294       0       0
0.475       0.55       0.3566       0       0
0.55       0.625       -0.1171       0       0
0.625       0.7       -0.6532       0       0
0.7       0.775       -1.187       0       0
0.775       0.85       -1.689       0       0
0.85       0.925       -2.147       0       0
0.925       1.       -2.556       0       0
1.       1.08       -2.916       0       0
1.08       1.15       -3.231       0       0
1.15       1.23       -3.504       0       0
1.23       1.3       -3.737       0       0
1.3       1.38       -3.936       0       0
1.38       1.45       -4.103       0       0
1.45       1.53       -4.241       0       0
1.53       1.6       -4.354       0       0
1.6       1.68       -4.444       0       0
1.68       1.75       -4.514       0       0
1.75       1.83       -4.565       0       0
1.83       1.9       -4.599       0       0
1.9       1.98       -4.619       0       0
1.98       2.05       -4.626       0       0
2.05       2.13       -4.621       0       0
2.13       2.2       -4.605       0       0
2.2       2.28       -4.58       0       0
2.28       2.35       -4.546       0       0
2.35       2.43       -4.504       0       0
2.43       2.5       -4.456       0       0
2.5       2.58       -4.401       0       0
2.58       2.65       -4.341       0       0
2.65       2.73       -4.275       0       0
2.73       2.8       -4.206       0       0
2.8       2.88       -4.132       0       0
2.88       2.95       -4.055       0       0
2.95       3.03       -3.975       0       0
3.03       3.1       -3.891       0       0
3.1       3.18       -3.806       0       0
3.18       3.25       -3.718       0       0
3.25       3.33       -3.628       0       0
3.33       3.4       -3.537       0       0
3.4       3.48       -3.444       0       0
3.48       3.55       -3.349       0       0
3.55       3.63       -3.254       0       0
3.63       3.7       -3.158       0       0
3.7       3.78       -3.061       0       0
3.78       3.85       -2.963       0       0
3.85       3.93       -2.865       0       0
3.93       4.       -2.766       0       0
4.       4.08       -2.667       0       0
# END HISTO1D HuuAZnsIm3
# BEGIN HISTO1D HuuAZnsIm2+3
PlotOrder=30
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       14.75       0       0
0.4       0.475       9.895       0       0
0.475       0.55       4.907       0       0
0.55       0.625       0.2902       0       0
0.625       0.7       -3.815       0       0
0.7       0.775       -7.399       0       0
0.775       0.85       -10.5       0       0
0.85       0.925       -13.16       0       0
0.925       1.       -15.44       0       0
1.       1.08       -17.39       0       0
1.08       1.15       -19.04       0       0
1.15       1.23       -20.44       0       0
1.23       1.3       -21.61       0       0
1.3       1.38       -22.58       0       0
1.38       1.45       -23.39       0       0
1.45       1.53       -24.04       0       0
1.53       1.6       -24.55       0       0
1.6       1.68       -24.95       0       0
1.68       1.75       -25.23       0       0
1.75       1.83       -25.43       0       0
1.83       1.9       -25.54       0       0
1.9       1.98       -25.57       0       0
1.98       2.05       -25.53       0       0
2.05       2.13       -25.44       0       0
2.13       2.2       -25.28       0       0
2.2       2.28       -25.08       0       0
2.28       2.35       -24.84       0       0
2.35       2.43       -24.55       0       0
2.43       2.5       -24.23       0       0
2.5       2.58       -23.87       0       0
2.58       2.65       -23.48       0       0
2.65       2.73       -23.07       0       0
2.73       2.8       -22.63       0       0
2.8       2.88       -22.17       0       0
2.88       2.95       -21.69       0       0
2.95       3.03       -21.19       0       0
3.03       3.1       -20.67       0       0
3.1       3.18       -20.14       0       0
3.18       3.25       -19.59       0       0
3.25       3.33       -19.03       0       0
3.33       3.4       -18.46       0       0
3.4       3.48       -17.88       0       0
3.48       3.55       -17.29       0       0
3.55       3.63       -16.69       0       0
3.63       3.7       -16.08       0       0
3.7       3.78       -15.47       0       0
3.78       3.85       -14.85       0       0
3.85       3.93       -14.23       0       0
3.93       4.       -13.6       0       0
4.       4.08       -12.96       0       0
# END HISTO1D HuuAZnsIm2+3
# BEGIN HISTO1D HuuAZsIm2
PlotOrder=31
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HuuAZsIm2
# BEGIN HISTO1D HuuAZsIm3
PlotOrder=32
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HuuAZsIm3
# BEGIN HISTO1D HuuAZsIm2+3
PlotOrder=33
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HuuAZsIm2+3
# BEGIN HISTO1D HuuAZallIm2
PlotOrder=34
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       17.45       0       0
0.4       0.475       12.16       0       0
0.475       0.55       7.295       0       0
0.55       0.625       3.029       0       0
0.625       0.7       -0.6416       0       0
0.7       0.775       -3.777       0       0
0.775       0.85       -6.447       0       0
0.85       0.925       -8.718       0       0
0.925       1.       -10.65       0       0
1.       1.08       -12.28       0       0
1.08       1.15       -13.66       0       0
1.15       1.23       -14.83       0       0
1.23       1.3       -15.8       0       0
1.3       1.38       -16.62       0       0
1.38       1.45       -17.28       0       0
1.45       1.53       -17.82       0       0
1.53       1.6       -18.25       0       0
1.6       1.68       -18.58       0       0
1.68       1.75       -18.82       0       0
1.75       1.83       -18.99       0       0
1.83       1.9       -19.08       0       0
1.9       1.98       -19.12       0       0
1.98       2.05       -19.09       0       0
2.05       2.13       -19.02       0       0
2.13       2.2       -18.9       0       0
2.2       2.28       -18.74       0       0
2.28       2.35       -18.54       0       0
2.35       2.43       -18.31       0       0
2.43       2.5       -18.05       0       0
2.5       2.58       -17.77       0       0
2.58       2.65       -17.45       0       0
2.65       2.73       -17.12       0       0
2.73       2.8       -16.76       0       0
2.8       2.88       -16.38       0       0
2.88       2.95       -15.99       0       0
2.95       3.03       -15.58       0       0
3.03       3.1       -15.16       0       0
3.1       3.18       -14.72       0       0
3.18       3.25       -14.27       0       0
3.25       3.33       -13.81       0       0
3.33       3.4       -13.34       0       0
3.4       3.48       -12.86       0       0
3.48       3.55       -12.37       0       0
3.55       3.63       -11.88       0       0
3.63       3.7       -11.38       0       0
3.7       3.78       -10.87       0       0
3.78       3.85       -10.35       0       0
3.85       3.93       -9.833       0       0
3.93       4.       -9.309       0       0
4.       4.08       -8.78       0       0
# END HISTO1D HuuAZallIm2
# BEGIN HISTO1D HuuAZallIm3
PlotOrder=35
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.398       0       0
0.4       0.475       1.611       0       0
0.475       0.55       1.311       0       0
0.55       0.625       0.8086       0       0
0.625       0.7       0.2439       0       0
0.7       0.775       -0.3176       0       0
0.775       0.85       -0.8458       0       0
0.85       0.925       -1.328       0       0
0.925       1.       -1.76       0       0
1.       1.08       -2.143       0       0
1.08       1.15       -2.479       0       0
1.15       1.23       -2.771       0       0
1.23       1.3       -3.023       0       0
1.3       1.38       -3.239       0       0
1.38       1.45       -3.422       0       0
1.45       1.53       -3.577       0       0
1.53       1.6       -3.704       0       0
1.6       1.68       -3.809       0       0
1.68       1.75       -3.892       0       0
1.75       1.83       -3.956       0       0
1.83       1.9       -4.003       0       0
1.9       1.98       -4.035       0       0
1.98       2.05       -4.053       0       0
2.05       2.13       -4.059       0       0
2.13       2.2       -4.054       0       0
2.2       2.28       -4.039       0       0
2.28       2.35       -4.015       0       0
2.35       2.43       -3.983       0       0
2.43       2.5       -3.943       0       0
2.5       2.58       -3.898       0       0
2.58       2.65       -3.846       0       0
2.65       2.73       -3.789       0       0
2.73       2.8       -3.728       0       0
2.8       2.88       -3.662       0       0
2.88       2.95       -3.592       0       0
2.95       3.03       -3.519       0       0
3.03       3.1       -3.443       0       0
3.1       3.18       -3.365       0       0
3.18       3.25       -3.284       0       0
3.25       3.33       -3.2       0       0
3.33       3.4       -3.115       0       0
3.4       3.48       -3.029       0       0
3.48       3.55       -2.941       0       0
3.55       3.63       -2.851       0       0
3.63       3.7       -2.761       0       0
3.7       3.78       -2.669       0       0
3.78       3.85       -2.577       0       0
3.85       3.93       -2.484       0       0
3.93       4.       -2.391       0       0
4.       4.08       -2.297       0       0
# END HISTO1D HuuAZallIm3
# BEGIN HISTO1D HuuAZallIm2+3
PlotOrder=36
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       18.85       0       0
0.4       0.475       13.77       0       0
0.475       0.55       8.606       0       0
0.55       0.625       3.837       0       0
0.625       0.7       -0.3977       0       0
0.7       0.775       -4.094       0       0
0.775       0.85       -7.293       0       0
0.85       0.925       -10.05       0       0
0.925       1.       -12.41       0       0
1.       1.08       -14.42       0       0
1.08       1.15       -16.14       0       0
1.15       1.23       -17.6       0       0
1.23       1.3       -18.83       0       0
1.3       1.38       -19.85       0       0
1.38       1.45       -20.7       0       0
1.45       1.53       -21.4       0       0
1.53       1.6       -21.96       0       0
1.6       1.68       -22.39       0       0
1.68       1.75       -22.72       0       0
1.75       1.83       -22.94       0       0
1.83       1.9       -23.09       0       0
1.9       1.98       -23.15       0       0
1.98       2.05       -23.15       0       0
2.05       2.13       -23.08       0       0
2.13       2.2       -22.96       0       0
2.2       2.28       -22.78       0       0
2.28       2.35       -22.56       0       0
2.35       2.43       -22.3       0       0
2.43       2.5       -22.       0       0
2.5       2.58       -21.66       0       0
2.58       2.65       -21.3       0       0
2.65       2.73       -20.91       0       0
2.73       2.8       -20.49       0       0
2.8       2.88       -20.04       0       0
2.88       2.95       -19.58       0       0
2.95       3.03       -19.1       0       0
3.03       3.1       -18.6       0       0
3.1       3.18       -18.08       0       0
3.18       3.25       -17.55       0       0
3.25       3.33       -17.01       0       0
3.33       3.4       -16.46       0       0
3.4       3.48       -15.89       0       0
3.48       3.55       -15.31       0       0
3.55       3.63       -14.73       0       0
3.63       3.7       -14.14       0       0
3.7       3.78       -13.54       0       0
3.78       3.85       -12.93       0       0
3.85       3.93       -12.32       0       0
3.93       4.       -11.7       0       0
4.       4.08       -11.08       0       0
# END HISTO1D HuuAZallIm2+3
# BEGIN HISTO1D HuuVZnsIm2
PlotOrder=37
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2
# BEGIN HISTO1D HuuVZnsIm3
PlotOrder=38
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZnsIm3
# BEGIN HISTO1D HuuVZnsIm2+3
PlotOrder=39
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZnsIm2+3
# BEGIN HISTO1D HuuVZsIm2
PlotOrder=40
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2
# BEGIN HISTO1D HuuVZsIm3
PlotOrder=41
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm3
# BEGIN HISTO1D HuuVZsIm2+3
PlotOrder=42
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZsIm2+3
# BEGIN HISTO1D HuuVZallIm2
PlotOrder=43
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2
# BEGIN HISTO1D HuuVZallIm3
PlotOrder=44
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.03934       0       0
0.4       0.475       0.06387       0       0
0.475       0.55       0.03688       0       0
0.55       0.625       -0.0107       0       0
0.625       0.7       -0.06478       0       0
0.7       0.775       -0.1188       0       0
0.775       0.85       -0.1696       0       0
0.85       0.925       -0.216       0       0
0.925       1.       -0.2575       0       0
1.       1.08       -0.2942       0       0
1.08       1.15       -0.3263       0       0
1.15       1.23       -0.354       0       0
1.23       1.3       -0.3779       0       0
1.3       1.38       -0.3982       0       0
1.38       1.45       -0.4153       0       0
1.45       1.53       -0.4295       0       0
1.53       1.6       -0.4411       0       0
1.6       1.68       -0.4504       0       0
1.68       1.75       -0.4576       0       0
1.75       1.83       -0.463       0       0
1.83       1.9       -0.4667       0       0
1.9       1.98       -0.4689       0       0
1.98       2.05       -0.4697       0       0
2.05       2.13       -0.4693       0       0
2.13       2.2       -0.4679       0       0
2.2       2.28       -0.4655       0       0
2.28       2.35       -0.4622       0       0
2.35       2.43       -0.4581       0       0
2.43       2.5       -0.4533       0       0
2.5       2.58       -0.4479       0       0
2.58       2.65       -0.4419       0       0
2.65       2.73       -0.4354       0       0
2.73       2.8       -0.4285       0       0
2.8       2.88       -0.4211       0       0
2.88       2.95       -0.4134       0       0
2.95       3.03       -0.4053       0       0
3.03       3.1       -0.397       0       0
3.1       3.18       -0.3884       0       0
3.18       3.25       -0.3796       0       0
3.25       3.33       -0.3706       0       0
3.33       3.4       -0.3614       0       0
3.4       3.48       -0.3521       0       0
3.48       3.55       -0.3426       0       0
3.55       3.63       -0.333       0       0
3.63       3.7       -0.3233       0       0
3.7       3.78       -0.3135       0       0
3.78       3.85       -0.3037       0       0
3.85       3.93       -0.2938       0       0
3.93       4.       -0.2839       0       0
4.       4.08       -0.2739       0       0
# END HISTO1D HuuVZallIm3
# BEGIN HISTO1D HuuVZallIm2+3
PlotOrder=45
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVZallIm2+3
# BEGIN HISTO1D HuuVgammansIm2
PlotOrder=46
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2
# BEGIN HISTO1D HuuVgammansIm3
PlotOrder=47
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammansIm3
# BEGIN HISTO1D HuuVgammansIm2+3
PlotOrder=48
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammansIm2+3
# BEGIN HISTO1D HuuVgammasIm2
PlotOrder=49
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2
# BEGIN HISTO1D HuuVgammasIm3
PlotOrder=50
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm3
# BEGIN HISTO1D HuuVgammasIm2+3
PlotOrder=51
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammasIm2+3
# BEGIN HISTO1D HuuVgammaallIm2
PlotOrder=52
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2
# BEGIN HISTO1D HuuVgammaallIm3
PlotOrder=53
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.2643       0       0
0.4       0.475       0.4196       0       0
0.475       0.55       0.2377       0       0
0.55       0.625       -0.07805       0       0
0.625       0.7       -0.4354       0       0
0.7       0.775       -0.7914       0       0
0.775       0.85       -1.126       0       0
0.85       0.925       -1.431       0       0
0.925       1.       -1.704       0       0
1.       1.08       -1.944       0       0
1.08       1.15       -2.154       0       0
1.15       1.23       -2.336       0       0
1.23       1.3       -2.492       0       0
1.3       1.38       -2.624       0       0
1.38       1.45       -2.735       0       0
1.45       1.53       -2.827       0       0
1.53       1.6       -2.903       0       0
1.6       1.68       -2.963       0       0
1.68       1.75       -3.009       0       0
1.75       1.83       -3.043       0       0
1.83       1.9       -3.066       0       0
1.9       1.98       -3.079       0       0
1.98       2.05       -3.084       0       0
2.05       2.13       -3.08       0       0
2.13       2.2       -3.07       0       0
2.2       2.28       -3.053       0       0
2.28       2.35       -3.03       0       0
2.35       2.43       -3.003       0       0
2.43       2.5       -2.97       0       0
2.5       2.58       -2.934       0       0
2.58       2.65       -2.894       0       0
2.65       2.73       -2.85       0       0
2.73       2.8       -2.804       0       0
2.8       2.88       -2.755       0       0
2.88       2.95       -2.703       0       0
2.95       3.03       -2.65       0       0
3.03       3.1       -2.594       0       0
3.1       3.18       -2.537       0       0
3.18       3.25       -2.479       0       0
3.25       3.33       -2.419       0       0
3.33       3.4       -2.358       0       0
3.4       3.48       -2.296       0       0
3.48       3.55       -2.233       0       0
3.55       3.63       -2.169       0       0
3.63       3.7       -2.105       0       0
3.7       3.78       -2.041       0       0
3.78       3.85       -1.975       0       0
3.85       3.93       -1.91       0       0
3.93       4.       -1.844       0       0
4.       4.08       -1.778       0       0
# END HISTO1D HuuVgammaallIm3
# BEGIN HISTO1D HuuVgammaallIm2+3
PlotOrder=54
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),u\bar{u}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HuuVgammaallIm2+3
# BEGIN HISTO1D HddAZnsRe2
PlotOrder=55
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -3.445       0       0
0.4       0.475       -8.55       0       0
0.475       0.55       -11.09       0       0
0.55       0.625       -12.12       0       0
0.625       0.7       -12.23       0       0
0.7       0.775       -11.75       0       0
0.775       0.85       -10.9       0       0
0.85       0.925       -9.815       0       0
0.925       1.       -8.573       0       0
1.       1.08       -7.238       0       0
1.08       1.15       -5.849       0       0
1.15       1.23       -4.434       0       0
1.23       1.3       -3.013       0       0
1.3       1.38       -1.599       0       0
1.38       1.45       -0.2012       0       0
1.45       1.53       1.173       0       0
1.53       1.6       2.519       0       0
1.6       1.68       3.834       0       0
1.68       1.75       5.116       0       0
1.75       1.83       6.364       0       0
1.83       1.9       7.578       0       0
1.9       1.98       8.757       0       0
1.98       2.05       9.902       0       0
2.05       2.13       11.01       0       0
2.13       2.2       12.09       0       0
2.2       2.28       13.14       0       0
2.28       2.35       14.15       0       0
2.35       2.43       15.13       0       0
2.43       2.5       16.09       0       0
2.5       2.58       17.01       0       0
2.58       2.65       17.91       0       0
2.65       2.73       18.78       0       0
2.73       2.8       19.62       0       0
2.8       2.88       20.44       0       0
2.88       2.95       21.23       0       0
2.95       3.03       22.       0       0
3.03       3.1       22.75       0       0
3.1       3.18       23.47       0       0
3.18       3.25       24.18       0       0
3.25       3.33       24.86       0       0
3.33       3.4       25.52       0       0
3.4       3.48       26.16       0       0
3.48       3.55       26.79       0       0
3.55       3.63       27.4       0       0
3.63       3.7       27.99       0       0
3.7       3.78       28.56       0       0
3.78       3.85       29.12       0       0
3.85       3.93       29.66       0       0
3.93       4.       30.18       0       0
4.       4.08       30.69       0       0
# END HISTO1D HddAZnsRe2
# BEGIN HISTO1D HddAZnsRe3
PlotOrder=56
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.11       0       0
0.4       0.475       -0.1541       0       0
0.475       0.55       -1.022       0       0
0.55       0.625       -1.572       0       0
0.625       0.7       -1.886       0       0
0.7       0.775       -2.028       0       0
0.775       0.85       -2.046       0       0
0.85       0.925       -1.976       0       0
0.925       1.       -1.843       0       0
1.       1.08       -1.665       0       0
1.08       1.15       -1.456       0       0
1.15       1.23       -1.227       0       0
1.23       1.3       -0.9838       0       0
1.3       1.38       -0.7328       0       0
1.38       1.45       -0.4781       0       0
1.45       1.53       -0.2227       0       0
1.53       1.6       0.03091       0       0
1.6       1.68       0.2811       0       0
1.68       1.75       0.5267       0       0
1.75       1.83       0.7666       0       0
1.83       1.9       1.       0       0
1.9       1.98       1.227       0       0
1.98       2.05       1.447       0       0
2.05       2.13       1.66       0       0
2.13       2.2       1.865       0       0
2.2       2.28       2.063       0       0
2.28       2.35       2.254       0       0
2.35       2.43       2.437       0       0
2.43       2.5       2.614       0       0
2.5       2.58       2.783       0       0
2.58       2.65       2.946       0       0
2.65       2.73       3.102       0       0
2.73       2.8       3.252       0       0
2.8       2.88       3.395       0       0
2.88       2.95       3.532       0       0
2.95       3.03       3.664       0       0
3.03       3.1       3.79       0       0
3.1       3.18       3.91       0       0
3.18       3.25       4.025       0       0
3.25       3.33       4.135       0       0
3.33       3.4       4.24       0       0
3.4       3.48       4.34       0       0
3.48       3.55       4.436       0       0
3.55       3.63       4.527       0       0
3.63       3.7       4.613       0       0
3.7       3.78       4.696       0       0
3.78       3.85       4.774       0       0
3.85       3.93       4.849       0       0
3.93       4.       4.92       0       0
4.       4.08       4.987       0       0
# END HISTO1D HddAZnsRe3
# BEGIN HISTO1D HddAZnsRe2+3
PlotOrder=57
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -2.335       0       0
0.4       0.475       -8.704       0       0
0.475       0.55       -12.11       0       0
0.55       0.625       -13.69       0       0
0.625       0.7       -14.11       0       0
0.7       0.775       -13.78       0       0
0.775       0.85       -12.95       0       0
0.85       0.925       -11.79       0       0
0.925       1.       -10.42       0       0
1.       1.08       -8.903       0       0
1.08       1.15       -7.305       0       0
1.15       1.23       -5.661       0       0
1.23       1.3       -3.996       0       0
1.3       1.38       -2.331       0       0
1.38       1.45       -0.6793       0       0
1.45       1.53       0.95       0       0
1.53       1.6       2.55       0       0
1.6       1.68       4.115       0       0
1.68       1.75       5.643       0       0
1.75       1.83       7.131       0       0
1.83       1.9       8.578       0       0
1.9       1.98       9.985       0       0
1.98       2.05       11.35       0       0
2.05       2.13       12.67       0       0
2.13       2.2       13.96       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.4       0       0
2.35       2.43       17.57       0       0
2.43       2.5       18.7       0       0
2.5       2.58       19.79       0       0
2.58       2.65       20.85       0       0
2.65       2.73       21.88       0       0
2.73       2.8       22.87       0       0
2.8       2.88       23.83       0       0
2.88       2.95       24.76       0       0
2.95       3.03       25.66       0       0
3.03       3.1       26.54       0       0
3.1       3.18       27.38       0       0
3.18       3.25       28.2       0       0
3.25       3.33       28.99       0       0
3.33       3.4       29.76       0       0
3.4       3.48       30.51       0       0
3.48       3.55       31.23       0       0
3.55       3.63       31.92       0       0
3.63       3.7       32.6       0       0
3.7       3.78       33.26       0       0
3.78       3.85       33.89       0       0
3.85       3.93       34.51       0       0
3.93       4.       35.1       0       0
4.       4.08       35.68       0       0
# END HISTO1D HddAZnsRe2+3
# BEGIN HISTO1D HddAZsRe2
PlotOrder=58
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.634       0       0
0.4       0.475       3.4       0       0
0.475       0.55       3.22       0       0
0.55       0.625       3.076       0       0
0.625       0.7       2.958       0       0
0.7       0.775       2.858       0       0
0.775       0.85       2.772       0       0
0.85       0.925       2.697       0       0
0.925       1.       2.631       0       0
1.       1.08       2.572       0       0
1.08       1.15       2.519       0       0
1.15       1.23       2.47       0       0
1.23       1.3       2.427       0       0
1.3       1.38       2.386       0       0
1.38       1.45       2.349       0       0
1.45       1.53       2.315       0       0
1.53       1.6       2.283       0       0
1.6       1.68       2.253       0       0
1.68       1.75       2.225       0       0
1.75       1.83       2.198       0       0
1.83       1.9       2.173       0       0
1.9       1.98       2.15       0       0
1.98       2.05       2.128       0       0
2.05       2.13       2.107       0       0
2.13       2.2       2.087       0       0
2.2       2.28       2.068       0       0
2.28       2.35       2.05       0       0
2.35       2.43       2.032       0       0
2.43       2.5       2.016       0       0
2.5       2.58       2.       0       0
2.58       2.65       1.985       0       0
2.65       2.73       1.97       0       0
2.73       2.8       1.956       0       0
2.8       2.88       1.942       0       0
2.88       2.95       1.929       0       0
2.95       3.03       1.917       0       0
3.03       3.1       1.904       0       0
3.1       3.18       1.893       0       0
3.18       3.25       1.881       0       0
3.25       3.33       1.87       0       0
3.33       3.4       1.859       0       0
3.4       3.48       1.849       0       0
3.48       3.55       1.839       0       0
3.55       3.63       1.829       0       0
3.63       3.7       1.82       0       0
3.7       3.78       1.811       0       0
3.78       3.85       1.802       0       0
3.85       3.93       1.793       0       0
3.93       4.       1.784       0       0
4.       4.08       1.776       0       0
# END HISTO1D HddAZsRe2
# BEGIN HISTO1D HddAZsRe3
PlotOrder=59
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -1.748       0.1897       0.3793
0.4       0.475       -1.261       0.1716       0.3433
0.475       0.55       -0.923       0.1582       0.3164
0.55       0.625       -0.6759       0.1477       0.2955
0.625       0.7       -0.4878       0.1393       0.2786
0.7       0.775       -0.3403       0.1323       0.2645
0.775       0.85       -0.2218       0.1264       0.2527
0.85       0.925       -0.1248       0.1213       0.2425
0.925       1.       -0.04406       0.1168       0.2337
1.       1.08       0.024       0.1129       0.2258
1.08       1.15       0.08204       0.1094       0.2189
1.15       1.23       0.132       0.1063       0.2126
1.23       1.3       0.1754       0.1035       0.207
1.3       1.38       0.2133       0.1009       0.2019
1.38       1.45       0.2468       0.09858       0.1972
1.45       1.53       0.2763       0.09642       0.1928
1.53       1.6       0.3027       0.09442       0.1888
1.6       1.68       0.3262       0.09257       0.1851
1.68       1.75       0.3474       0.09085       0.1817
1.75       1.83       0.3664       0.08924       0.1785
1.83       1.9       0.3836       0.08774       0.1755
1.9       1.98       0.3993       0.08632       0.1726
1.98       2.05       0.4135       0.08499       0.17
2.05       2.13       0.4265       0.08373       0.1675
2.13       2.2       0.4383       0.08254       0.1651
2.2       2.28       0.4492       0.08142       0.1628
2.28       2.35       0.4592       0.08035       0.1607
2.35       2.43       0.4683       0.07933       0.1587
2.43       2.5       0.4768       0.07836       0.1567
2.5       2.58       0.4846       0.07743       0.1549
2.58       2.65       0.4918       0.07655       0.1531
2.65       2.73       0.4984       0.0757       0.1514
2.73       2.8       0.5046       0.07489       0.1498
2.8       2.88       0.5103       0.07411       0.1482
2.88       2.95       0.5156       0.07336       0.1467
2.95       3.03       0.5205       0.07265       0.1453
3.03       3.1       0.5251       0.07195       0.1439
3.1       3.18       0.5294       0.07129       0.1426
3.18       3.25       0.5334       0.07064       0.1413
3.25       3.33       0.537       0.07002       0.14
3.33       3.4       0.5405       0.06942       0.1388
3.4       3.48       0.5437       0.06884       0.1377
3.48       3.55       0.5467       0.06828       0.1366
3.55       3.63       0.5495       0.06774       0.1355
3.63       3.7       0.5521       0.06722       0.1344
3.7       3.78       0.5545       0.0667       0.1334
3.78       3.85       0.5567       0.06621       0.1324
3.85       3.93       0.5588       0.06573       0.1315
3.93       4.       0.5608       0.06526       0.1305
4.       4.08       0.5626       0.06481       0.1296
# END HISTO1D HddAZsRe3
# BEGIN HISTO1D HddAZsRe2+3
PlotOrder=60
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0.2,0.7,0}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.886       0.1897       0.3793
0.4       0.475       2.139       0.1716       0.3433
0.475       0.55       2.297       0.1582       0.3164
0.55       0.625       2.4       0.1477       0.2955
0.625       0.7       2.47       0.1393       0.2786
0.7       0.775       2.517       0.1323       0.2645
0.775       0.85       2.55       0.1264       0.2527
0.85       0.925       2.572       0.1213       0.2425
0.925       1.       2.587       0.1168       0.2337
1.       1.08       2.596       0.1129       0.2258
1.08       1.15       2.601       0.1094       0.2189
1.15       1.23       2.602       0.1063       0.2126
1.23       1.3       2.602       0.1035       0.207
1.3       1.38       2.6       0.1009       0.2019
1.38       1.45       2.596       0.09858       0.1972
1.45       1.53       2.591       0.09642       0.1928
1.53       1.6       2.585       0.09442       0.1888
1.6       1.68       2.579       0.09257       0.1851
1.68       1.75       2.572       0.09085       0.1817
1.75       1.83       2.565       0.08924       0.1785
1.83       1.9       2.557       0.08774       0.1755
1.9       1.98       2.549       0.08632       0.1726
1.98       2.05       2.541       0.08499       0.17
2.05       2.13       2.533       0.08373       0.1675
2.13       2.2       2.525       0.08254       0.1651
2.2       2.28       2.517       0.08142       0.1628
2.28       2.35       2.509       0.08035       0.1607
2.35       2.43       2.501       0.07933       0.1587
2.43       2.5       2.492       0.07836       0.1567
2.5       2.58       2.484       0.07743       0.1549
2.58       2.65       2.476       0.07655       0.1531
2.65       2.73       2.468       0.0757       0.1514
2.73       2.8       2.46       0.07489       0.1498
2.8       2.88       2.453       0.07411       0.1482
2.88       2.95       2.445       0.07336       0.1467
2.95       3.03       2.437       0.07265       0.1453
3.03       3.1       2.429       0.07195       0.1439
3.1       3.18       2.422       0.07129       0.1426
3.18       3.25       2.415       0.07064       0.1413
3.25       3.33       2.407       0.07002       0.14
3.33       3.4       2.4       0.06942       0.1388
3.4       3.48       2.393       0.06884       0.1377
3.48       3.55       2.386       0.06828       0.1366
3.55       3.63       2.379       0.06774       0.1355
3.63       3.7       2.372       0.06722       0.1344
3.7       3.78       2.365       0.0667       0.1334
3.78       3.85       2.358       0.06621       0.1324
3.85       3.93       2.352       0.06573       0.1315
3.93       4.       2.345       0.06526       0.1305
4.       4.08       2.339       0.06481       0.1296
# END HISTO1D HddAZsRe2+3
# BEGIN HISTO1D HddAZallRe2
PlotOrder=61
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1893       0       0
0.4       0.475       -5.15       0       0
0.475       0.55       -7.867       0       0
0.55       0.625       -9.042       0       0
0.625       0.7       -9.269       0       0
0.7       0.775       -8.894       0       0
0.775       0.85       -8.132       0       0
0.85       0.925       -7.118       0       0
0.925       1.       -5.943       0       0
1.       1.08       -4.666       0       0
1.08       1.15       -3.33       0       0
1.15       1.23       -1.963       0       0
1.23       1.3       -0.586       0       0
1.3       1.38       0.7877       0       0
1.38       1.45       2.148       0       0
1.45       1.53       3.487       0       0
1.53       1.6       4.801       0       0
1.6       1.68       6.086       0       0
1.68       1.75       7.341       0       0
1.75       1.83       8.563       0       0
1.83       1.9       9.752       0       0
1.9       1.98       10.91       0       0
1.98       2.05       12.03       0       0
2.05       2.13       13.12       0       0
2.13       2.2       14.18       0       0
2.2       2.28       15.2       0       0
2.28       2.35       16.2       0       0
2.35       2.43       17.17       0       0
2.43       2.5       18.1       0       0
2.5       2.58       19.01       0       0
2.58       2.65       19.89       0       0
2.65       2.73       20.75       0       0
2.73       2.8       21.58       0       0
2.8       2.88       22.38       0       0
2.88       2.95       23.16       0       0
2.95       3.03       23.92       0       0
3.03       3.1       24.65       0       0
3.1       3.18       25.36       0       0
3.18       3.25       26.06       0       0
3.25       3.33       26.73       0       0
3.33       3.4       27.38       0       0
3.4       3.48       28.01       0       0
3.48       3.55       28.63       0       0
3.55       3.63       29.23       0       0
3.63       3.7       29.81       0       0
3.7       3.78       30.37       0       0
3.78       3.85       30.92       0       0
3.85       3.93       31.45       0       0
3.93       4.       31.97       0       0
4.       4.08       32.47       0       0
# END HISTO1D HddAZallRe2
# BEGIN HISTO1D HddAZallRe3
PlotOrder=62
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.638       0.1897       0.3793
0.4       0.475       -1.415       0.1716       0.3433
0.475       0.55       -1.945       0.1582       0.3164
0.55       0.625       -2.248       0.1477       0.2955
0.625       0.7       -2.373       0.1393       0.2786
0.7       0.775       -2.368       0.1323       0.2645
0.775       0.85       -2.268       0.1264       0.2527
0.85       0.925       -2.101       0.1213       0.2425
0.925       1.       -1.887       0.1168       0.2337
1.       1.08       -1.641       0.1129       0.2258
1.08       1.15       -1.374       0.1094       0.2189
1.15       1.23       -1.095       0.1063       0.2126
1.23       1.3       -0.8084       0.1035       0.207
1.3       1.38       -0.5195       0.1009       0.2019
1.38       1.45       -0.2313       0.09858       0.1972
1.45       1.53       0.05359       0.09642       0.1928
1.53       1.6       0.3336       0.09442       0.1888
1.6       1.68       0.6074       0.09257       0.1851
1.68       1.75       0.874       0.09085       0.1817
1.75       1.83       1.133       0.08924       0.1785
1.83       1.9       1.384       0.08774       0.1755
1.9       1.98       1.626       0.08632       0.1726
1.98       2.05       1.86       0.08499       0.17
2.05       2.13       2.086       0.08373       0.1675
2.13       2.2       2.303       0.08254       0.1651
2.2       2.28       2.512       0.08142       0.1628
2.28       2.35       2.713       0.08035       0.1607
2.35       2.43       2.905       0.07933       0.1587
2.43       2.5       3.09       0.07836       0.1567
2.5       2.58       3.268       0.07743       0.1549
2.58       2.65       3.438       0.07655       0.1531
2.65       2.73       3.6       0.0757       0.1514
2.73       2.8       3.756       0.07489       0.1498
2.8       2.88       3.905       0.07411       0.1482
2.88       2.95       4.048       0.07336       0.1467
2.95       3.03       4.185       0.07265       0.1453
3.03       3.1       4.315       0.07195       0.1439
3.1       3.18       4.44       0.07129       0.1426
3.18       3.25       4.559       0.07064       0.1413
3.25       3.33       4.672       0.07002       0.14
3.33       3.4       4.781       0.06942       0.1388
3.4       3.48       4.884       0.06884       0.1377
3.48       3.55       4.982       0.06828       0.1366
3.55       3.63       5.076       0.06774       0.1355
3.63       3.7       5.165       0.06722       0.1344
3.7       3.78       5.25       0.0667       0.1334
3.78       3.85       5.331       0.06621       0.1324
3.85       3.93       5.408       0.06573       0.1315
3.93       4.       5.48       0.06526       0.1305
4.       4.08       5.549       0.06481       0.1296
# END HISTO1D HddAZallRe3
# BEGIN HISTO1D HddAZallRe2+3
PlotOrder=63
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBands=1
ErrorBandColor={[rgb]{0,0.45,0.7}}
ErrorBandOpacity=0.6
ErrorBandStyle=solid
Title= $\Re[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.4487       0.1897       0.3793
0.4       0.475       -6.565       0.1716       0.3433
0.475       0.55       -9.812       0.1582       0.3164
0.55       0.625       -11.29       0.1477       0.2955
0.625       0.7       -11.64       0.1393       0.2786
0.7       0.775       -11.26       0.1323       0.2645
0.775       0.85       -10.4       0.1264       0.2527
0.85       0.925       -9.219       0.1213       0.2425
0.925       1.       -7.829       0.1168       0.2337
1.       1.08       -6.307       0.1129       0.2258
1.08       1.15       -4.705       0.1094       0.2189
1.15       1.23       -3.058       0.1063       0.2126
1.23       1.3       -1.394       0.1035       0.207
1.3       1.38       0.2683       0.1009       0.2019
1.38       1.45       1.917       0.09858       0.1972
1.45       1.53       3.541       0.09642       0.1928
1.53       1.6       5.135       0.09442       0.1888
1.6       1.68       6.694       0.09257       0.1851
1.68       1.75       8.215       0.09085       0.1817
1.75       1.83       9.696       0.08924       0.1785
1.83       1.9       11.14       0.08774       0.1755
1.9       1.98       12.53       0.08632       0.1726
1.98       2.05       13.89       0.08499       0.17
2.05       2.13       15.21       0.08373       0.1675
2.13       2.2       16.48       0.08254       0.1651
2.2       2.28       17.72       0.08142       0.1628
2.28       2.35       18.91       0.08035       0.1607
2.35       2.43       20.07       0.07933       0.1587
2.43       2.5       21.19       0.07836       0.1567
2.5       2.58       22.28       0.07743       0.1549
2.58       2.65       23.33       0.07655       0.1531
2.65       2.73       24.35       0.0757       0.1514
2.73       2.8       25.33       0.07489       0.1498
2.8       2.88       26.29       0.07411       0.1482
2.88       2.95       27.21       0.07336       0.1467
2.95       3.03       28.1       0.07265       0.1453
3.03       3.1       28.97       0.07195       0.1439
3.1       3.18       29.8       0.07129       0.1426
3.18       3.25       30.62       0.07064       0.1413
3.25       3.33       31.4       0.07002       0.14
3.33       3.4       32.16       0.06942       0.1388
3.4       3.48       32.9       0.06884       0.1377
3.48       3.55       33.61       0.06828       0.1366
3.55       3.63       34.3       0.06774       0.1355
3.63       3.7       34.97       0.06722       0.1344
3.7       3.78       35.62       0.0667       0.1334
3.78       3.85       36.25       0.06621       0.1324
3.85       3.93       36.86       0.06573       0.1315
3.93       4.       37.45       0.06526       0.1305
4.       4.08       38.02       0.06481       0.1296
# END HISTO1D HddAZallRe2+3
# BEGIN HISTO1D HddVZnsRe2
PlotOrder=64
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2
# BEGIN HISTO1D HddVZnsRe3
PlotOrder=65
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1951       0       0
0.4       0.475       -0.02684       0       0
0.475       0.55       -0.1794       0       0
0.55       0.625       -0.2762       0       0
0.625       0.7       -0.3315       0       0
0.7       0.775       -0.3566       0       0
0.775       0.85       -0.36       0       0
0.85       0.925       -0.3479       0       0
0.925       1.       -0.3246       0       0
1.       1.08       -0.2936       0       0
1.08       1.15       -0.257       0       0
1.15       1.23       -0.2168       0       0
1.23       1.3       -0.1742       0       0
1.3       1.38       -0.1302       0       0
1.38       1.45       -0.08549       0       0
1.45       1.53       -0.04069       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04774       0       0
1.68       1.75       0.09085       0       0
1.75       1.83       0.133       0       0
1.83       1.9       0.174       0       0
1.9       1.98       0.2138       0       0
1.98       2.05       0.2525       0       0
2.05       2.13       0.2898       0       0
2.13       2.2       0.3259       0       0
2.2       2.28       0.3607       0       0
2.28       2.35       0.3942       0       0
2.35       2.43       0.4264       0       0
2.43       2.5       0.4574       0       0
2.5       2.58       0.4872       0       0
2.58       2.65       0.5158       0       0
2.65       2.73       0.5433       0       0
2.73       2.8       0.5696       0       0
2.8       2.88       0.5948       0       0
2.88       2.95       0.619       0       0
2.95       3.03       0.6421       0       0
3.03       3.1       0.6643       0       0
3.1       3.18       0.6854       0       0
3.18       3.25       0.7057       0       0
3.25       3.33       0.725       0       0
3.33       3.4       0.7435       0       0
3.4       3.48       0.7611       0       0
3.48       3.55       0.7779       0       0
3.55       3.63       0.7939       0       0
3.63       3.7       0.8092       0       0
3.7       3.78       0.8237       0       0
3.78       3.85       0.8375       0       0
3.85       3.93       0.8506       0       0
3.93       4.       0.8631       0       0
4.       4.08       0.875       0       0
# END HISTO1D HddVZnsRe3
# BEGIN HISTO1D HddVZnsRe2+3
PlotOrder=66
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsRe2+3
# BEGIN HISTO1D HddVZsRe2
PlotOrder=67
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2
# BEGIN HISTO1D HddVZsRe3
PlotOrder=68
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe3
# BEGIN HISTO1D HddVZsRe2+3
PlotOrder=69
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsRe2+3
# BEGIN HISTO1D HddVZallRe2
PlotOrder=70
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2
# BEGIN HISTO1D HddVZallRe3
PlotOrder=71
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.1978       0       0
0.4       0.475       -0.02446       0       0
0.475       0.55       -0.1772       0       0
0.55       0.625       -0.2741       0       0
0.625       0.7       -0.3295       0       0
0.7       0.775       -0.3547       0       0
0.775       0.85       -0.3583       0       0
0.85       0.925       -0.3462       0       0
0.925       1.       -0.323       0       0
1.       1.08       -0.292       0       0
1.08       1.15       -0.2555       0       0
1.15       1.23       -0.2153       0       0
1.23       1.3       -0.1727       0       0
1.3       1.38       -0.1288       0       0
1.38       1.45       -0.08412       0       0
1.45       1.53       -0.03935       0       0
1.53       1.6       0       0       0
1.6       1.68       0.04903       0       0
1.68       1.75       0.09211       0       0
1.75       1.83       0.1342       0       0
1.83       1.9       0.1752       0       0
1.9       1.98       0.215       0       0
1.98       2.05       0.2536       0       0
2.05       2.13       0.291       0       0
2.13       2.2       0.327       0       0
2.2       2.28       0.3618       0       0
2.28       2.35       0.3953       0       0
2.35       2.43       0.4275       0       0
2.43       2.5       0.4585       0       0
2.5       2.58       0.4883       0       0
2.58       2.65       0.5169       0       0
2.65       2.73       0.5443       0       0
2.73       2.8       0.5706       0       0
2.8       2.88       0.5958       0       0
2.88       2.95       0.62       0       0
2.95       3.03       0.6431       0       0
3.03       3.1       0.6653       0       0
3.1       3.18       0.6864       0       0
3.18       3.25       0.7066       0       0
3.25       3.33       0.726       0       0
3.33       3.4       0.7444       0       0
3.4       3.48       0.762       0       0
3.48       3.55       0.7788       0       0
3.55       3.63       0.7949       0       0
3.63       3.7       0.8101       0       0
3.7       3.78       0.8246       0       0
3.78       3.85       0.8384       0       0
3.85       3.93       0.8516       0       0
3.93       4.       0.864       0       0
4.       4.08       0.8759       0       0
# END HISTO1D HddVZallRe3
# BEGIN HISTO1D HddVZallRe2+3
PlotOrder=72
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallRe2+3
# BEGIN HISTO1D HddVgammansRe2
PlotOrder=73
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2
# BEGIN HISTO1D HddVgammansRe3
PlotOrder=74
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.37       0       0
0.4       0.475       -0.05138       0       0
0.475       0.55       -0.3408       0       0
0.55       0.625       -0.5241       0       0
0.625       0.7       -0.6285       0       0
0.7       0.775       -0.6759       0       0
0.775       0.85       -0.682       0       0
0.85       0.925       -0.6587       0       0
0.925       1.       -0.6143       0       0
1.       1.08       -0.555       0       0
1.08       1.15       -0.4855       0       0
1.15       1.23       -0.4089       0       0
1.23       1.3       -0.3279       0       0
1.3       1.38       -0.2443       0       0
1.38       1.45       -0.1594       0       0
1.45       1.53       -0.07425       0       0
1.53       1.6       0.0103       0       0
1.6       1.68       0.09372       0       0
1.68       1.75       0.1756       0       0
1.75       1.83       0.2555       0       0
1.83       1.9       0.3334       0       0
1.9       1.98       0.409       0       0
1.98       2.05       0.4823       0       0
2.05       2.13       0.5532       0       0
2.13       2.2       0.6216       0       0
2.2       2.28       0.6876       0       0
2.28       2.35       0.7512       0       0
2.35       2.43       0.8124       0       0
2.43       2.5       0.8712       0       0
2.5       2.58       0.9277       0       0
2.58       2.65       0.9819       0       0
2.65       2.73       1.034       0       0
2.73       2.8       1.084       0       0
2.8       2.88       1.132       0       0
2.88       2.95       1.177       0       0
2.95       3.03       1.221       0       0
3.03       3.1       1.263       0       0
3.1       3.18       1.303       0       0
3.18       3.25       1.342       0       0
3.25       3.33       1.378       0       0
3.33       3.4       1.413       0       0
3.4       3.48       1.447       0       0
3.48       3.55       1.479       0       0
3.55       3.63       1.509       0       0
3.63       3.7       1.538       0       0
3.7       3.78       1.565       0       0
3.78       3.85       1.591       0       0
3.85       3.93       1.616       0       0
3.93       4.       1.64       0       0
4.       4.08       1.662       0       0
# END HISTO1D HddVgammansRe3
# BEGIN HISTO1D HddVgammansRe2+3
PlotOrder=75
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansRe2+3
# BEGIN HISTO1D HddVgammasRe2
PlotOrder=76
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2
# BEGIN HISTO1D HddVgammasRe3
PlotOrder=77
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe3
# BEGIN HISTO1D HddVgammasRe2+3
PlotOrder=78
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasRe2+3
# BEGIN HISTO1D HddVgammaallRe2
PlotOrder=79
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2
# BEGIN HISTO1D HddVgammaallRe3
PlotOrder=80
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.3673       0       0
0.4       0.475       -0.05383       0       0
0.475       0.55       -0.343       0       0
0.55       0.625       -0.5262       0       0
0.625       0.7       -0.6305       0       0
0.7       0.775       -0.6777       0       0
0.775       0.85       -0.6838       0       0
0.85       0.925       -0.6604       0       0
0.925       1.       -0.6159       0       0
1.       1.08       -0.5567       0       0
1.08       1.15       -0.487       0       0
1.15       1.23       -0.4105       0       0
1.23       1.3       -0.3294       0       0
1.3       1.38       -0.2457       0       0
1.38       1.45       -0.1608       0       0
1.45       1.53       -0.07563       0       0
1.53       1.6       0       0       0
1.6       1.68       0.09239       0       0
1.68       1.75       0.1743       0       0
1.75       1.83       0.2543       0       0
1.83       1.9       0.3322       0       0
1.9       1.98       0.4078       0       0
1.98       2.05       0.4811       0       0
2.05       2.13       0.552       0       0
2.13       2.2       0.6204       0       0
2.2       2.28       0.6865       0       0
2.28       2.35       0.75       0       0
2.35       2.43       0.8112       0       0
2.43       2.5       0.87       0       0
2.5       2.58       0.9266       0       0
2.58       2.65       0.9808       0       0
2.65       2.73       1.033       0       0
2.73       2.8       1.083       0       0
2.8       2.88       1.131       0       0
2.88       2.95       1.176       0       0
2.95       3.03       1.22       0       0
3.03       3.1       1.262       0       0
3.1       3.18       1.302       0       0
3.18       3.25       1.341       0       0
3.25       3.33       1.377       0       0
3.33       3.4       1.412       0       0
3.4       3.48       1.446       0       0
3.48       3.55       1.478       0       0
3.55       3.63       1.508       0       0
3.63       3.7       1.537       0       0
3.7       3.78       1.564       0       0
3.78       3.85       1.59       0       0
3.85       3.93       1.615       0       0
3.93       4.       1.639       0       0
4.       4.08       1.661       0       0
# END HISTO1D HddVgammaallRe3
# BEGIN HISTO1D HddVgammaallRe2+3
PlotOrder=81
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Re[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallRe2+3
# BEGIN HISTO1D HddAZnsIm2
PlotOrder=82
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.35       0       0
0.4       0.475       -9.266       0       0
0.475       0.55       -4.551       0       0
0.55       0.625       -0.4072       0       0
0.625       0.7       3.162       0       0
0.7       0.775       6.212       0       0
0.775       0.85       8.809       0       0
0.85       0.925       11.02       0       0
0.925       1.       12.89       0       0
1.       1.08       14.47       0       0
1.08       1.15       15.81       0       0
1.15       1.23       16.93       0       0
1.23       1.3       17.87       0       0
1.3       1.38       18.65       0       0
1.38       1.45       19.28       0       0
1.45       1.53       19.8       0       0
1.53       1.6       20.2       0       0
1.6       1.68       20.5       0       0
1.68       1.75       20.72       0       0
1.75       1.83       20.86       0       0
1.83       1.9       20.94       0       0
1.9       1.98       20.95       0       0
1.98       2.05       20.91       0       0
2.05       2.13       20.82       0       0
2.13       2.2       20.68       0       0
2.2       2.28       20.5       0       0
2.28       2.35       20.29       0       0
2.35       2.43       20.05       0       0
2.43       2.5       19.77       0       0
2.5       2.58       19.47       0       0
2.58       2.65       19.14       0       0
2.65       2.73       18.79       0       0
2.73       2.8       18.43       0       0
2.8       2.88       18.04       0       0
2.88       2.95       17.63       0       0
2.95       3.03       17.21       0       0
3.03       3.1       16.78       0       0
3.1       3.18       16.33       0       0
3.18       3.25       15.87       0       0
3.25       3.33       15.4       0       0
3.33       3.4       14.93       0       0
3.4       3.48       14.44       0       0
3.48       3.55       13.94       0       0
3.55       3.63       13.44       0       0
3.63       3.7       12.93       0       0
3.7       3.78       12.41       0       0
3.78       3.85       11.89       0       0
3.85       3.93       11.36       0       0
3.93       4.       10.83       0       0
4.       4.08       10.29       0       0
# END HISTO1D HddAZnsIm2
# BEGIN HISTO1D HddAZnsIm3
PlotOrder=83
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.3964       0       0
0.4       0.475       -0.6294       0       0
0.475       0.55       -0.3566       0       0
0.55       0.625       0.1171       0       0
0.625       0.7       0.6532       0       0
0.7       0.775       1.187       0       0
0.775       0.85       1.689       0       0
0.85       0.925       2.147       0       0
0.925       1.       2.556       0       0
1.       1.08       2.916       0       0
1.08       1.15       3.231       0       0
1.15       1.23       3.504       0       0
1.23       1.3       3.737       0       0
1.3       1.38       3.936       0       0
1.38       1.45       4.103       0       0
1.45       1.53       4.241       0       0
1.53       1.6       4.354       0       0
1.6       1.68       4.444       0       0
1.68       1.75       4.514       0       0
1.75       1.83       4.565       0       0
1.83       1.9       4.599       0       0
1.9       1.98       4.619       0       0
1.98       2.05       4.626       0       0
2.05       2.13       4.621       0       0
2.13       2.2       4.605       0       0
2.2       2.28       4.58       0       0
2.28       2.35       4.546       0       0
2.35       2.43       4.504       0       0
2.43       2.5       4.456       0       0
2.5       2.58       4.401       0       0
2.58       2.65       4.341       0       0
2.65       2.73       4.275       0       0
2.73       2.8       4.206       0       0
2.8       2.88       4.132       0       0
2.88       2.95       4.055       0       0
2.95       3.03       3.975       0       0
3.03       3.1       3.891       0       0
3.1       3.18       3.806       0       0
3.18       3.25       3.718       0       0
3.25       3.33       3.628       0       0
3.33       3.4       3.537       0       0
3.4       3.48       3.444       0       0
3.48       3.55       3.349       0       0
3.55       3.63       3.254       0       0
3.63       3.7       3.158       0       0
3.7       3.78       3.061       0       0
3.78       3.85       2.963       0       0
3.85       3.93       2.865       0       0
3.93       4.       2.766       0       0
4.       4.08       2.667       0       0
# END HISTO1D HddAZnsIm3
# BEGIN HISTO1D HddAZnsIm2+3
PlotOrder=84
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -14.75       0       0
0.4       0.475       -9.895       0       0
0.475       0.55       -4.907       0       0
0.55       0.625       -0.2902       0       0
0.625       0.7       3.815       0       0
0.7       0.775       7.399       0       0
0.775       0.85       10.5       0       0
0.85       0.925       13.16       0       0
0.925       1.       15.44       0       0
1.       1.08       17.39       0       0
1.08       1.15       19.04       0       0
1.15       1.23       20.44       0       0
1.23       1.3       21.61       0       0
1.3       1.38       22.58       0       0
1.38       1.45       23.39       0       0
1.45       1.53       24.04       0       0
1.53       1.6       24.55       0       0
1.6       1.68       24.95       0       0
1.68       1.75       25.23       0       0
1.75       1.83       25.43       0       0
1.83       1.9       25.54       0       0
1.9       1.98       25.57       0       0
1.98       2.05       25.53       0       0
2.05       2.13       25.44       0       0
2.13       2.2       25.28       0       0
2.2       2.28       25.08       0       0
2.28       2.35       24.84       0       0
2.35       2.43       24.55       0       0
2.43       2.5       24.23       0       0
2.5       2.58       23.87       0       0
2.58       2.65       23.48       0       0
2.65       2.73       23.07       0       0
2.73       2.8       22.63       0       0
2.8       2.88       22.17       0       0
2.88       2.95       21.69       0       0
2.95       3.03       21.19       0       0
3.03       3.1       20.67       0       0
3.1       3.18       20.14       0       0
3.18       3.25       19.59       0       0
3.25       3.33       19.03       0       0
3.33       3.4       18.46       0       0
3.4       3.48       17.88       0       0
3.48       3.55       17.29       0       0
3.55       3.63       16.69       0       0
3.63       3.7       16.08       0       0
3.7       3.78       15.47       0       0
3.78       3.85       14.85       0       0
3.85       3.93       14.23       0       0
3.93       4.       13.6       0       0
4.       4.08       12.96       0       0
# END HISTO1D HddAZnsIm2+3
# BEGIN HISTO1D HddAZsIm2
PlotOrder=85
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       3.097       0       0
0.4       0.475       2.897       0       0
0.475       0.55       2.744       0       0
0.55       0.625       2.622       0       0
0.625       0.7       2.521       0       0
0.7       0.775       2.435       0       0
0.775       0.85       2.362       0       0
0.85       0.925       2.298       0       0
0.925       1.       2.242       0       0
1.       1.08       2.192       0       0
1.08       1.15       2.146       0       0
1.15       1.23       2.105       0       0
1.23       1.3       2.068       0       0
1.3       1.38       2.034       0       0
1.38       1.45       2.002       0       0
1.45       1.53       1.973       0       0
1.53       1.6       1.945       0       0
1.6       1.68       1.92       0       0
1.68       1.75       1.896       0       0
1.75       1.83       1.873       0       0
1.83       1.9       1.852       0       0
1.9       1.98       1.832       0       0
1.98       2.05       1.813       0       0
2.05       2.13       1.795       0       0
2.13       2.2       1.778       0       0
2.2       2.28       1.762       0       0
2.28       2.35       1.747       0       0
2.35       2.43       1.732       0       0
2.43       2.5       1.718       0       0
2.5       2.58       1.704       0       0
2.58       2.65       1.691       0       0
2.65       2.73       1.679       0       0
2.73       2.8       1.667       0       0
2.8       2.88       1.655       0       0
2.88       2.95       1.644       0       0
2.95       3.03       1.633       0       0
3.03       3.1       1.623       0       0
3.1       3.18       1.613       0       0
3.18       3.25       1.603       0       0
3.25       3.33       1.594       0       0
3.33       3.4       1.585       0       0
3.4       3.48       1.576       0       0
3.48       3.55       1.567       0       0
3.55       3.63       1.559       0       0
3.63       3.7       1.551       0       0
3.7       3.78       1.543       0       0
3.78       3.85       1.535       0       0
3.85       3.93       1.528       0       0
3.93       4.       1.521       0       0
4.       4.08       1.514       0       0
# END HISTO1D HddAZsIm2
# BEGIN HISTO1D HddAZsIm3
PlotOrder=86
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       1.002       0       0
0.4       0.475       0.9814       0       0
0.475       0.55       0.9545       0       0
0.55       0.625       0.9257       0       0
0.625       0.7       0.8971       0       0
0.7       0.775       0.8695       0       0
0.775       0.85       0.8434       0       0
0.85       0.925       0.8186       0       0
0.925       1.       0.7953       0       0
1.       1.08       0.7733       0       0
1.08       1.15       0.7526       0       0
1.15       1.23       0.733       0       0
1.23       1.3       0.7145       0       0
1.3       1.38       0.697       0       0
1.38       1.45       0.6804       0       0
1.45       1.53       0.6646       0       0
1.53       1.6       0.6496       0       0
1.6       1.68       0.6353       0       0
1.68       1.75       0.6216       0       0
1.75       1.83       0.6086       0       0
1.83       1.9       0.5961       0       0
1.9       1.98       0.5841       0       0
1.98       2.05       0.5726       0       0
2.05       2.13       0.5616       0       0
2.13       2.2       0.5509       0       0
2.2       2.28       0.5407       0       0
2.28       2.35       0.5308       0       0
2.35       2.43       0.5213       0       0
2.43       2.5       0.5121       0       0
2.5       2.58       0.5032       0       0
2.58       2.65       0.4946       0       0
2.65       2.73       0.4862       0       0
2.73       2.8       0.4782       0       0
2.8       2.88       0.4703       0       0
2.88       2.95       0.4627       0       0
2.95       3.03       0.4553       0       0
3.03       3.1       0.4481       0       0
3.1       3.18       0.4412       0       0
3.18       3.25       0.4344       0       0
3.25       3.33       0.4277       0       0
3.33       3.4       0.4213       0       0
3.4       3.48       0.415       0       0
3.48       3.55       0.4089       0       0
3.55       3.63       0.4029       0       0
3.63       3.7       0.3971       0       0
3.7       3.78       0.3914       0       0
3.78       3.85       0.3858       0       0
3.85       3.93       0.3804       0       0
3.93       4.       0.3751       0       0
4.       4.08       0.3699       0       0
# END HISTO1D HddAZsIm3
# BEGIN HISTO1D HddAZsIm2+3
PlotOrder=87
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       4.099       0       0
0.4       0.475       3.879       0       0
0.475       0.55       3.698       0       0
0.55       0.625       3.547       0       0
0.625       0.7       3.418       0       0
0.7       0.775       3.305       0       0
0.775       0.85       3.206       0       0
0.85       0.925       3.117       0       0
0.925       1.       3.037       0       0
1.       1.08       2.965       0       0
1.08       1.15       2.899       0       0
1.15       1.23       2.838       0       0
1.23       1.3       2.782       0       0
1.3       1.38       2.731       0       0
1.38       1.45       2.682       0       0
1.45       1.53       2.637       0       0
1.53       1.6       2.595       0       0
1.6       1.68       2.555       0       0
1.68       1.75       2.517       0       0
1.75       1.83       2.482       0       0
1.83       1.9       2.448       0       0
1.9       1.98       2.416       0       0
1.98       2.05       2.386       0       0
2.05       2.13       2.357       0       0
2.13       2.2       2.329       0       0
2.2       2.28       2.303       0       0
2.28       2.35       2.278       0       0
2.35       2.43       2.253       0       0
2.43       2.5       2.23       0       0
2.5       2.58       2.207       0       0
2.58       2.65       2.186       0       0
2.65       2.73       2.165       0       0
2.73       2.8       2.145       0       0
2.8       2.88       2.125       0       0
2.88       2.95       2.107       0       0
2.95       3.03       2.089       0       0
3.03       3.1       2.071       0       0
3.1       3.18       2.054       0       0
3.18       3.25       2.037       0       0
3.25       3.33       2.021       0       0
3.33       3.4       2.006       0       0
3.4       3.48       1.991       0       0
3.48       3.55       1.976       0       0
3.55       3.63       1.962       0       0
3.63       3.7       1.948       0       0
3.7       3.78       1.934       0       0
3.78       3.85       1.921       0       0
3.85       3.93       1.908       0       0
3.93       4.       1.896       0       0
4.       4.08       1.883       0       0
# END HISTO1D HddAZsIm2+3
# BEGIN HISTO1D HddAZallIm2
PlotOrder=88
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -11.26       0       0
0.4       0.475       -6.369       0       0
0.475       0.55       -1.807       0       0
0.55       0.625       2.214       0       0
0.625       0.7       5.683       0       0
0.7       0.775       8.648       0       0
0.775       0.85       11.17       0       0
0.85       0.925       13.31       0       0
0.925       1.       15.13       0       0
1.       1.08       16.66       0       0
1.08       1.15       17.96       0       0
1.15       1.23       19.04       0       0
1.23       1.3       19.94       0       0
1.3       1.38       20.68       0       0
1.38       1.45       21.29       0       0
1.45       1.53       21.77       0       0
1.53       1.6       22.14       0       0
1.6       1.68       22.42       0       0
1.68       1.75       22.62       0       0
1.75       1.83       22.74       0       0
1.83       1.9       22.79       0       0
1.9       1.98       22.78       0       0
1.98       2.05       22.72       0       0
2.05       2.13       22.61       0       0
2.13       2.2       22.46       0       0
2.2       2.28       22.27       0       0
2.28       2.35       22.04       0       0
2.35       2.43       21.78       0       0
2.43       2.5       21.49       0       0
2.5       2.58       21.17       0       0
2.58       2.65       20.83       0       0
2.65       2.73       20.47       0       0
2.73       2.8       20.09       0       0
2.8       2.88       19.69       0       0
2.88       2.95       19.28       0       0
2.95       3.03       18.85       0       0
3.03       3.1       18.4       0       0
3.1       3.18       17.95       0       0
3.18       3.25       17.48       0       0
3.25       3.33       17.       0       0
3.33       3.4       16.51       0       0
3.4       3.48       16.01       0       0
3.48       3.55       15.51       0       0
3.55       3.63       15.       0       0
3.63       3.7       14.48       0       0
3.7       3.78       13.95       0       0
3.78       3.85       13.42       0       0
3.85       3.93       12.89       0       0
3.93       4.       12.35       0       0
4.       4.08       11.81       0       0
# END HISTO1D HddAZallIm2
# BEGIN HISTO1D HddAZallIm3
PlotOrder=89
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0.6053       0       0
0.4       0.475       0.3521       0       0
0.475       0.55       0.5979       0       0
0.55       0.625       1.043       0       0
0.625       0.7       1.55       0       0
0.7       0.775       2.057       0       0
0.775       0.85       2.532       0       0
0.85       0.925       2.965       0       0
0.925       1.       3.351       0       0
1.       1.08       3.69       0       0
1.08       1.15       3.984       0       0
1.15       1.23       4.237       0       0
1.23       1.3       4.452       0       0
1.3       1.38       4.633       0       0
1.38       1.45       4.783       0       0
1.45       1.53       4.906       0       0
1.53       1.6       5.004       0       0
1.6       1.68       5.079       0       0
1.68       1.75       5.135       0       0
1.75       1.83       5.173       0       0
1.83       1.9       5.195       0       0
1.9       1.98       5.203       0       0
1.98       2.05       5.199       0       0
2.05       2.13       5.182       0       0
2.13       2.2       5.156       0       0
2.2       2.28       5.12       0       0
2.28       2.35       5.076       0       0
2.35       2.43       5.025       0       0
2.43       2.5       4.968       0       0
2.5       2.58       4.904       0       0
2.58       2.65       4.835       0       0
2.65       2.73       4.762       0       0
2.73       2.8       4.684       0       0
2.8       2.88       4.602       0       0
2.88       2.95       4.518       0       0
2.95       3.03       4.43       0       0
3.03       3.1       4.34       0       0
3.1       3.18       4.247       0       0
3.18       3.25       4.152       0       0
3.25       3.33       4.056       0       0
3.33       3.4       3.958       0       0
3.4       3.48       3.859       0       0
3.48       3.55       3.758       0       0
3.55       3.63       3.657       0       0
3.63       3.7       3.555       0       0
3.7       3.78       3.452       0       0
3.78       3.85       3.349       0       0
3.85       3.93       3.245       0       0
3.93       4.       3.141       0       0
4.       4.08       3.037       0       0
# END HISTO1D HddAZallIm3
# BEGIN HISTO1D HddAZallIm2+3
PlotOrder=90
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,A}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -10.65       0       0
0.4       0.475       -6.016       0       0
0.475       0.55       -1.209       0       0
0.55       0.625       3.257       0       0
0.625       0.7       7.233       0       0
0.7       0.775       10.7       0       0
0.775       0.85       13.7       0       0
0.85       0.925       16.28       0       0
0.925       1.       18.48       0       0
1.       1.08       20.35       0       0
1.08       1.15       21.94       0       0
1.15       1.23       23.28       0       0
1.23       1.3       24.39       0       0
1.3       1.38       25.32       0       0
1.38       1.45       26.07       0       0
1.45       1.53       26.67       0       0
1.53       1.6       27.15       0       0
1.6       1.68       27.5       0       0
1.68       1.75       27.75       0       0
1.75       1.83       27.91       0       0
1.83       1.9       27.98       0       0
1.9       1.98       27.98       0       0
1.98       2.05       27.92       0       0
2.05       2.13       27.79       0       0
2.13       2.2       27.61       0       0
2.2       2.28       27.39       0       0
2.28       2.35       27.11       0       0
2.35       2.43       26.8       0       0
2.43       2.5       26.46       0       0
2.5       2.58       26.08       0       0
2.58       2.65       25.67       0       0
2.65       2.73       25.24       0       0
2.73       2.8       24.78       0       0
2.8       2.88       24.3       0       0
2.88       2.95       23.8       0       0
2.95       3.03       23.28       0       0
3.03       3.1       22.74       0       0
3.1       3.18       22.19       0       0
3.18       3.25       21.63       0       0
3.25       3.33       21.05       0       0
3.33       3.4       20.47       0       0
3.4       3.48       19.87       0       0
3.48       3.55       19.27       0       0
3.55       3.63       18.65       0       0
3.63       3.7       18.03       0       0
3.7       3.78       17.41       0       0
3.78       3.85       16.77       0       0
3.85       3.93       16.13       0       0
3.93       4.       15.49       0       0
4.       4.08       14.84       0       0
# END HISTO1D HddAZallIm2+3
# BEGIN HISTO1D HddVZnsIm2
PlotOrder=91
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2
# BEGIN HISTO1D HddVZnsIm3
PlotOrder=92
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06922       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06301       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZnsIm3
# BEGIN HISTO1D HddVZnsIm2+3
PlotOrder=93
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZnsIm2+3
# BEGIN HISTO1D HddVZsIm2
PlotOrder=94
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2
# BEGIN HISTO1D HddVZsIm3
PlotOrder=95
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm3
# BEGIN HISTO1D HddVZsIm2+3
PlotOrder=96
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZsIm2+3
# BEGIN HISTO1D HddVZallIm2
PlotOrder=97
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2
# BEGIN HISTO1D HddVZallIm3
PlotOrder=98
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.06923       0       0
0.4       0.475       -0.1106       0       0
0.475       0.55       -0.06302       0       0
0.55       0.625       0.01998       0       0
0.625       0.7       0.114       0       0
0.7       0.775       0.2078       0       0
0.775       0.85       0.2959       0       0
0.85       0.925       0.3763       0       0
0.925       1.       0.4482       0       0
1.       1.08       0.5116       0       0
1.08       1.15       0.567       0       0
1.15       1.23       0.615       0       0
1.23       1.3       0.6561       0       0
1.3       1.38       0.6911       0       0
1.38       1.45       0.7205       0       0
1.45       1.53       0.7449       0       0
1.53       1.6       0.7648       0       0
1.6       1.68       0.7807       0       0
1.68       1.75       0.793       0       0
1.75       1.83       0.8021       0       0
1.83       1.9       0.8082       0       0
1.9       1.98       0.8118       0       0
1.98       2.05       0.8131       0       0
2.05       2.13       0.8123       0       0
2.13       2.2       0.8096       0       0
2.2       2.28       0.8052       0       0
2.28       2.35       0.7993       0       0
2.35       2.43       0.792       0       0
2.43       2.5       0.7836       0       0
2.5       2.58       0.774       0       0
2.58       2.65       0.7635       0       0
2.65       2.73       0.7521       0       0
2.73       2.8       0.7399       0       0
2.8       2.88       0.7271       0       0
2.88       2.95       0.7136       0       0
2.95       3.03       0.6995       0       0
3.03       3.1       0.6849       0       0
3.1       3.18       0.6699       0       0
3.18       3.25       0.6545       0       0
3.25       3.33       0.6388       0       0
3.33       3.4       0.6228       0       0
3.4       3.48       0.6065       0       0
3.48       3.55       0.59       0       0
3.55       3.63       0.5733       0       0
3.63       3.7       0.5564       0       0
3.7       3.78       0.5394       0       0
3.78       3.85       0.5222       0       0
3.85       3.93       0.505       0       0
3.93       4.       0.4877       0       0
4.       4.08       0.4704       0       0
# END HISTO1D HddVZallIm3
# BEGIN HISTO1D HddVZallIm2+3
PlotOrder=99
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{Z,V}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVZallIm2+3
# BEGIN HISTO1D HddVgammansIm2
PlotOrder=100
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2
# BEGIN HISTO1D HddVgammansIm3
PlotOrder=101
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammansIm3
# BEGIN HISTO1D HddVgammansIm2+3
PlotOrder=102
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  ns only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammansIm2+3
# BEGIN HISTO1D HddVgammasIm2
PlotOrder=103
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2
# BEGIN HISTO1D HddVgammasIm3
PlotOrder=104
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm3
# BEGIN HISTO1D HddVgammasIm2+3
PlotOrder=105
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$  s only
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammasIm2+3
# BEGIN HISTO1D HddVgammaallIm2
PlotOrder=106
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2
# BEGIN HISTO1D HddVgammaallIm3
PlotOrder=107
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       -0.1321       0       0
0.4       0.475       -0.2098       0       0
0.475       0.55       -0.1189       0       0
0.55       0.625       0.03902       0       0
0.625       0.7       0.2177       0       0
0.7       0.775       0.3957       0       0
0.775       0.85       0.563       0       0
0.85       0.925       0.7155       0       0
0.925       1.       0.8519       0       0
1.       1.08       0.9721       0       0
1.08       1.15       1.077       0       0
1.15       1.23       1.168       0       0
1.23       1.3       1.246       0       0
1.3       1.38       1.312       0       0
1.38       1.45       1.368       0       0
1.45       1.53       1.414       0       0
1.53       1.6       1.451       0       0
1.6       1.68       1.481       0       0
1.68       1.75       1.505       0       0
1.75       1.83       1.522       0       0
1.83       1.9       1.533       0       0
1.9       1.98       1.54       0       0
1.98       2.05       1.542       0       0
2.05       2.13       1.54       0       0
2.13       2.2       1.535       0       0
2.2       2.28       1.527       0       0
2.28       2.35       1.515       0       0
2.35       2.43       1.501       0       0
2.43       2.5       1.485       0       0
2.5       2.58       1.467       0       0
2.58       2.65       1.447       0       0
2.65       2.73       1.425       0       0
2.73       2.8       1.402       0       0
2.8       2.88       1.377       0       0
2.88       2.95       1.352       0       0
2.95       3.03       1.325       0       0
3.03       3.1       1.297       0       0
3.1       3.18       1.269       0       0
3.18       3.25       1.239       0       0
3.25       3.33       1.209       0       0
3.33       3.4       1.179       0       0
3.4       3.48       1.148       0       0
3.48       3.55       1.116       0       0
3.55       3.63       1.085       0       0
3.63       3.7       1.053       0       0
3.7       3.78       1.02       0       0
3.78       3.85       0.9877       0       0
3.85       3.93       0.955       0       0
3.93       4.       0.9221       0       0
4.       4.08       0.8891       0       0
# END HISTO1D HddVgammaallIm3
# BEGIN HISTO1D HddVgammaallIm2+3
PlotOrder=108
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.05 
LineOpacity=1
ErrorBars=0
Title= $\Im[h_{\gamma}^{(2+3),d\bar{d}}]$     
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.325       0.4       0       0       0
0.4       0.475       0       0       0
0.475       0.55       0       0       0
0.55       0.625       0       0       0
0.625       0.7       0       0       0
0.7       0.775       0       0       0
0.775       0.85       0       0       0
0.85       0.925       0       0       0
0.925       1.       0       0       0
1.       1.08       0       0       0
1.08       1.15       0       0       0
1.15       1.23       0       0       0
1.23       1.3       0       0       0
1.3       1.38       0       0       0
1.38       1.45       0       0       0
1.45       1.53       0       0       0
1.53       1.6       0       0       0
1.6       1.68       0       0       0
1.68       1.75       0       0       0
1.75       1.83       0       0       0
1.83       1.9       0       0       0
1.9       1.98       0       0       0
1.98       2.05       0       0       0
2.05       2.13       0       0       0
2.13       2.2       0       0       0
2.2       2.28       0       0       0
2.28       2.35       0       0       0
2.35       2.43       0       0       0
2.43       2.5       0       0       0
2.5       2.58       0       0       0
2.58       2.65       0       0       0
2.65       2.73       0       0       0
2.73       2.8       0       0       0
2.8       2.88       0       0       0
2.88       2.95       0       0       0
2.95       3.03       0       0       0
3.03       3.1       0       0       0
3.1       3.18       0       0       0
3.18       3.25       0       0       0
3.25       3.33       0       0       0
3.33       3.4       0       0       0
3.4       3.48       0       0       0
3.48       3.55       0       0       0
3.55       3.63       0       0       0
3.63       3.7       0       0       0
3.7       3.78       0       0       0
3.78       3.85       0       0       0
3.85       3.93       0       0       0
3.93       4.       0       0       0
4.       4.08       0       0       0
# END HISTO1D HddVgammaallIm2+3
# BEGIN FUNCTION func-Zero
FunctionXMin=0
FunctionXMax=10000
Code=
return 0
# END FUNCTION


==> text/Res_Diag/Diag_PPWm_TMD_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=180
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      56.93      0      0.
1      2      82.39      0.203      0.203
2      3      56.47      0.08561      0.08561
3      4      43.      0.05301      0.05301
4      5      34.08      0.03755      0.03755
5      6      27.07      0.02851      0.02851
6      7      21.78      0.02265      0.02265
7      8      17.73      0.01864      0.01864
8      9      14.36      0.0157      0.0157
9      10      11.76      0.01356      0.01356
10      11      9.683      0.01181      0.01181
11      12      8.017      0.01045      0.01045
12      13      6.679      0.009344      0.009344
13      14      5.635      0.008391      0.008391
14      15      4.74      0.007651      0.007651
15      16      3.902      0.006996      0.006996
16      17      3.185      0.006408      0.006408
17      18      2.613      0.005963      0.005963
18      19      2.158      0.005513      0.005513
19      20      1.857      0.005198      0.005198
20      22      1.484      0.003321      0.003321
22      24      1.136      0.002926      0.002926
24      26      0.8923      0.002632      0.002632
26      28      0.706      0.002384      0.002384
28      30      0.5646      0.002153      0.002153
30      32      0.4539      0.001953      0.001953
32      34      0.3714      0.001794      0.001794
34      36      0.3023      0.001656      0.001656
36      38      0.2489      0.001513      0.001513
38      40      0.2046      0.001402      0.001402
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      56.21      0      0.
1      2      80.03      1.057      1.057
2      3      56.63      0.4537      0.4537
3      4      43.78      0.2739      0.2739
4      5      34.28      0.2069      0.2069
5      6      27.24      0.1575      0.1575
6      7      21.67      0.1376      0.1376
7      8      17.49      0.1179      0.1179
8      9      13.95      0.09256      0.09256
9      10      11.56      0.08925      0.08925
10      11      9.613      0.08758      0.08758
11      12      7.941      0.07356      0.07356
12      13      6.773      0.06374      0.06374
13      14      5.76      0.0516      0.0516
14      15      4.864      0.04471      0.04471
15      16      4.232      0.01573      0.01573
16      17      3.651      0.01484      0.01484
17      18      3.166      0.01344      0.01344
18      19      2.674      0.01823      0.01823
19      20      2.374      0.01101      0.01101
20      22      1.914      0.006648      0.006648
22      24      1.5      0.006878      0.006878
24      26      1.173      0.005098      0.005098
26      28      0.9335      0.004435      0.004435
28      30      0.755      0.004029      0.004029
30      32      0.6133      0.003832      0.003832
32      34      0.4992      0.003361      0.003361
34      36      0.406      0.003349      0.003349
36      38      0.3387      0.002807      0.002807
38      40      0.2774      0.002563      0.002563
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      54.78      0      0.
1      2      78.95      1.057      1.057
2      3      56.72      0.4537      0.4537
3      4      44.01      0.2739      0.2739
4      5      34.3      0.2069      0.2069
5      6      27.16      0.1575      0.1575
6      7      21.54      0.1376      0.1376
7      8      17.34      0.1179      0.1179
8      9      13.85      0.09256      0.09256
9      10      11.52      0.08925      0.08925
10      11      9.592      0.08758      0.08758
11      12      7.954      0.07356      0.07356
12      13      6.801      0.06374      0.06374
13      14      5.778      0.0516      0.0516
14      15      4.877      0.04471      0.04471
15      16      4.24      0.01573      0.01573
16      17      3.651      0.01484      0.01484
17      18      3.165      0.01344      0.01344
18      19      2.673      0.01823      0.01823
19      20      2.374      0.01101      0.01101
20      22      1.914      0.006648      0.006648
22      24      1.5      0.006878      0.006878
24      26      1.173      0.005098      0.005098
26      28      0.9335      0.004435      0.004435
28      30      0.755      0.004029      0.004029
30      32      0.6133      0.003832      0.003832
32      34      0.4992      0.003361      0.003361
34      36      0.406      0.003349      0.003349
36      38      0.3387      0.002807      0.002807
38      40      0.2774      0.002563      0.002563
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      56.93      7.11      8.566
1      2      82.39      10.49      12.59
2      3      56.47      8.137      8.53
3      4      43.      6.821      5.57
4      5      34.08      5.586      3.122
5      6      27.07      4.259      1.476
6      7      21.78      3.081      0.5213
7      8      17.73      1.996      0.2029
8      9      14.36      1.099      0.1404
9      10      11.76      0.4221      0.09933
10      11      9.683      0.1387      0.1373
11      12      8.017      0.09419      0.4123
12      13      6.679      0.07415      0.5406
13      14      5.635      0.0974      0.5386
14      15      4.74      0.1548      0.4449
15      16      3.902      0.1868      0.3183
16      17      3.185      0.1533      0.2304
17      18      2.613      0.08582      0.1516
18      19      2.158      0.04347      0.07419
19      20      1.857      0.03062      0.03033
20      22      1.484      0.02524      0.009496
22      24      1.136      0.02147      0.007377
24      26      0.8923      0.01859      0.007762
26      28      0.706      0.01589      0.007489
28      30      0.5646      0.01371      0.007198
30      32      0.4539      0.01168      0.006548
32      34      0.3714      0.01018      0.006097
34      36      0.3023      0.008783      0.005555
36      38      0.2489      0.007653      0.005087
38      40      0.2046      0.006532      0.004464
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      56.21      1.685      4.046
1      2      80.03      2.112      5.938
2      3      56.63      1.46      3.877
3      4      43.78      1.054      2.416
4      5      34.28      0.7894      1.279
5      6      27.24      0.4581      0.6086
6      7      21.67      0.2746      0.267
7      8      17.49      0.1875      0.2007
8      9      13.95      0.1422      0.2321
9      10      11.56      0.1158      0.2683
10      11      9.613      0.07402      0.2856
11      12      7.941      0.06258      0.2727
12      13      6.773      0.04326      0.2285
13      14      5.76      0.03735      0.1677
14      15      4.864      0.0427      0.1072
15      16      4.232      0.02261      0.04992
16      17      3.651      0.01247      0.01523
17      18      3.166      0.01308      0.01927
18      19      2.674      0.007186      0.01361
19      20      2.374      0.01652      0.02348
20      22      1.914      0.01659      0.02416
22      24      1.5      0.01931      0.02693
24      26      1.173      0.0163      0.02228
26      28      0.9335      0.01513      0.02029
28      30      0.755      0.01229      0.01643
30      32      0.6133      0.0121      0.01638
32      34      0.4992      0.01012      0.0135
34      36      0.406      0.008837      0.01174
36      38      0.3387      0.008158      0.01077
38      40      0.2774      0.006987      0.009157
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      54.78      1.3      1.961
1      2      78.95      1.191      2.63
2      3      56.72      0.8063      1.65
3      4      44.01      0.6049      0.9406
4      5      34.3      0.4154      0.4702
5      6      27.16      0.2445      0.2259
6      7      21.54      0.1738      0.08583
7      8      17.34      0.1086      0.08686
8      9      13.85      0.07402      0.07548
9      10      11.52      0.06446      0.06941
10      11      9.592      0.03482      0.0783
11      12      7.954      0.04349      0.08982
12      13      6.801      0.03464      0.08091
13      14      5.778      0.02826      0.06635
14      15      4.877      0.03848      0.05424
15      16      4.24      0.02019      0.02688
16      17      3.651      0.00887      0.009125
17      18      3.165      0.01151      0.01838
18      19      2.673      0.00674      0.01348
19      20      2.374      0.0165      0.02345
20      22      1.914      0.01659      0.02416
22      24      1.5      0.01931      0.02693
24      26      1.173      0.0163      0.02228
26      28      0.9335      0.01513      0.02029
28      30      0.755      0.01229      0.01643
30      32      0.6133      0.0121      0.01638
32      34      0.4992      0.01012      0.0135
34      36      0.406      0.008837      0.01174
36      38      0.3387      0.008158      0.01077
38      40      0.2774      0.006987      0.009157
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWm_TMD_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=180
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      1.718      0      0.
1      2      68.42      0.1655      0.1655
2      3      116.3      0.1222      0.1222
3      4      82.98      0.07317      0.07317
4      5      57.23      0.04846      0.04846
5      6      43.58      0.03602      0.03602
6      7      34.36      0.02839      0.02839
7      8      27.59      0.02323      0.02323
8      9      22.21      0.0195      0.0195
9      10      18.05      0.0168      0.0168
10      11      14.77      0.01456      0.01456
11      12      12.18      0.01286      0.01286
12      13      10.12      0.01147      0.01147
13      14      8.546      0.01033      0.01033
14      15      7.173      0.009384      0.009384
15      16      5.906      0.008559      0.008559
16      17      4.836      0.007901      0.007901
17      18      3.924      0.007295      0.007295
18      19      3.275      0.006786      0.006786
19      20      2.791      0.006349      0.006349
20      22      2.246      0.004075      0.004075
22      24      1.724      0.003618      0.003618
24      26      1.347      0.003247      0.003247
26      28      1.065      0.00293      0.00293
28      30      0.8512      0.002658      0.002658
30      32      0.6849      0.002396      0.002396
32      34      0.555      0.002194      0.002194
34      36      0.4545      0.00201      0.00201
36      38      0.3747      0.001858      0.001858
38      40      0.3081      0.001708      0.001708
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      1.698      0      0.
1      2      66.75      0.8632      0.8632
2      3      118.9      0.5941      0.5941
3      4      85.52      0.456      0.456
4      5      58.09      0.3609      0.3609
5      6      43.59      0.2149      0.2149
6      7      34.82      0.8223      0.8223
7      8      27.08      0.1487      0.1487
8      9      22.      0.125      0.125
9      10      17.87      0.1358      0.1358
10      11      14.56      0.09551      0.09551
11      12      12.19      0.08407      0.08407
12      13      10.17      0.082      0.082
13      14      8.746      0.06931      0.06931
14      15      7.459      0.06215      0.06215
15      16      6.417      0.01945      0.01945
16      17      5.535      0.01823      0.01823
17      18      4.75      0.0169      0.0169
18      19      4.119      0.02053      0.02053
19      20      3.549      0.01374      0.01374
20      22      2.91      0.008285      0.008285
22      24      2.25      0.007986      0.007986
24      26      1.778      0.006431      0.006431
26      28      1.407      0.005619      0.005619
28      30      1.136      0.005142      0.005142
30      32      0.9228      0.004752      0.004752
32      34      0.747      0.004137      0.004137
34      36      0.6085      0.003778      0.003778
36      38      0.5078      0.003601      0.003601
38      40      0.414      0.003455      0.003455
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      1.655      0      0.
1      2      65.99      0.8632      0.8632
2      3      119.1      0.5941      0.5941
3      4      85.96      0.456      0.456
4      5      58.14      0.3609      0.3609
5      6      43.46      0.2149      0.2149
6      7      34.6      0.8223      0.8223
7      8      26.84      0.1487      0.1487
8      9      21.85      0.125      0.125
9      10      17.79      0.1358      0.1358
10      11      14.53      0.09551      0.09551
11      12      12.21      0.08407      0.08407
12      13      10.21      0.082      0.082
13      14      8.773      0.06931      0.06931
14      15      7.478      0.06215      0.06215
15      16      6.428      0.01945      0.01945
16      17      5.535      0.01823      0.01823
17      18      4.749      0.0169      0.0169
18      19      4.119      0.02053      0.02053
19      20      3.549      0.01374      0.01374
20      22      2.91      0.008285      0.008285
22      24      2.25      0.007986      0.007986
24      26      1.778      0.006431      0.006431
26      28      1.407      0.005619      0.005619
28      30      1.136      0.005142      0.005142
30      32      0.9228      0.004752      0.004752
32      34      0.747      0.004137      0.004137
34      36      0.6085      0.003778      0.003778
36      38      0.5078      0.003601      0.003601
38      40      0.414      0.003455      0.003455
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      1.718      0.2176      0.2651
1      2      68.42      9.073      10.59
2      3      116.3      16.97      17.6
3      4      82.98      13.2      10.87
4      5      57.23      9.355      5.344
5      6      43.58      6.913      2.355
6      7      34.36      4.85      0.86
7      8      27.59      3.107      0.3236
8      9      22.21      1.7      0.2246
9      10      18.05      0.6503      0.156
10      11      14.77      0.2091      0.2133
11      12      12.18      0.1491      0.6228
12      13      10.12      0.1112      0.8247
13      14      8.546      0.1491      0.8192
14      15      7.173      0.2343      0.675
15      16      5.906      0.2832      0.4827
16      17      4.836      0.232      0.3487
17      18      3.924      0.1297      0.2293
18      19      3.275      0.06607      0.1124
19      20      2.791      0.04596      0.04591
20      22      2.246      0.03811      0.01429
22      24      1.724      0.0328      0.01147
24      26      1.347      0.02795      0.01156
26      28      1.065      0.02402      0.01139
28      30      0.8512      0.02072      0.01089
30      32      0.6849      0.0177      0.009973
32      34      0.555      0.01528      0.009201
34      36      0.4545      0.01322      0.00839
36      38      0.3747      0.01159      0.00774
38      40      0.3081      0.009944      0.006871
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      1.698      0.05188      0.1249
1      2      66.75      1.852      4.877
2      3      118.9      3.034      7.889
3      4      85.52      2.074      4.739
4      5      58.09      1.222      2.241
5      6      43.59      0.7586      0.9553
6      7      34.82      0.401      0.4287
7      8      27.08      0.2785      0.3137
8      9      22.      0.2056      0.358
9      10      17.87      0.1588      0.4124
10      11      14.56      0.1239      0.4477
11      12      12.19      0.08799      0.4093
12      13      10.17      0.07308      0.3515
13      14      8.746      0.05801      0.2568
14      15      7.459      0.05387      0.1621
15      16      6.417      0.03467      0.07616
16      17      5.535      0.0191      0.02252
17      18      4.75      0.01826      0.02778
18      19      4.119      0.02388      0.03605
19      20      3.549      0.02418      0.03634
20      22      2.91      0.02718      0.03847
22      24      2.25      0.02455      0.03393
24      26      1.778      0.0244      0.03312
26      28      1.407      0.0212      0.02872
28      30      1.136      0.02054      0.02758
30      32      0.9228      0.01802      0.02413
32      34      0.747      0.01465      0.01932
34      36      0.6085      0.01386      0.01853
36      38      0.5078      0.01274      0.01683
38      40      0.414      0.01019      0.0134
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      1.655      0.03578      0.05861
1      2      65.99      0.9461      2.027
2      3      119.1      1.682      3.162
3      4      85.96      1.187      1.875
4      5      58.14      0.6145      0.8565
5      6      43.46      0.4045      0.3656
6      7      34.6      0.2354      0.143
7      8      26.84      0.1578      0.1342
8      9      21.85      0.08727      0.09373
9      10      17.79      0.06529      0.09738
10      11      14.53      0.07172      0.1354
11      12      12.21      0.0589      0.1266
12      13      10.21      0.0607      0.131
13      14      8.773      0.0425      0.1016
14      15      7.478      0.04648      0.07977
15      16      6.428      0.03078      0.04076
16      17      5.535      0.01357      0.01339
17      18      4.749      0.0156      0.02636
18      19      4.119      0.02358      0.03594
19      20      3.549      0.02414      0.03629
20      22      2.91      0.02718      0.03847
22      24      2.25      0.02455      0.03393
24      26      1.778      0.0244      0.03312
26      28      1.407      0.0212      0.02872
28      30      1.136      0.02054      0.02758
30      32      0.9228      0.01802      0.02413
32      34      0.747      0.01465      0.01932
34      36      0.6085      0.01386      0.01853
36      38      0.5078      0.01274      0.01683
38      40      0.414      0.01019      0.0134
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWm_TMD_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=180
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.9757      0.01737      0.01737
2      3      24.85      0.05914      0.05914
3      4      89.99      0.07887      0.07887
4      5      130.2      0.08243      0.08243
5      6      145.8      0.0828      0.0828
6      7      150.5      0.07989      0.07989
7      8      149.3      0.07583      0.07583
8      9      142.8      0.07088      0.07088
9      10      134.2      0.0653      0.0653
10      11      125.3      0.06005      0.06005
11      12      115.7      0.05546      0.05546
12      13      106.7      0.05155      0.05155
13      14      98.91      0.04808      0.04808
14      15      90.18      0.04505      0.04505
15      16      80.43      0.04242      0.04242
16      17      70.4      0.04002      0.04002
17      18      61.28      0.03793      0.03793
18      19      54.22      0.03602      0.03602
19      20      48.98      0.03435      0.03435
20      22      42.9      0.0227      0.0227
22      24      36.58      0.02087      0.02087
24      26      31.5      0.01929      0.01929
26      28      27.36      0.01796      0.01796
28      30      23.89      0.01678      0.01678
30      32      20.97      0.01569      0.01569
32      34      18.51      0.01474      0.01474
34      36      16.38      0.01382      0.01382
36      38      14.57      0.01309      0.01309
38      40      12.97      0.01236      0.01236
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.958      0.04611      0.04611
2      3      25.4      0.3585      0.3585
3      4      92.96      0.3719      0.3719
4      5      131.5      0.4205      0.4205
5      6      146.8      0.4305      0.4305
6      7      149.5      1.013      1.013
7      8      147.6      0.4601      0.4601
8      9      141.      0.4416      0.4416
9      10      132.7      0.4161      0.4161
10      11      124.8      0.7834      0.7834
11      12      115.6      0.797      0.797
12      13      107.4      0.3258      0.3258
13      14      101.3      0.3017      0.3017
14      15      93.78      0.3006      0.3006
15      16      88.08      0.2809      0.2809
16      17      81.28      0.2597      0.2597
17      18      74.97      0.2445      0.2445
18      19      68.83      0.2232      0.2232
19      20      63.72      0.2414      0.2414
20      22      56.61      0.1496      0.1496
22      24      48.82      0.1131      0.1131
24      26      42.63      0.09822      0.09822
26      28      37.28      0.1041      0.1041
28      30      32.7      0.09315      0.09315
30      32      28.9      0.07812      0.07812
32      34      25.7      0.07854      0.07854
34      36      22.85      0.07194      0.07194
36      38      20.3      0.0649      0.0649
38      40      18.29      0.05995      0.05995
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.9506      0.04611      0.04611
2      3      25.47      0.3585      0.3585
3      4      93.42      0.3719      0.3719
4      5      131.6      0.4205      0.4205
5      6      146.4      0.4305      0.4305
6      7      148.6      1.013      1.013
7      8      146.3      0.4601      0.4601
8      9      140.      0.4416      0.4416
9      10      132.2      0.4161      0.4161
10      11      124.5      0.7834      0.7834
11      12      115.8      0.797      0.797
12      13      107.9      0.3258      0.3258
13      14      101.6      0.3017      0.3017
14      15      94.03      0.3006      0.3006
15      16      88.24      0.2809      0.2809
16      17      81.27      0.2597      0.2597
17      18      74.95      0.2445      0.2445
18      19      68.83      0.2232      0.2232
19      20      63.72      0.2414      0.2414
20      22      56.61      0.1496      0.1496
22      24      48.82      0.1131      0.1131
24      26      42.63      0.09822      0.09822
26      28      37.28      0.1041      0.1041
28      30      32.7      0.09315      0.09315
30      32      28.9      0.07812      0.07812
32      34      25.7      0.07854      0.07854
34      36      22.85      0.07194      0.07194
36      38      20.3      0.0649      0.0649
38      40      18.29      0.05995      0.05995
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      0.9757      0.132      0.1529
2      3      24.85      3.724      3.786
3      4      89.99      14.61      11.65
4      5      130.2      21.63      12.12
5      6      145.8      23.48      7.936
6      7      150.5      21.59      3.78
7      8      149.3      17.08      1.777
8      9      142.8      11.13      1.381
9      10      134.2      4.86      1.21
10      11      125.3      1.855      1.874
11      12      115.7      1.441      6.161
12      13      106.7      1.256      8.983
13      14      98.91      1.79      9.887
14      15      90.18      3.13      8.916
15      16      80.43      4.093      6.926
16      17      70.4      3.61      5.442
17      18      61.28      2.149      3.853
18      19      54.22      1.125      2.02
19      20      48.98      0.7931      0.8781
20      22      42.9      0.7097      0.2734
22      24      36.58      0.6763      0.2191
24      26      31.5      0.6387      0.2517
26      28      27.36      0.6031      0.2748
28      30      23.89      0.5672      0.2875
30      32      20.97      0.5327      0.2935
32      34      18.51      0.5006      0.2951
34      36      16.38      0.4688      0.292
36      38      14.57      0.4404      0.2877
38      40      12.97      0.4121      0.2803
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      0.958      0.0277      0.06995
2      3      25.4      0.681      1.685
3      4      92.96      2.337      4.998
4      5      131.5      2.947      5.042
5      6      146.8      2.587      3.218
6      7      149.5      1.841      2.006
7      8      147.6      1.476      1.778
8      9      141.      1.385      2.303
9      10      132.7      1.179      3.208
10      11      124.8      0.9662      3.86
11      12      115.6      0.853      4.055
12      13      107.4      0.7445      3.798
13      14      101.3      0.6335      3.096
14      15      93.78      0.5948      2.125
15      16      88.08      0.3763      1.048
16      17      81.28      0.3136      0.4049
17      18      74.97      0.4055      0.5792
18      19      68.83      0.4819      0.7088
19      20      63.72      0.5926      0.8218
20      22      56.61      0.6543      0.8923
22      24      48.82      0.6894      0.9283
24      26      42.63      0.7271      0.9655
26      28      37.28      0.7258      0.9585
28      30      32.7      0.684      0.9015
30      32      28.9      0.6685      0.88
32      34      25.7      0.6495      0.8521
34      36      22.85      0.6105      0.7998
36      38      20.3      0.5569      0.7271
38      40      18.29      0.5524      0.7224
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      0.9506      0.01396      0.02851
2      3      25.47      0.3669      0.6779
3      4      93.42      1.268      1.9
4      5      131.6      1.473      1.892
5      6      146.4      1.349      1.133
6      7      148.6      1.037      0.8004
7      8      146.3      0.7115      0.757
8      9      140.      0.5263      0.5118
9      10      132.2      0.4444      0.7529
10      11      124.5      0.3827      1.06
11      12      115.8      0.4921      1.252
12      13      107.9      0.5926      1.339
13      14      101.6      0.4682      1.2
14      15      94.03      0.4762      0.9563
15      16      88.24      0.3063      0.4889
16      17      81.27      0.2336      0.2754
17      18      74.95      0.3732      0.5609
18      19      68.83      0.4773      0.707
19      20      63.72      0.5921      0.8212
20      22      56.61      0.6543      0.8923
22      24      48.82      0.6894      0.9283
24      26      42.63      0.7271      0.9655
26      28      37.28      0.7258      0.9585
28      30      32.7      0.684      0.9015
30      32      28.9      0.6685      0.88
32      34      25.7      0.6495      0.8521
34      36      22.85      0.6105      0.7998
36      38      20.3      0.5569      0.7271
38      40      18.29      0.5524      0.7224
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWm_TMD_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.67
LegendOnly=~
Legend2Only= nllFO   nnllFO   ~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.67
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=419
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      58.65      0      0.
1      2      151.8      0.3858      0.3858
2      3      197.6      0.2669      0.2669
3      4      216.      0.2051      0.2051
4      5      221.5      0.1684      0.1684
5      6      216.5      0.1473      0.1473
6      7      206.6      0.1309      0.1309
7      8      194.6      0.1177      0.1177
8      9      179.4      0.1061      0.1061
9      10      164.      0.09566      0.09566
10      11      149.8      0.08642      0.08642
11      12      135.9      0.07877      0.07877
12      13      123.5      0.07236      0.07236
13      14      113.1      0.06681      0.06681
14      15      102.1      0.06208      0.06208
15      16      90.24      0.05797      0.05797
16      17      78.42      0.05433      0.05433
17      18      67.82      0.05119      0.05119
18      19      59.65      0.04832      0.04832
19      20      53.63      0.04589      0.04589
20      22      46.63      0.0301      0.0301
22      24      39.44      0.02741      0.02741
24      26      33.74      0.02517      0.02517
26      28      29.13      0.02327      0.02327
28      30      25.31      0.02159      0.02159
30      32      22.11      0.02004      0.02004
32      34      19.44      0.01873      0.01873
34      36      17.14      0.01749      0.01749
36      38      15.2      0.01646      0.01646
38      40      13.49      0.01547      0.01547
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      57.9      0      0.
1      2      147.7      1.967      1.967
2      3      200.9      1.406      1.406
3      4      222.3      1.102      1.102
4      5      223.9      0.9883      0.9883
5      6      217.6      0.8029      0.8029
6      7      206.      1.973      1.973
7      8      192.2      0.7266      0.7266
8      9      176.9      0.6592      0.6592
9      10      162.1      0.6412      0.6412
10      11      148.9      0.9665      0.9665
11      12      135.7      0.9546      0.9546
12      13      124.4      0.4715      0.4715
13      14      115.8      0.4226      0.4226
14      15      106.1      0.4074      0.4074
15      16      98.72      0.3161      0.3161
16      17      90.46      0.2928      0.2928
17      18      82.89      0.2748      0.2748
18      19      75.62      0.262      0.262
19      20      69.65      0.2662      0.2662
20      22      61.43      0.1645      0.1645
22      24      52.57      0.128      0.128
24      26      45.59      0.1098      0.1098
26      28      39.62      0.1141      0.1141
28      30      34.59      0.1023      0.1023
30      32      30.44      0.08671      0.08671
32      34      26.95      0.08604      0.08604
34      36      23.86      0.07907      0.07907
36      38      21.15      0.07131      0.07131
38      40      18.98      0.06597      0.06597
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=7
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      56.43      0      0.
1      2      145.9      1.967      1.967
2      3      201.3      1.406      1.406
3      4      223.4      1.102      1.102
4      5      224.1      0.9883      0.9883
5      6      217.      0.8029      0.8029
6      7      204.7      1.973      1.973
7      8      190.5      0.7266      0.7266
8      9      175.7      0.6592      0.6592
9      10      161.5      0.6412      0.6412
10      11      148.6      0.9665      0.9665
11      12      136.      0.9546      0.9546
12      13      124.9      0.4715      0.4715
13      14      116.2      0.4226      0.4226
14      15      106.4      0.4074      0.4074
15      16      98.91      0.3161      0.3161
16      17      90.46      0.2928      0.2928
17      18      82.86      0.2748      0.2748
18      19      75.62      0.262      0.262
19      20      69.64      0.2662      0.2662
20      22      61.43      0.1645      0.1645
22      24      52.57      0.128      0.128
24      26      45.59      0.1098      0.1098
26      28      39.62      0.1141      0.1141
28      30      34.59      0.1023      0.1023
30      32      30.44      0.08671      0.08671
32      34      26.95      0.08604      0.08604
34      36      23.86      0.07907      0.07907
36      38      21.15      0.07131      0.07131
38      40      18.98      0.06597      0.06597
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=3
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      58.65      7.328      8.831
1      2      151.8      19.69      23.33
2      3      197.6      28.83      29.91
3      4      216.      34.63      28.09
4      5      221.5      36.57      20.59
5      6      216.5      34.65      11.77
6      7      206.6      29.52      5.161
7      8      194.6      22.18      2.302
8      9      179.4      13.93      1.745
9      10      164.      5.933      1.466
10      11      149.8      2.203      2.224
11      12      135.9      1.684      7.196
12      13      123.5      1.442      10.35
13      14      113.1      2.037      11.24
14      15      102.1      3.519      10.04
15      16      90.24      4.563      7.727
16      17      78.42      3.995      6.021
17      18      67.82      2.365      4.234
18      19      59.65      1.235      2.207
19      20      53.63      0.8696      0.9542
20      22      46.63      0.7731      0.297
22      24      39.44      0.7306      0.238
24      26      33.74      0.6853      0.271
26      28      29.13      0.643      0.2937
28      30      25.31      0.6017      0.3056
30      32      22.11      0.5621      0.31
32      34      19.44      0.526      0.3104
34      36      17.14      0.4909      0.3059
36      38      15.2      0.4596      0.3005
38      40      13.49      0.4286      0.2917
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=6
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      57.9      1.737      4.171
1      2      147.7      3.979      10.88
2      3      200.9      5.155      13.44
3      4      222.3      5.456      12.15
4      5      223.9      4.952      8.559
5      6      217.6      3.799      4.775
6      7      206.      2.515      2.697
7      8      192.2      1.934      2.291
8      9      176.9      1.727      2.89
9      10      162.1      1.45      3.887
10      11      148.9      1.16      4.592
11      12      135.7      1.001      4.736
12      13      124.4      0.8596      4.378
13      14      115.8      0.7287      3.52
14      15      106.1      0.6878      2.392
15      16      98.72      0.4239      1.172
16      17      90.46      0.3431      0.4404
17      18      82.89      0.4359      0.6258
18      19      75.62      0.5122      0.7577
19      20      69.65      0.6333      0.8816
20      22      61.43      0.6981      0.9549
22      24      52.57      0.7333      0.9892
24      26      45.59      0.7678      1.021
26      28      39.62      0.7622      1.007
28      30      34.59      0.7168      0.9455
30      32      30.44      0.6986      0.9206
32      34      26.95      0.6743      0.885
34      36      23.86      0.6331      0.83
36      38      21.15      0.5778      0.7547
38      40      18.98      0.5696      0.745
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      56.43      1.336      2.019
1      2      145.9      2.127      4.682
2      3      201.3      2.817      5.452
3      4      223.4      3.044      4.708
4      5      224.1      2.489      3.214
5      6      217.      1.991      1.706
6      7      204.7      1.445      1.019
7      8      190.5      0.9642      0.9714
8      9      175.7      0.6771      0.6733
9      10      161.5      0.5706      0.9145
10      11      148.6      0.4851      1.269
11      12      136.      0.5927      1.465
12      13      124.9      0.6865      1.55
13      14      116.2      0.5386      1.367
14      15      106.4      0.5579      1.087
15      16      98.91      0.3461      0.553
16      17      90.46      0.2534      0.2948
17      18      82.86      0.3995      0.6053
18      19      75.62      0.5071      0.7557
19      20      69.64      0.6327      0.8809
20      22      61.43      0.6981      0.9549
22      24      52.57      0.7333      0.9892
24      26      45.59      0.7678      1.021
26      28      39.62      0.7622      1.007
28      30      34.59      0.7168      0.9455
30      32      30.44      0.6986      0.9206
32      34      26.95      0.6743      0.885
34      36      23.86      0.6331      0.83
36      38      21.15      0.5778      0.7547
38      40      18.98      0.5696      0.745
# END HISTO1D nnnll
# BEGIN HISTO1D nllFO
PlotOrder=2
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.5
ErrorBandStyle=vlines
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      2256.      50.66      16.33
2      3      1133.      22.75      5.67
3      4      718.9      13.07      2.316
4      5      508.9      8.387      0.831
5      6      383.8      5.722      0.06845
6      7      302.      4.065      0.
7      8      245.1      2.951      0.
8      9      203.3      2.181      0.
9      10      171.9      1.612      0.
10      11      147.2      1.197      0.
11      12      127.6      0.9113      0.
12      13      111.8      0.9195      0.
13      14      98.72      0.9178      0.
14      15      87.77      0.9094      0.
15      16      78.58      0.8952      0.
16      17      70.72      0.8773      0.
17      18      63.96      0.8558      0.005728
18      19      58.08      0.8341      0.06969
19      20      53.04      0.8122      0.1211
20      22      46.48      0.7751      0.1783
22      24      39.42      0.7314      0.2366
24      26      33.73      0.6853      0.2711
26      28      29.13      0.643      0.2937
28      30      25.31      0.6017      0.3056
30      32      22.11      0.5621      0.31
32      34      19.44      0.526      0.3104
34      36      17.14      0.4909      0.3059
36      38      15.2      0.4596      0.3005
38      40      13.49      0.4286      0.2917
# END HISTO1D nllFO
# BEGIN HISTO1D nnllFO
PlotOrder=5
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      373.5      343.1      304.6
2      3      593.2      124.6      109.7
3      4      515.1      61.42      53.88
4      5      426.6      35.14      30.75
5      6      356.9      21.46      18.79
6      7      301.9      13.77      12.05
7      8      258.1      8.932      7.887
8      9      223.      5.994      5.317
9      10      194.7      3.946      3.546
10      11      171.6      2.466      2.273
11      12      151.6      1.571      1.497
12      13      135.1      0.851      0.878
13      14      122.      0.2252      0.3367
14      15      109.1      0.      0.1129
15      16      99.68      0.2173      0.4155
16      17      90.26      0.3335      0.5449
17      18      82.54      0.4793      0.7105
18      19      75.44      0.5616      0.8057
19      20      69.55      0.6586      0.9092
20      22      61.41      0.7058      0.9644
22      24      52.56      0.7344      0.9906
24      26      45.58      0.768      1.021
26      28      39.62      0.7622      1.007
28      30      34.59      0.7168      0.9455
30      32      30.44      0.6986      0.9206
32      34      26.95      0.6743      0.885
34      36      23.86      0.6331      0.83
36      38      21.15      0.5778      0.7547
38      40      18.98      0.5696      0.745
# END HISTO1D nnllFO


==> text/Res_Diag/Diag_PPWm_dphi_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=160
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      81.73      0.1405      0.1405
179      178      69.89      0.164      0.164
178      177      44.3      0.1306      0.1306
177      176      11.61      0.06537      0.06537
176      175      2.606      0.02891      0.02891
175      174      0.2125      0.008227      0.008227
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      79.55      0.7479      0.7479
179      178      68.69      0.9377      0.9377
178      177      43.29      0.7678      0.7678
177      176      11.23      0.4136      0.4136
176      175      2.672      0.1065      0.1065
175      174      0.2261      0.02822      0.02822
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      77.98      0.7479      0.7479
179      178      67.55      0.9377      0.9377
178      177      42.79      0.7678      0.7678
177      176      11.11      0.4136      0.4136
176      175      2.651      0.1065      0.1065
175      174      0.2246      0.02822      0.02822
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      81.73      10.29      12.3
179      178      69.89      8.949      10.65
178      177      44.3      5.843      6.869
177      176      11.61      1.573      1.83
176      175      2.606      0.3488      0.4055
175      174      0.2125      0.02946      0.03395
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      79.55      2.272      5.772
179      178      68.69      1.894      4.951
178      177      43.29      1.188      3.175
177      176      11.23      0.3193      0.8412
176      175      2.672      0.07101      0.1856
175      174      0.2261      0.006302      0.01565
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      77.98      1.536      2.63
179      178      67.55      1.104      2.191
178      177      42.79      0.6147      1.333
177      176      11.11      0.1578      0.3511
176      175      2.651      0.03251      0.07533
175      174      0.2246      0.003337      0.006626
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWm_dphi_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=160
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      87.95      0.08207      0.08207
179      178      91.96      0.0843      0.0843
178      177      103.7      0.09174      0.09174
177      176      119.6      0.09914      0.09914
176      175      112.      0.08849      0.08849
175      174      97.28      0.07527      0.07527
174      173      80.73      0.06276      0.06276
173      172      62.84      0.05187      0.05187
172      171      41.1      0.0413      0.0413
171      170      22.84      0.03141      0.03141
170      168      10.92      0.01514      0.01514
168      166      3.742      0.008629      0.008629
166      164      0.923      0.004222      0.004222
164      162      0.05039      0.001012      0.001012
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      88.64      0.4695      0.4695
179      178      92.62      0.5897      0.5897
178      177      105.5      0.5923      0.5923
177      176      122.3      0.5664      0.5664
176      175      114.1      0.5214      0.5214
175      174      99.27      0.4731      0.4731
174      173      82.25      0.4047      0.4047
173      172      63.41      0.3505      0.3505
172      171      41.69      0.2829      0.2829
171      170      23.11      0.233      0.233
170      168      10.9      0.08949      0.08949
168      166      3.802      0.05229      0.05229
166      164      0.9281      0.007444      0.007444
164      162      0.04944      0.001912      0.001912
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      88.78      0.4695      0.4695
179      178      92.76      0.5897      0.5897
178      177      105.6      0.5923      0.5923
177      176      122.6      0.5664      0.5664
176      175      114.3      0.5214      0.5214
175      174      99.45      0.4731      0.4731
174      173      82.28      0.4047      0.4047
173      172      63.35      0.3505      0.3505
172      171      41.63      0.2829      0.2829
171      170      23.08      0.233      0.233
170      168      10.88      0.08949      0.08949
168      166      3.791      0.05229      0.05229
166      164      0.9247      0.007444      0.007444
164      162      0.04922      0.001912      0.001912
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      87.95      13.57      10.12
179      178      91.96      14.11      10.67
178      177      103.7      15.89      12.47
177      176      119.6      18.5      14.69
176      175      112.      17.65      13.11
175      174      97.28      15.76      10.26
174      173      80.73      13.15      7.394
173      172      62.84      10.29      4.969
172      171      41.1      6.723      2.983
171      170      22.84      3.736      1.562
170      168      10.92      1.781      0.7398
168      166      3.742      0.6122      0.2166
166      164      0.923      0.1493      0.04549
164      162      0.05039      0.008232      0.002175
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      88.64      2.071      4.385
179      178      92.62      2.123      4.623
178      177      105.5      2.324      5.467
177      176      122.3      2.855      6.419
176      175      114.1      2.56      5.723
175      174      99.27      2.253      4.341
174      173      82.25      1.768      3.077
173      172      63.41      1.301      2.034
172      171      41.69      0.8367      1.227
171      170      23.11      0.457      0.6175
170      168      10.9      0.2202      0.3132
168      166      3.802      0.07534      0.08755
166      164      0.9281      0.01747      0.01853
164      162      0.04944      0.001146      0.001017
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      88.78      1.162      1.699
179      178      92.76      1.136      1.809
178      177      105.6      1.129      2.2
177      176      122.6      1.496      2.507
176      175      114.3      1.316      2.301
175      174      99.45      1.192      1.622
174      173      82.28      0.8913      1.14
173      172      63.35      0.6619      0.7556
172      171      41.63      0.4387      0.4474
171      170      23.08      0.2259      0.1966
170      168      10.88      0.111      0.1261
168      166      3.791      0.03621      0.03046
166      164      0.9247      0.007943      0.006314
164      162      0.04922      0.000811      0.0005525
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWm_dphi_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=160
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      70.34      0.0434      0.0434
179      178      70.64      0.04354      0.04354
178      177      71.4      0.04371      0.04371
177      176      72.63      0.04403      0.04403
176      175      74.25      0.04444      0.04444
175      174      76.57      0.04507      0.04507
174      173      79.89      0.04593      0.04593
173      172      84.97      0.04721      0.04721
172      171      94.6      0.04966      0.04966
171      170      101.9      0.05136      0.05136
170      168      99.04      0.03564      0.03564
168      166      89.06      0.03345      0.03345
166      164      77.63      0.03101      0.03101
164      162      66.39      0.02859      0.02859
162      160      56.47      0.02636      0.02636
160      158      47.86      0.02445      0.02445
158      156      40.49      0.02281      0.02281
156      154      34.3      0.02135      0.02135
154      152      29.3      0.02006      0.02006
152      150      25.23      0.01876      0.01876
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      73.54      0.2713      0.2713
179      178      73.92      0.3366      0.3366
178      177      74.36      0.334      0.334
177      176      76.27      0.3573      0.3573
176      175      77.44      0.375      0.375
175      174      79.88      0.3514      0.3514
174      173      83.33      0.3381      0.3381
173      172      88.44      0.3392      0.3392
172      171      98.4      0.5771      0.5771
171      170      104.8      0.5994      0.5994
170      168      102.9      0.2145      0.2145
168      166      93.24      0.229      0.229
166      164      81.95      0.2064      0.2064
164      162      71.52      0.164      0.164
162      160      61.62      0.1539      0.1539
160      158      54.08      0.142      0.142
158      156      46.88      0.1355      0.1355
156      154      41.11      0.1337      0.1337
154      152      36.2      0.1355      0.1355
152      150      31.87      0.131      0.131
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      73.33      0.2713      0.2713
179      178      73.71      0.3366      0.3366
178      177      74.15      0.334      0.334
177      176      76.06      0.3573      0.3573
176      175      77.22      0.375      0.375
175      174      79.63      0.3514      0.3514
174      173      83.07      0.3381      0.3381
173      172      88.14      0.3392      0.3392
172      171      98.02      0.5771      0.5771
171      170      104.3      0.5994      0.5994
170      168      102.5      0.2145      0.2145
168      166      92.97      0.229      0.229
166      164      81.83      0.2064      0.2064
164      162      71.52      0.164      0.164
162      160      61.67      0.1539      0.1539
160      158      54.13      0.142      0.142
158      156      46.91      0.1355      0.1355
156      154      41.14      0.1337      0.1337
154      152      36.22      0.1355      0.1355
152      150      31.88      0.131      0.131
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      70.34      2.432      0.7846
179      178      70.64      2.427      0.8092
178      177      71.4      2.519      0.7815
177      176      72.63      2.593      0.826
176      175      74.25      2.74      0.864
175      174      76.57      2.971      0.8614
174      173      79.89      3.22      0.9544
173      172      84.97      3.723      1.005
172      171      94.6      4.844      1.163
171      170      101.9      5.562      1.169
170      168      99.04      4.168      1.13
168      166      89.06      2.052      0.8634
166      164      77.63      1.122      0.9543
164      162      66.39      0.9678      2.003
162      160      56.47      0.9828      2.439
160      158      47.86      1.004      2.311
158      156      40.49      0.9254      1.861
156      154      34.3      0.7375      1.381
154      152      29.3      0.573      0.9798
152      150      25.23      0.4736      0.6932
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      73.54      0.4676      0.9137
179      178      73.92      0.4569      0.9741
178      177      74.36      0.4905      0.9127
177      176      76.27      0.4796      0.955
176      175      77.44      0.485      0.9772
175      174      79.88      0.5257      0.9656
174      173      83.33      0.5273      1.048
173      172      88.44      0.6116      1.077
172      171      98.4      0.6943      1.118
171      170      104.8      0.8191      1.12
170      168      102.9      0.6722      1.448
168      166      93.24      0.6512      1.433
166      164      81.95      0.478      1.512
164      162      71.52      0.3723      1.381
162      160      61.62      0.3091      1.088
160      158      54.08      0.2898      0.8512
158      156      46.88      0.2599      0.6063
156      154      41.11      0.3049      0.5093
154      152      36.2      0.3507      0.5272
152      150      31.87      0.3719      0.5134
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      73.33      0.1502      0.1849
179      178      73.71      0.1392      0.2515
178      177      74.15      0.1661      0.1923
177      176      76.06      0.1514      0.2039
176      175      77.22      0.1527      0.2155
175      174      79.63      0.1788      0.192
174      173      83.07      0.1607      0.236
173      172      88.14      0.21      0.2071
172      171      98.02      0.2262      0.2428
171      170      104.3      0.314      0.1947
170      168      102.5      0.1976      0.3638
168      166      92.97      0.242      0.3071
166      164      81.83      0.19      0.4072
164      162      71.52      0.1965      0.45
162      160      61.67      0.1932      0.3815
160      158      54.13      0.2445      0.4362
158      156      46.91      0.2403      0.3755
156      154      41.14      0.2971      0.4046
154      152      36.22      0.3482      0.4859
152      150      31.88      0.3712      0.4955
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWm_dphi_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{-} \to \mu^- \bar{\nu}_{\mu}$ (13 TeV LHC)
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.67
LegendOnly=~
Legend2Only= nllFO   nnllFO   ~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.67
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=419
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      240.      0.266      0.266
179      178      232.5      0.2919      0.2919
178      177      219.4      0.266      0.266
177      176      203.8      0.2085      0.2085
176      175      188.8      0.1618      0.1618
175      174      174.1      0.1286      0.1286
174      173      160.6      0.1087      0.1087
173      172      147.8      0.09908      0.09908
172      171      135.7      0.09096      0.09096
171      170      124.7      0.08276      0.08276
170      168      110.      0.05078      0.05078
168      166      92.8      0.04208      0.04208
166      164      78.55      0.03523      0.03523
164      162      66.44      0.0296      0.0296
162      160      56.47      0.02636      0.02636
160      158      47.86      0.02445      0.02445
158      156      40.49      0.02281      0.02281
156      154      34.3      0.02135      0.02135
154      152      29.3      0.02006      0.02006
152      150      25.23      0.01876      0.01876
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      241.7      1.489      1.489
179      178      235.2      1.864      1.864
178      177      223.1      1.694      1.694
177      176      209.8      1.337      1.337
176      175      194.2      1.003      1.003
175      174      179.4      0.8527      0.8527
174      173      165.6      0.7428      0.7428
173      172      151.8      0.6897      0.6897
172      171      140.1      0.8599      0.8599
171      170      127.9      0.8324      0.8324
170      168      113.8      0.304      0.304
168      166      97.04      0.2813      0.2813
166      164      82.87      0.2139      0.2139
164      162      71.57      0.1659      0.1659
162      160      61.62      0.1539      0.1539
160      158      54.08      0.142      0.142
158      156      46.88      0.1355      0.1355
156      154      41.11      0.1337      0.1337
154      152      36.2      0.1355      0.1355
152      150      31.87      0.131      0.131
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=7
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      240.1      1.489      1.489
179      178      234.      1.864      1.864
178      177      222.6      1.694      1.694
177      176      209.7      1.337      1.337
176      175      194.2      1.003      1.003
175      174      179.3      0.8527      0.8527
174      173      165.3      0.7428      0.7428
173      172      151.5      0.6897      0.6897
172      171      139.7      0.8599      0.8599
171      170      127.4      0.8324      0.8324
170      168      113.4      0.304      0.304
168      166      96.76      0.2813      0.2813
166      164      82.75      0.2139      0.2139
164      162      71.57      0.1659      0.1659
162      160      61.67      0.1539      0.1539
160      158      54.13      0.142      0.142
158      156      46.91      0.1355      0.1355
156      154      41.14      0.1337      0.1337
154      152      36.22      0.1355      0.1355
152      150      31.88      0.131      0.131
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=3
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      240.      26.05      22.87
179      178      232.5      25.29      21.81
178      177      219.4      24.12      19.82
177      176      203.8      22.58      17.05
176      175      188.8      20.67      14.11
175      174      174.1      18.68      10.88
174      173      160.6      16.29      8.09
173      172      147.8      13.95      5.744
172      171      135.7      11.53      3.946
171      170      124.7      9.263      2.548
170      168      110.      5.917      1.712
168      166      92.8      2.589      0.9982
166      164      78.55      1.142      0.8831
164      162      66.44      0.9687      1.995
162      160      56.47      0.9828      2.439
160      158      47.86      1.004      2.311
158      156      40.49      0.9254      1.861
156      154      34.3      0.7375      1.381
154      152      29.3      0.573      0.9798
152      150      25.23      0.4736      0.6932
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=6
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      241.7      4.086      10.43
179      178      235.2      3.739      9.888
178      177      223.1      3.294      8.9
177      176      209.8      2.925      7.553
176      175      194.2      2.371      6.258
175      174      179.4      2.064      4.689
174      173      165.6      1.619      3.531
173      172      151.8      1.302      2.528
172      171      140.1      1.133      1.83
171      170      127.9      1.064      1.286
170      168      113.8      0.7796      1.391
168      166      97.04      0.692      1.397
166      164      82.87      0.4874      1.502
164      162      71.57      0.3726      1.38
162      160      61.62      0.3091      1.088
160      158      54.08      0.2898      0.8512
158      156      46.88      0.2599      0.6063
156      154      41.11      0.3049      0.5093
154      152      36.2      0.3507      0.5272
152      150      31.87      0.3719      0.5134
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      240.1      2.301      4.274
179      178      234.      1.882      4.044
178      177      222.6      1.62      3.546
177      176      209.7      1.57      2.902
176      175      194.2      1.297      2.48
175      174      179.3      1.181      1.709
174      173      165.3      0.857      1.296
173      172      151.5      0.6681      0.8996
172      171      139.7      0.5019      0.6262
171      170      127.4      0.4634      0.3473
170      168      113.4      0.235      0.4242
168      166      96.76      0.2578      0.2917
166      164      82.75      0.1923      0.4013
164      162      71.57      0.1962      0.4494
162      160      61.67      0.1932      0.3815
160      158      54.13      0.2445      0.4362
158      156      46.91      0.2403      0.3755
156      154      41.14      0.2971      0.4046
154      152      36.22      0.3482      0.4859
152      150      31.88      0.3712      0.4955
# END HISTO1D nnnll
# BEGIN HISTO1D nllFO
PlotOrder=2
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.5
ErrorBandStyle=vlines
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      1053.      20.76      5.067
179      178      1317.      26.8      7.05
178      177      1053.      20.96      5.106
177      176      686.8      12.61      2.333
176      175      485.6      8.196      0.9765
175      174      366.      5.693      0.2858
174      173      288.1      4.124      0.
173      172      233.7      3.084      0.
172      171      194.      2.355      0.
171      170      163.9      1.826      0.
170      168      131.2      1.275      0.
168      166      100.6      0.7987      0.
166      164      79.68      0.6167      0.
164      162      64.55      0.5912      0.
162      160      53.31      0.5613      0.
160      158      44.65      0.5285      0.
158      156      37.83      0.4943      0.
156      154      32.37      0.4605      0.03383
154      152      27.95      0.4297      0.06561
152      150      24.28      0.4003      0.08765
# END HISTO1D nllFO
# BEGIN HISTO1D nnllFO
PlotOrder=5
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      382.9      133.9      118.5
179      178      420.7      174.6      154.7
178      177      469.5      123.3      109.2
177      176      425.4      65.81      58.09
176      175      360.9      38.67      34.09
175      174      305.4      24.6      21.68
174      173      260.6      16.46      14.53
173      172      223.9      11.54      10.19
172      171      195.3      8.218      7.262
171      170      170.4      6.022      5.36
170      168      143.1      3.689      3.33
168      166      114.9      1.906      1.772
166      164      93.81      0.9677      0.9459
164      162      78.36      0.3383      0.3916
162      160      65.65      0.04508      0.1298
160      158      56.41      0.1325      0.2572
158      156      48.16      0.2058      0.3333
156      154      41.84      0.2853      0.4143
154      152      36.63      0.3557      0.4939
152      150      32.1      0.3785      0.5176
# END HISTO1D nnllFO


==> text/Res_Diag/Diag_PPWp_TMD_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=260
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      80.74      0      0.
1      2      112.3      0.2899      0.2899
2      3      76.77      0.1291      0.1291
3      4      57.93      0.07804      0.07804
4      5      45.43      0.05516      0.05516
5      6      35.9      0.04171      0.04171
6      7      28.76      0.03304      0.03304
7      8      23.29      0.02709      0.02709
8      9      18.83      0.02294      0.02294
9      10      15.3      0.01952      0.01952
10      11      12.56      0.0173      0.0173
11      12      10.35      0.01498      0.01498
12      13      8.581      0.01333      0.01333
13      14      7.223      0.01189      0.01189
14      15      6.067      0.0109      0.0109
15      16      4.989      0.009851      0.009851
16      17      4.059      0.009007      0.009007
17      18      3.287      0.008247      0.008247
18      19      2.727      0.007641      0.007641
19      20      2.314      0.007075      0.007075
20      22      1.863      0.004505      0.004505
22      24      1.421      0.003974      0.003974
24      26      1.107      0.003509      0.003509
26      28      0.8763      0.003158      0.003158
28      30      0.6959      0.002838      0.002838
30      32      0.5618      0.0026      0.0026
32      34      0.4561      0.002384      0.002384
34      36      0.3691      0.002123      0.002123
36      38      0.3028      0.001936      0.001936
38      40      0.2491      0.001797      0.001797
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      80.6      0      0.
1      2      110.4      1.185      1.185
2      3      77.73      0.4702      0.4702
3      4      59.38      0.3374      0.3374
4      5      46.2      0.2222      0.2222
5      6      36.32      0.1946      0.1946
6      7      28.58      0.1577      0.1577
7      8      22.74      0.1164      0.1164
8      9      18.81      0.1034      0.1034
9      10      15.02      0.09595      0.09595
10      11      12.44      0.08278      0.08278
11      12      10.35      0.07196      0.07196
12      13      8.637      0.06439      0.06439
13      14      7.39      0.06702      0.06702
14      15      6.361      0.06479      0.06479
15      16      5.43      0.02005      0.02005
16      17      4.668      0.0181      0.0181
17      18      4.002      0.01817      0.01817
18      19      3.409      0.01722      0.01722
19      20      2.978      0.01396      0.01396
20      22      2.413      0.008271      0.008271
22      24      1.867      0.00758      0.00758
24      26      1.457      0.006219      0.006219
26      28      1.169      0.005607      0.005607
28      30      0.9267      0.005411      0.005411
30      32      0.7592      0.004983      0.004983
32      34      0.6193      0.004023      0.004023
34      36      0.4993      0.003773      0.003773
36      38      0.4122      0.003273      0.003273
38      40      0.3407      0.003118      0.003118
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      79.33      0      0.
1      2      109.6      1.185      1.185
2      3      78.07      0.4702      0.4702
3      4      59.79      0.3374      0.3374
4      5      46.3      0.2222      0.2222
5      6      36.24      0.1946      0.1946
6      7      28.41      0.1577      0.1577
7      8      22.55      0.1164      0.1164
8      9      18.68      0.1034      0.1034
9      10      14.96      0.09595      0.09595
10      11      12.41      0.08278      0.08278
11      12      10.36      0.07196      0.07196
12      13      8.67      0.06439      0.06439
13      14      7.413      0.06702      0.06702
14      15      6.376      0.06479      0.06479
15      16      5.438      0.02005      0.02005
16      17      4.668      0.0181      0.0181
17      18      4.001      0.01817      0.01817
18      19      3.409      0.01722      0.01722
19      20      2.978      0.01396      0.01396
20      22      2.413      0.008271      0.008271
22      24      1.867      0.00758      0.00758
24      26      1.457      0.006219      0.006219
26      28      1.169      0.005607      0.005607
28      30      0.9267      0.005411      0.005411
30      32      0.7592      0.004983      0.004983
32      34      0.6193      0.004023      0.004023
34      36      0.4993      0.003773      0.003773
36      38      0.4122      0.003273      0.003273
38      40      0.3407      0.003118      0.003118
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      80.74      9.94      11.73
1      2      112.3      14.25      16.47
2      3      76.77      10.96      11.28
3      4      57.93      9.185      7.369
4      5      45.43      7.462      4.114
5      6      35.9      5.746      1.885
6      7      28.76      4.12      0.6869
7      8      23.29      2.677      0.2557
8      9      18.83      1.471      0.1569
9      10      15.3      0.5653      0.1237
10      11      12.56      0.1841      0.1623
11      12      10.35      0.119      0.5309
12      13      8.581      0.09455      0.6997
13      14      7.223      0.1267      0.6982
14      15      6.067      0.2014      0.5761
15      16      4.989      0.2423      0.4096
16      17      4.059      0.1986      0.2977
17      18      3.287      0.1099      0.1951
18      19      2.727      0.05457      0.09493
19      20      2.314      0.03659      0.03865
20      22      1.863      0.03038      0.01172
22      24      1.421      0.02578      0.008799
24      26      1.107      0.02195      0.008942
26      28      0.8763      0.01899      0.008931
28      30      0.6959      0.01616      0.008351
30      32      0.5618      0.01387      0.007679
32      34      0.4561      0.01211      0.007273
34      36      0.3691      0.01031      0.006486
36      38      0.3028      0.008953      0.00591
38      40      0.2491      0.007799      0.005391
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      80.6      2.244      5.65
1      2      110.4      2.788      7.731
2      3      77.73      1.758      5.172
3      4      59.38      1.272      3.233
4      5      46.2      0.8715      1.695
5      6      36.32      0.5473      0.7358
6      7      28.58      0.2974      0.3283
7      8      22.74      0.2385      0.295
8      9      18.81      0.1803      0.3266
9      10      15.02      0.1324      0.3698
10      11      12.44      0.09917      0.3872
11      12      10.35      0.07352      0.3567
12      13      8.637      0.06909      0.293
13      14      7.39      0.0507      0.2108
14      15      6.361      0.03322      0.1263
15      16      5.43      0.02284      0.05368
16      17      4.668      0.01897      0.02014
17      18      4.002      0.02205      0.03324
18      19      3.409      0.02025      0.03177
19      20      2.978      0.02704      0.039
20      22      2.413      0.02393      0.03401
22      24      1.867      0.02479      0.03473
24      26      1.457      0.02034      0.02803
26      28      1.169      0.02085      0.02831
28      30      0.9267      0.01722      0.02353
30      32      0.7592      0.01542      0.02068
32      34      0.6193      0.01378      0.01849
34      36      0.4993      0.01115      0.01477
36      38      0.4122      0.01019      0.01359
38      40      0.3407      0.008773      0.01161
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      79.33      1.711      2.835
1      2      109.6      1.481      3.416
2      3      78.07      0.9487      2.2
3      4      59.79      0.7151      1.31
4      5      46.3      0.4332      0.6321
5      6      36.24      0.3077      0.2461
6      7      28.41      0.1818      0.1132
7      8      22.55      0.1475      0.1553
8      9      18.68      0.07561      0.06748
9      10      14.96      0.06046      0.08838
10      11      12.41      0.04836      0.1025
11      12      10.36      0.05007      0.1026
12      13      8.67      0.0599      0.09609
13      14      7.413      0.043      0.07913
14      15      6.376      0.02575      0.05226
15      16      5.438      0.01962      0.02341
16      17      4.668      0.01439      0.01435
17      18      4.001      0.02043      0.03215
18      19      3.409      0.01996      0.03158
19      20      2.978      0.02702      0.03897
20      22      2.413      0.02393      0.03401
22      24      1.867      0.02479      0.03473
24      26      1.457      0.02034      0.02803
26      28      1.169      0.02085      0.02831
28      30      0.9267      0.01722      0.02353
30      32      0.7592      0.01542      0.02068
32      34      0.6193      0.01378      0.01849
34      36      0.4993      0.01115      0.01477
36      38      0.4122      0.01019      0.01359
38      40      0.3407      0.008773      0.01161
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWp_TMD_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=260
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      3.118      0      0.
1      2      100.8      0.2498      0.2498
2      3      158.7      0.1793      0.1793
3      4      110.4      0.1065      0.1065
4      5      76.13      0.07182      0.07182
5      6      57.77      0.05279      0.05279
6      7      45.35      0.04197      0.04197
7      8      36.21      0.03366      0.03366
8      9      29.01      0.02833      0.02833
9      10      23.41      0.02407      0.02407
10      11      19.2      0.02094      0.02094
11      12      15.76      0.01844      0.01844
12      13      13.07      0.01639      0.01639
13      14      11.      0.0147      0.0147
14      15      9.161      0.01324      0.01324
15      16      7.516      0.01203      0.01203
16      17      6.149      0.01111      0.01111
17      18      4.992      0.01072      0.01072
18      19      4.139      0.009439      0.009439
19      20      3.508      0.008724      0.008724
20      22      2.819      0.005569      0.005569
22      24      2.154      0.004911      0.004911
24      26      1.666      0.004311      0.004311
26      28      1.317      0.003878      0.003878
28      30      1.051      0.003512      0.003512
30      32      0.8396      0.003147      0.003147
32      34      0.6858      0.002879      0.002879
34      36      0.552      0.002604      0.002604
36      38      0.4551      0.00239      0.00239
38      40      0.3709      0.002165      0.002165
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      3.138      0      0.
1      2      101.1      1.027      1.027
2      3      161.2      0.6505      0.6505
3      4      113.5      0.47      0.47
4      5      77.76      0.3927      0.3927
5      6      58.11      0.2371      0.2371
6      7      44.98      0.3451      0.3451
7      8      35.94      0.3326      0.3326
8      9      28.59      0.133      0.133
9      10      23.2      0.1325      0.1325
10      11      18.91      0.1161      0.1161
11      12      15.7      0.1049      0.1049
12      13      13.22      0.08247      0.08247
13      14      11.24      0.08779      0.08779
14      15      9.526      0.08023      0.08023
15      16      8.128      0.02771      0.02771
16      17      7.086      0.02965      0.02965
17      18      6.002      0.0251      0.0251
18      19      5.18      0.01985      0.01985
19      20      4.475      0.01902      0.01902
20      22      3.683      0.01153      0.01153
22      24      2.816      0.00952      0.00952
24      26      2.213      0.008011      0.008011
26      28      1.75      0.007107      0.007107
28      30      1.403      0.006461      0.006461
30      32      1.129      0.005607      0.005607
32      34      0.9232      0.005041      0.005041
34      36      0.7459      0.00486      0.00486
36      38      0.6158      0.004081      0.004081
38      40      0.4985      0.00384      0.00384
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      3.106      0      0.
1      2      100.7      1.027      1.027
2      3      162.      0.6505      0.6505
3      4      114.3      0.47      0.47
4      5      77.92      0.3927      0.3927
5      6      57.98      0.2371      0.2371
6      7      44.72      0.3451      0.3451
7      8      35.64      0.3326      0.3326
8      9      28.39      0.133      0.133
9      10      23.1      0.1325      0.1325
10      11      18.87      0.1161      0.1161
11      12      15.73      0.1049      0.1049
12      13      13.27      0.08247      0.08247
13      14      11.28      0.08779      0.08779
14      15      9.55      0.08023      0.08023
15      16      8.141      0.02771      0.02771
16      17      7.085      0.02965      0.02965
17      18      6.      0.0251      0.0251
18      19      5.18      0.01985      0.01985
19      20      4.475      0.01902      0.01902
20      22      3.683      0.01153      0.01153
22      24      2.816      0.00952      0.00952
24      26      2.213      0.008011      0.008011
26      28      1.75      0.007107      0.007107
28      30      1.403      0.006461      0.006461
30      32      1.129      0.005607      0.005607
32      34      0.9232      0.005041      0.005041
34      36      0.7459      0.00486      0.00486
36      38      0.6158      0.004081      0.004081
38      40      0.4985      0.00384      0.00384
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      3.118      0.3966      0.4628
1      2      100.8      13.17      15.05
2      3      158.7      22.84      23.49
3      4      110.4      17.57      14.15
4      5      76.13      12.56      6.923
5      6      57.77      9.223      3.063
6      7      45.35      6.474      1.077
7      8      36.21      4.17      0.3893
8      9      29.01      2.279      0.2775
9      10      23.41      0.8671      0.1971
10      11      19.2      0.2801      0.2539
11      12      15.76      0.1846      0.8041
12      13      13.07      0.1371      1.069
13      14      11.      0.1919      1.063
14      15      9.161      0.3053      0.8767
15      16      7.516      0.3673      0.6232
16      17      6.149      0.2999      0.4508
17      18      4.992      0.1664      0.2955
18      19      4.139      0.08239      0.1435
19      20      3.508      0.05595      0.05862
20      22      2.819      0.04633      0.01803
22      24      2.154      0.03932      0.01361
24      26      1.666      0.03335      0.01383
26      28      1.317      0.02868      0.0136
28      30      1.051      0.02455      0.01277
30      32      0.8396      0.0209      0.01173
32      34      0.6858      0.01808      0.01075
34      36      0.552      0.01538      0.00963
36      38      0.4551      0.01343      0.008839
38      40      0.3709      0.01149      0.007875
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      3.138      0.08114      0.2253
1      2      101.1      2.436      7.08
2      3      161.2      3.641      10.74
3      4      113.5      2.467      6.194
4      5      77.76      1.511      2.845
5      6      58.11      0.8205      1.212
6      7      44.98      0.4322      0.5773
7      8      35.94      0.3407      0.4317
8      9      28.59      0.2509      0.5141
9      10      23.2      0.204      0.572
10      11      18.91      0.1682      0.598
11      12      15.7      0.1154      0.5443
12      13      13.22      0.07484      0.4477
13      14      11.24      0.07337      0.3197
14      15      9.526      0.05447      0.1962
15      16      8.128      0.034      0.08388
16      17      7.086      0.02685      0.03023
17      18      6.002      0.02847      0.04385
18      19      5.18      0.02892      0.04574
19      20      4.475      0.03498      0.05183
20      22      3.683      0.03812      0.05337
22      24      2.816      0.03627      0.05023
24      26      2.213      0.03389      0.04631
26      28      1.75      0.02971      0.04052
28      30      1.403      0.02588      0.03493
30      32      1.129      0.0226      0.03061
32      34      0.9232      0.02038      0.02719
34      36      0.7459      0.01644      0.02197
36      38      0.6158      0.01537      0.0207
38      40      0.4985      0.01179      0.01581
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      3.106      0.05321      0.111
1      2      100.7      1.137      3.11
2      3      162.      1.914      4.546
3      4      114.3      1.416      2.489
4      5      77.92      0.7735      1.05
5      6      57.98      0.42      0.4175
6      7      44.72      0.2443      0.2363
7      8      35.64      0.1655      0.1695
8      9      28.39      0.09612      0.1445
9      10      23.1      0.09373      0.1258
10      11      18.87      0.1073      0.1648
11      12      15.73      0.07967      0.1622
12      13      13.27      0.05618      0.1478
13      14      11.28      0.06032      0.116
14      15      9.55      0.04681      0.08606
15      16      8.141      0.0293      0.03865
16      17      7.085      0.02019      0.02048
17      18      6.      0.02555      0.04184
18      19      5.18      0.02847      0.04545
19      20      4.475      0.03493      0.05177
20      22      3.683      0.03812      0.05337
22      24      2.816      0.03627      0.05023
24      26      2.213      0.03389      0.04631
26      28      1.75      0.02971      0.04052
28      30      1.403      0.02588      0.03493
30      32      1.129      0.0226      0.03061
32      34      0.9232      0.02038      0.02719
34      36      0.7459      0.01644      0.02197
36      38      0.6158      0.01537      0.0207
38      40      0.4985      0.01179      0.01581
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWp_TMD_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=260
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      1.834      0.02965      0.02965
2      3      41.14      0.09596      0.09596
3      4      130.7      0.1204      0.1204
4      5      182.4      0.1256      0.1256
5      6      201.4      0.1259      0.1259
6      7      206.3      0.1208      0.1208
7      8      203.4      0.1135      0.1135
8      9      193.4      0.1049      0.1049
9      10      180.9      0.09587      0.09587
10      11      168.4      0.08804      0.08804
11      12      154.9      0.08118      0.08118
12      13      142.3      0.07489      0.07489
13      14      131.5      0.06984      0.06984
14      15      119.7      0.06506      0.06506
15      16      106.2      0.06095      0.06095
16      17      92.73      0.05733      0.05733
17      18      80.44      0.05406      0.05406
18      19      71.02      0.05135      0.05135
19      20      64.      0.04856      0.04856
20      22      55.95      0.03191      0.03191
22      24      47.53      0.0291      0.0291
24      26      40.8      0.02668      0.02668
26      28      35.36      0.02458      0.02458
28      30      30.81      0.02284      0.02284
30      32      27.03      0.02133      0.02133
32      34      23.8      0.0199      0.0199
34      36      21.05      0.01862      0.01862
36      38      18.7      0.01752      0.01752
38      40      16.63      0.01637      0.01637
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      2.095      0.195      0.195
2      3      43.33      0.3914      0.3914
3      4      135.      0.4315      0.4315
4      5      185.9      0.5324      0.5324
5      6      202.8      0.527      0.527
6      7      207.2      0.5645      0.5645
7      8      201.8      0.6179      0.6179
8      9      191.1      0.592      0.592
9      10      179.1      0.5173      0.5173
10      11      168.1      0.4761      0.4761
11      12      155.3      0.4088      0.4088
12      13      144.      0.3663      0.3663
13      14      134.6      0.3664      0.3664
14      15      125.2      0.3398      0.3398
15      16      115.7      0.2987      0.2987
16      17      107.3      0.2806      0.2806
17      18      98.37      0.8059      0.8059
18      19      90.86      0.9799      0.9799
19      20      83.18      0.5106      0.5106
20      22      73.98      0.1335      0.1335
22      24      63.68      0.121      0.121
24      26      55.23      0.1099      0.1099
26      28      48.2      0.08019      0.08019
28      30      42.28      0.07833      0.07833
30      32      37.32      0.08373      0.08373
32      34      32.96      0.09933      0.09933
34      36      29.53      0.09164      0.09164
36      38      26.11      0.06871      0.06871
38      40      23.48      0.06687      0.06687
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      2.097      0.195      0.195
2      3      43.61      0.3914      0.3914
3      4      135.9      0.4315      0.4315
4      5      186.3      0.5324      0.5324
5      6      202.4      0.527      0.527
6      7      205.9      0.5645      0.5645
7      8      200.1      0.6179      0.6179
8      9      189.8      0.592      0.592
9      10      178.3      0.5173      0.5173
10      11      167.8      0.4761      0.4761
11      12      155.6      0.4088      0.4088
12      13      144.6      0.3663      0.3663
13      14      135.1      0.3664      0.3664
14      15      125.6      0.3398      0.3398
15      16      115.9      0.2987      0.2987
16      17      107.3      0.2806      0.2806
17      18      98.33      0.8059      0.8059
18      19      90.85      0.9799      0.9799
19      20      83.17      0.5106      0.5106
20      22      73.98      0.1335      0.1335
22      24      63.68      0.121      0.121
24      26      55.23      0.1099      0.1099
26      28      48.2      0.08019      0.08019
28      30      42.28      0.07833      0.07833
30      32      37.32      0.08373      0.08373
32      34      32.96      0.09933      0.09933
34      36      29.53      0.09164      0.09164
36      38      26.11      0.06871      0.06871
38      40      23.48      0.06687      0.06687
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      1.834      0.2523      0.2786
2      3      41.14      6.281      6.166
3      4      130.7      21.49      16.63
4      5      182.4      30.73      16.75
5      6      201.4      33.04      10.63
6      7      206.3      30.25      4.846
7      8      203.4      24.      2.168
8      9      193.4      15.63      1.732
9      10      180.9      6.921      1.518
10      11      168.4      2.474      2.254
11      12      154.9      1.835      8.271
12      13      142.3      1.624      12.07
13      14      131.5      2.444      13.29
14      15      119.7      4.259      12.02
15      16      106.2      5.513      9.326
16      17      92.73      4.86      7.316
17      18      80.44      2.868      5.164
18      19      71.02      1.469      2.693
19      20      64.      1.003      1.169
20      22      55.95      0.8885      0.3553
22      24      47.53      0.838      0.2652
24      26      40.8      0.7906      0.3067
26      28      35.36      0.7442      0.3339
28      30      30.81      0.6982      0.3485
30      32      27.03      0.6554      0.356
32      34      23.8      0.6148      0.3578
34      36      21.05      0.5758      0.3544
36      38      18.7      0.5407      0.3496
38      40      16.63      0.5058      0.3407
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      2.095      0.04767      0.1354
2      3      43.33      0.9301      2.818
3      4      135.      3.025      7.212
4      5      185.9      3.524      6.967
5      6      202.8      3.015      4.099
6      7      207.2      2.107      2.343
7      8      201.8      2.018      2.467
8      9      191.1      1.844      3.44
9      10      179.1      1.547      4.557
10      11      168.1      1.277      5.381
11      12      155.3      1.003      5.565
12      13      144.      0.8987      4.977
13      14      134.6      0.7814      3.945
14      15      125.2      0.6465      2.607
15      16      115.7      0.4203      1.204
16      17      107.3      0.5161      0.6235
17      18      98.37      0.5888      0.8603
18      19      90.86      0.8386      1.217
19      20      83.18      0.8017      1.122
20      22      73.98      0.9336      1.28
22      24      63.68      0.966      1.304
24      26      55.23      0.9898      1.333
26      28      48.2      0.9629      1.285
28      30      42.28      0.9275      1.234
30      32      37.32      0.8916      1.183
32      34      32.96      0.8368      1.109
34      36      29.53      0.8235      1.085
36      38      26.11      0.7485      0.9896
38      40      23.48      0.7222      0.9516
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      2.097      0.029      0.06346
2      3      43.61      0.4789      1.179
3      4      135.9      1.755      2.803
4      5      186.3      1.746      2.648
5      6      202.4      1.596      1.314
6      7      205.9      1.165      0.7091
7      8      200.1      0.996      0.8733
8      9      189.8      0.7561      0.7123
9      10      178.3      0.6388      0.9497
10      11      167.8      0.5426      1.291
11      12      155.6      0.5818      1.495
12      13      144.6      0.6912      1.44
13      14      135.1      0.5785      1.267
14      15      125.6      0.515      0.9711
15      16      115.9      0.3461      0.4466
16      17      107.3      0.4254      0.5117
17      18      98.33      0.5448      0.8284
18      19      90.85      0.8331      1.213
19      20      83.17      0.8009      1.121
20      22      73.98      0.9336      1.28
22      24      63.68      0.966      1.304
24      26      55.23      0.9898      1.333
26      28      48.2      0.9629      1.285
28      30      42.28      0.9275      1.234
30      32      37.32      0.8916      1.183
32      34      32.96      0.8368      1.109
34      36      29.53      0.8235      1.085
36      38      26.11      0.7485      0.9896
38      40      23.48      0.7222      0.9516
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWp_TMD_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.67
LegendOnly=~
Legend2Only= nllFO   nnllFO   ~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.67
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=419
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=3
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      83.86      10.34      12.19
1      2      214.9      27.68      31.8
2      3      276.6      40.07      40.93
3      4      299.      48.25      38.15
4      5      304.      50.75      27.79
5      6      295.1      48.01      15.57
6      7      280.5      40.84      6.609
7      8      262.9      30.84      2.812
8      9      241.3      19.38      2.166
9      10      219.6      8.354      1.838
10      11      200.2      2.939      2.67
11      12      181.      2.139      9.606
12      13      163.9      1.855      13.84
13      14      149.7      2.763      15.05
14      15      134.9      4.766      13.47
15      16      118.7      6.122      10.36
16      17      102.9      5.358      8.064
17      18      88.72      3.144      5.654
18      19      77.89      1.606      2.931
19      20      69.82      1.095      1.266
20      22      60.63      0.9652      0.3848
22      24      51.11      0.9031      0.2876
24      26      43.58      0.8459      0.3294
26      28      37.55      0.7919      0.3564
28      30      32.56      0.7389      0.3696
30      32      28.43      0.6902      0.3754
32      34      24.94      0.645      0.3758
34      36      21.97      0.6015      0.3705
36      38      19.45      0.563      0.3644
38      40      17.25      0.5251      0.354
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=6
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      83.74      2.324      5.875
1      2      213.6      5.253      14.94
2      3      282.3      6.323      18.72
3      4      307.9      6.761      16.64
4      5      309.8      5.906      11.51
5      6      297.2      4.381      6.046
6      7      280.7      2.832      3.24
7      8      260.5      2.586      3.179
8      9      238.5      2.274      4.278
9      10      217.3      1.883      5.498
10      11      199.5      1.536      6.364
11      12      181.3      1.19      6.465
12      13      165.9      1.039      5.718
13      14      153.3      0.902      4.474
14      15      141.1      0.7327      2.928
15      16      129.3      0.4749      1.341
16      17      119.1      0.5589      0.6707
17      18      108.4      0.6391      0.9372
18      19      99.44      0.8874      1.294
19      20      90.63      0.8637      1.213
20      22      80.07      0.9956      1.368
22      24      68.37      1.027      1.389
24      26      58.9      1.044      1.407
26      28      51.12      1.013      1.354
28      30      44.61      0.9706      1.293
30      32      39.21      0.9296      1.234
32      34      34.5      0.871      1.155
34      36      30.78      0.8511      1.122
36      38      27.14      0.774      1.024
38      40      24.32      0.7427      0.979
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      82.44      1.764      2.946
1      2      212.4      2.601      6.577
2      3      283.7      3.329      7.918
3      4      310.      3.878      6.594
4      5      310.5      2.948      4.33
5      6      296.6      2.32      1.974
6      7      279.1      1.582      1.042
7      8      258.3      1.292      1.173
8      9      236.8      0.9227      0.9192
9      10      216.3      0.789      1.161
10      11      199.1      0.6915      1.552
11      12      181.6      0.7097      1.757
12      13      166.6      0.8037      1.683
13      14      153.8      0.6789      1.459
14      15      141.5      0.5859      1.108
15      16      129.5      0.3919      0.5076
16      17      119.1      0.4566      0.5437
17      18      108.3      0.5906      0.9023
18      19      99.44      0.8813      1.29
19      20      90.63      0.8629      1.211
20      22      80.07      0.9956      1.368
22      24      68.37      1.027      1.389
24      26      58.9      1.044      1.407
26      28      51.12      1.013      1.354
28      30      44.61      0.9706      1.293
30      32      39.21      0.9296      1.234
32      34      34.5      0.871      1.155
34      36      30.78      0.8511      1.122
36      38      27.14      0.774      1.024
38      40      24.32      0.7427      0.979
# END HISTO1D nnnll
# BEGIN HISTO1D nllFO
PlotOrder=2
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.5
ErrorBandStyle=vlines
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      3047.      61.4      18.09
2      3      1526.      27.6      6.033
3      4      966.      15.84      2.27
4      5      682.      10.16      0.6289
5      6      513.3      6.948      0.
6      7      403.2      4.924      0.
7      8      326.2      3.578      0.
8      9      270.3      2.636      0.
9      10      227.9      1.957      0.
10      11      194.9      1.443      0.
11      12      168.7      1.194      0.
12      13      147.4      1.188      0.
13      14      129.9      1.176      0.
14      15      115.4      1.161      0.
15      16      103.1      1.133      0.
16      17      92.6      1.106      0.
17      18      83.57      1.075      0.01054
18      19      75.8      1.045      0.08743
19      20      69.03      1.009      0.1445
20      22      60.44      0.9666      0.2208
22      24      51.08      0.9042      0.2856
24      26      43.57      0.846      0.3295
26      28      37.55      0.7919      0.3564
28      30      32.56      0.7389      0.3696
30      32      28.43      0.6902      0.3754
32      34      24.94      0.645      0.3758
34      36      21.97      0.6015      0.3705
36      38      19.45      0.563      0.3644
38      40      17.25      0.5251      0.354
# END HISTO1D nllFO
# BEGIN HISTO1D nnllFO
PlotOrder=5
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      533.      452.9      400.1
2      3      807.8      162.9      142.9
3      4      695.3      79.77      69.77
4      5      575.3      44.93      39.25
5      6      478.1      27.36      23.92
6      7      404.1      17.1      15.03
7      8      344.3      11.13      9.856
8      9      296.9      7.259      6.492
9      10      258.2      4.72      4.296
10      11      227.4      2.817      2.66
11      12      200.8      1.648      1.644
12      13      178.9      0.7585      0.8734
13      14      160.4      0.04      0.2603
14      15      144.4      0.1098      0.382
15      16      130.1      0.3438      0.6414
16      17      118.6      0.6154      0.9595
17      18      107.8      0.6978      1.025
18      19      99.17      0.9625      1.373
19      20      90.5      0.8989      1.25
20      22      80.04      1.006      1.381
22      24      68.36      1.028      1.391
24      26      58.9      1.044      1.407
26      28      51.12      1.013      1.354
28      30      44.61      0.9706      1.293
30      32      39.21      0.9296      1.234
32      34      34.5      0.871      1.155
34      36      30.78      0.8511      1.122
36      38      27.14      0.774      1.024
38      40      24.32      0.7427      0.979
# END HISTO1D nnllFO


==> text/Res_Diag/Diag_PPWp_dphi_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=200
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      113.2      0.2022      0.2022
179      178      97.63      0.2336      0.2336
178      177      63.7      0.1953      0.1953
177      176      19.37      0.1055      0.1055
176      175      4.682      0.04907      0.04907
175      174      0.3982      0.01371      0.01371
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      111.8      0.783      0.783
179      178      97.24      1.011      1.011
178      177      63.92      0.8403      0.8403
177      176      19.2      0.5108      0.5108
176      175      4.767      0.2357      0.2357
175      174      0.1595      0.3107      0.3107
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      110.4      0.783      0.783
179      178      96.33      1.011      1.011
178      177      63.59      0.8403      0.8403
177      176      19.16      0.5108      0.5108
176      175      4.768      0.2357      0.2357
175      174      0.1602      0.3107      0.3107
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      113.2      14.07      16.5
179      178      97.63      12.4      14.28
178      177      63.7      8.296      9.502
177      176      19.37      2.607      2.965
176      175      4.682      0.6451      0.7186
175      174      0.3982      0.05754      0.06317
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      111.8      2.936      7.873
179      178      97.24      2.593      6.727
178      177      63.92      1.602      4.487
177      176      19.2      0.4519      1.416
176      175      4.767      0.1111      0.3449
175      174      0.1595      0.06254      0.05853
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      110.4      1.882      3.742
179      178      96.33      1.501      3.056
178      177      63.59      0.7987      2.018
177      176      19.16      0.2001      0.6353
176      175      4.768      0.05181      0.1552
175      174      0.1602      0.06197      0.05185
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWp_dphi_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=200
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      118.4      0.1244      0.1244
179      178      123.      0.1239      0.1239
178      177      138.8      0.1337      0.1337
177      176      161.1      0.1449      0.1449
176      175      152.3      0.1318      0.1318
175      174      133.8      0.1139      0.1139
174      173      111.7      0.0952      0.0952
173      172      88.05      0.07933      0.07933
172      171      59.7      0.06426      0.06426
171      170      35.58      0.05003      0.05003
170      168      17.95      0.02483      0.02483
168      166      6.498      0.01448      0.01448
166      164      1.653      0.007286      0.007286
164      162      0.09749      0.00169      0.00169
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      120.5      0.4551      0.4551
179      178      124.4      0.5595      0.5595
178      177      140.9      0.6664      0.6664
177      176      165.2      0.7125      0.7125
176      175      155.4      0.6021      0.6021
175      174      137.6      0.5086      0.5086
174      173      113.9      0.4414      0.4414
173      172      89.75      0.3871      0.3871
172      171      60.55      0.3147      0.3147
171      170      36.19      0.2538      0.2538
170      168      18.2      0.119      0.119
168      166      6.523      0.06704      0.06704
166      164      1.655      0.01408      0.01408
164      162      0.09516      0.01123      0.01123
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      120.9      0.4551      0.4551
179      178      124.9      0.5595      0.5595
178      177      141.4      0.6664      0.6664
177      176      165.9      0.7125      0.7125
176      175      156.1      0.6021      0.6021
175      174      138.1      0.5086      0.5086
174      173      114.2      0.4414      0.4414
173      172      89.85      0.3871      0.3871
172      171      60.58      0.3147      0.3147
171      170      36.21      0.2538      0.2538
170      168      18.19      0.119      0.119
168      166      6.514      0.06704      0.06704
166      164      1.651      0.01408      0.01408
164      162      0.0948      0.01123      0.01123
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      118.4      18.2      13.4
179      178      123.      19.02      14.05
178      177      138.8      21.32      16.26
177      176      161.1      24.66      19.32
176      175      152.3      24.14      17.41
175      174      133.8      21.6      13.96
174      173      111.7      18.39      10.35
173      172      88.05      14.51      7.08
172      171      59.7      9.961      4.456
171      170      35.58      6.031      2.548
170      168      17.95      3.091      1.2
168      166      6.498      1.132      0.3736
166      164      1.653      0.2879      0.07998
164      162      0.09749      0.01642      0.00393
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      120.5      2.404      5.824
179      178      124.4      2.598      6.105
178      177      140.9      2.927      7.13
177      176      165.2      3.196      8.554
176      175      155.4      3.171      7.584
175      174      137.6      2.605      5.965
174      173      113.9      2.233      4.338
173      172      89.75      1.545      2.86
172      171      60.55      0.9767      1.821
171      170      36.19      0.5893      1.003
170      168      18.2      0.2774      0.4676
168      166      6.523      0.0919      0.1441
166      164      1.655      0.02056      0.02983
164      162      0.09516      0.002104      0.002056
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      120.9      1.262      2.299
179      178      124.9      1.41      2.405
178      177      141.4      1.575      2.86
177      176      165.9      1.568      3.49
176      175      156.1      1.682      3.005
175      174      138.1      1.28      2.298
174      173      114.2      1.193      1.635
173      172      89.85      0.7572      1.016
172      171      60.58      0.4577      0.6725
171      170      36.21      0.2821      0.3315
170      168      18.19      0.1249      0.1561
168      166      6.514      0.04189      0.04903
166      164      1.651      0.008912      0.008769
164      162      0.0948      0.00188      0.001503
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWp_dphi_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=200
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      90.98      0.06156      0.06156
179      178      91.37      0.06162      0.06162
178      177      92.36      0.06229      0.06229
177      176      93.99      0.06237      0.06237
176      175      96.1      0.06323      0.06323
175      174      99.09      0.06366      0.06366
174      173      103.3      0.06489      0.06489
173      172      109.6      0.06673      0.06673
172      171      121.7      0.06994      0.06994
171      170      131.1      0.07257      0.07257
170      168      129.2      0.05079      0.05079
168      166      117.8      0.04813      0.04813
166      164      103.4      0.04481      0.04481
164      162      88.91      0.04124      0.04124
162      160      75.7      0.03792      0.03792
160      158      64.21      0.03515      0.03515
158      156      54.43      0.03271      0.03271
156      154      46.25      0.03061      0.03061
154      152      39.54      0.02875      0.02875
152      150      34.07      0.02704      0.02704
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      95.56      0.3079      0.3079
179      178      95.2      0.4033      0.4033
178      177      96.58      0.3792      0.3792
177      176      98.66      0.3674      0.3674
176      175      100.1      0.409      0.409
175      174      104.1      0.4333      0.4333
174      173      107.7      0.4033      0.4033
173      172      114.1      0.4201      0.4201
172      171      126.8      0.4145      0.4145
171      170      135.7      0.4302      0.4302
170      168      134.      0.2427      0.2427
168      166      123.2      0.2121      0.2121
166      164      109.1      0.1929      0.1929
164      162      94.87      0.1967      0.1967
162      160      82.79      0.2057      0.2057
160      158      71.9      0.1915      0.1915
158      156      62.69      0.1666      0.1666
156      154      54.46      0.4803      0.4803
154      152      48.79      0.4919      0.4919
152      150      42.52      0.1478      0.1478
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      95.3      0.3079      0.3079
179      178      94.93      0.4033      0.4033
178      177      96.32      0.3792      0.3792
177      176      98.39      0.3674      0.3674
176      175      99.82      0.409      0.409
175      174      103.8      0.4333      0.4333
174      173      107.4      0.4033      0.4033
173      172      113.7      0.4201      0.4201
172      171      126.4      0.4145      0.4145
171      170      135.2      0.4302      0.4302
170      168      133.6      0.2427      0.2427
168      166      122.8      0.2121      0.2121
166      164      108.9      0.1929      0.1929
164      162      94.82      0.1967      0.1967
162      160      82.82      0.2057      0.2057
160      158      71.94      0.1915      0.1915
158      156      62.73      0.1666      0.1666
156      154      54.49      0.4803      0.4803
154      152      48.81      0.4919      0.4919
152      150      42.54      0.1478      0.1478
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      90.98      3.267      1.018
179      178      91.37      3.352      0.9875
178      177      92.36      3.359      1.065
177      176      93.99      3.572      0.9866
176      175      96.1      3.732      1.042
175      174      99.09      3.976      1.051
174      173      103.3      4.368      1.122
173      172      109.6      4.956      1.258
172      171      121.7      6.334      1.455
171      170      131.1      7.208      1.575
170      168      129.2      5.893      1.29
168      166      117.8      3.226      1.154
166      164      103.4      1.464      1.075
164      162      88.91      1.284      2.101
162      160      75.7      1.265      2.923
160      158      64.21      1.287      2.935
158      156      54.43      1.201      2.519
156      154      46.25      0.9965      1.962
154      152      39.54      0.7887      1.464
152      150      34.07      0.6464      1.079
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      95.56      0.5504      1.325
179      178      95.2      0.601      1.264
178      177      96.58      0.5379      1.344
177      176      98.66      0.6317      1.28
176      175      100.1      0.6388      1.318
175      174      104.1      0.696      1.422
174      173      107.7      0.7146      1.403
173      172      114.1      0.7105      1.538
172      171      126.8      0.903      1.607
171      170      135.7      0.915      1.692
170      168      134.      0.9494      1.919
168      166      123.2      0.7735      2.066
166      164      109.1      0.6156      2.107
164      162      94.87      0.4386      1.882
162      160      82.79      0.4328      1.563
160      158      71.9      0.3231      1.178
158      156      62.69      0.3518      0.8949
156      154      54.46      0.371      0.6986
154      152      48.79      0.5196      0.7513
152      150      42.52      0.4729      0.685
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      95.3      0.1619      0.3078
179      178      94.93      0.2081      0.2535
178      177      96.32      0.1523      0.3387
177      176      98.39      0.245      0.2199
176      175      99.82      0.2257      0.2507
175      174      103.8      0.2748      0.3484
174      173      107.4      0.2617      0.2545
173      172      113.7      0.235      0.3511
172      171      126.4      0.4013      0.3405
171      170      135.2      0.3258      0.3037
170      168      133.6      0.3579      0.3692
168      166      122.8      0.2625      0.4379
166      164      108.9      0.2186      0.534
164      162      94.82      0.1586      0.5375
162      160      82.82      0.2898      0.5474
160      158      71.94      0.2532      0.5119
158      156      62.73      0.3252      0.5149
156      154      54.49      0.3595      0.5019
154      152      48.81      0.5167      0.6765
152      150      42.54      0.4713      0.6509
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPWp_dphi_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to W^{+} \to \mu^+ \nu_{\mu}$ (13 TeV LHC)
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.67
LegendOnly=~
Legend2Only= nllFO   nnllFO   ~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.67
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=419
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=3
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      322.5      35.15      30.48
179      178      312.      34.48      28.9
178      177      294.9      32.81      26.43
177      176      274.4      30.72      22.88
176      175      253.1      28.42      18.81
175      174      233.3      25.53      14.7
174      173      215.      22.66      11.12
173      172      197.7      19.39      7.991
172      171      181.4      16.23      5.652
171      170      166.7      13.2      3.863
170      168      147.1      8.937      2.239
168      166      124.3      4.27      1.389
166      164      105.      1.522      1.12
164      162      89.      1.285      2.087
162      160      75.7      1.265      2.923
160      158      64.21      1.287      2.935
158      156      54.43      1.201      2.519
156      154      46.25      0.9965      1.962
154      152      39.54      0.7887      1.464
152      150      34.07      0.6464      1.079
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=6
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      327.8      4.97      14.
179      178      316.9      4.889      13.1
178      177      301.4      4.112      11.98
177      176      283.1      3.316      10.23
176      175      260.3      2.934      8.259
175      174      241.8      2.399      6.332
174      173      221.6      2.129      4.727
173      172      203.9      1.653      3.416
172      171      187.4      1.481      2.568
171      170      171.9      1.292      1.861
170      168      152.2      1.122      1.868
168      166      129.7      0.8294      2.035
166      164      110.8      0.6299      2.101
164      162      94.97      0.4391      1.882
162      160      82.79      0.4328      1.563
160      158      71.9      0.3231      1.178
158      156      62.69      0.3518      0.8949
156      154      54.46      0.371      0.6986
154      152      48.79      0.5196      0.7513
152      150      42.52      0.4729      0.685
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      326.6      2.582      5.968
179      178      316.1      2.52      5.387
178      177      301.3      2.107      4.922
177      176      283.4      1.699      4.079
176      175      260.7      1.644      3.193
175      174      242.      1.273      2.331
174      173      221.5      1.181      1.676
173      172      203.6      0.7471      1.143
172      171      186.9      0.6109      0.8812
171      170      171.4      0.4721      0.5633
170      168      151.7      0.4256      0.3614
168      166      129.3      0.2754      0.4183
166      164      110.6      0.2219      0.5295
164      162      94.91      0.158      0.5365
162      160      82.82      0.2898      0.5474
160      158      71.94      0.2532      0.5119
158      156      62.73      0.3252      0.5149
156      154      54.49      0.3595      0.5019
154      152      48.81      0.5167      0.6765
152      150      42.54      0.4713      0.6509
# END HISTO1D nnnll
# BEGIN HISTO1D nllFO
PlotOrder=2
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.5
ErrorBandStyle=vlines
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      1384.      24.73      5.352
179      178      1722.      31.9      7.616
178      177      1417.      25.49      5.496
177      176      931.2      15.44      2.375
176      175      657.      10.05      0.8695
175      174      494.7      6.995      0.1182
174      173      389.      5.081      0.
173      172      315.3      3.804      0.
172      171      261.4      2.907      0.
171      170      220.7      2.259      0.
170      168      176.6      1.588      0.
168      166      135.3      1.002      0.
166      164      106.9      0.7924      0.
164      162      86.5      0.7535      0.
162      160      71.4      0.7103      0.
160      158      59.76      0.6645      0.
158      156      50.64      0.6218      0.
156      154      43.34      0.5809      0.03306
154      152      37.41      0.5397      0.07128
152      150      32.53      0.5025      0.09928
# END HISTO1D nllFO
# BEGIN HISTO1D nnllFO
PlotOrder=5
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      510.      171.9      151.6
179      178      557.8      223.2      197.1
178      177      624.3      163.8      144.4
177      176      568.7      87.9      77.34
176      175      482.1      51.67      45.39
175      174      409.6      32.6      28.65
174      173      348.2      21.97      19.33
173      172      300.      15.13      13.36
172      171      260.9      10.72      9.501
171      170      228.5      7.685      6.878
170      168      191.2      4.837      4.369
168      166      153.5      2.488      2.318
166      164      125.4      1.205      1.195
164      162      104.      0.4551      0.5439
162      160      88.13      0.      0.08994
160      158      75.03      0.1721      0.3537
158      156      64.46      0.3171      0.5086
156      154      55.42      0.364      0.5566
154      152      49.32      0.5318      0.7363
152      150      42.81      0.503      0.6982
# END HISTO1D nnllFO


==> text/Res_Diag/Diag_PPZ_TMD_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=0
XMax=40
YMin=0
YMax=35
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      9.701      1.091      1.211
1      2      16.22      1.88      2.083
2      3      10.91      1.406      1.385
3      4      8.297      1.173      0.9197
4      5      6.553      0.9599      0.5343
5      6      5.226      0.7478      0.2646
6      7      4.222      0.5462      0.1129
7      8      3.461      0.3655      0.05078
8      9      2.842      0.2121      0.03304
9      10      2.334      0.09358      0.02844
10      11      1.949      0.02892      0.02907
11      12      1.63      0.02098      0.05561
12      13      1.379      0.01523      0.08116
13      14      1.181      0.01587      0.08356
14      15      1.005      0.02353      0.07041
15      16      0.8453      0.0303      0.05107
16      17      0.7024      0.02657      0.03898
17      18      0.5837      0.01578      0.02729
18      19      0.4902      0.008582      0.01393
19      20      0.4238      0.006339      0.005951
20      22      0.3451      0.005364      0.001984
22      24      0.2683      0.004687      0.001661
24      26      0.2127      0.004004      0.00162
26      28      0.1702      0.003472      0.001605
28      30      0.1391      0.003075      0.001587
30      32      0.1137      0.002674      0.001479
32      34      0.09538      0.002401      0.001424
34      36      0.07909      0.002115      0.001329
36      38      0.06691      0.001879      0.001229
38      40      0.0566      0.00166      0.001122
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      9.679      0.2434      0.5818
1      2      16.07      0.3925      0.9727
2      3      10.99      0.2205      0.6262
3      4      8.499      0.1531      0.3946
4      5      6.562      0.1064      0.2158
5      6      5.291      0.06635      0.09963
6      7      4.162      0.04441      0.05276
7      8      3.425      0.03366      0.03948
8      9      2.781      0.02636      0.04245
9      10      2.299      0.02037      0.04501
10      11      1.913      0.01633      0.0445
11      12      1.623      0.01148      0.03868
12      13      1.394      0.009457      0.03081
13      14      1.194      0.009676      0.02297
14      15      1.039      0.01003      0.01785
15      16      0.9101      0.009727      0.0125
16      17      0.7952      0.005834      0.005469
17      18      0.6924      0.002182      0.001822
18      19      0.6049      0.0009501      0.00232
19      20      0.5302      0.001008      0.002528
20      22      0.4389      0.001893      0.003513
22      24      0.346      0.002564      0.004114
24      26      0.2759      0.002466      0.003839
26      28      0.2235      0.00249      0.003692
28      30      0.1823      0.002349      0.003418
30      32      0.1503      0.002242      0.003212
32      34      0.1266      0.002107      0.002958
34      36      0.105      0.001825      0.002569
36      38      0.08947      0.001782      0.002468
38      40      0.07618      0.001598      0.002208
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      9.536      0.1695      0.3221
1      2      15.93      0.2278      0.4845
2      3      10.99      0.0897      0.2847
3      4      8.524      0.06612      0.1636
4      5      6.566      0.03904      0.07831
5      6      5.278      0.02019      0.02749
6      7      4.139      0.02307      0.02666
7      8      3.4      0.01825      0.02058
8      9      2.763      0.01229      0.01781
9      10      2.289      0.0101      0.01418
10      11      1.909      0.009455      0.01342
11      12      1.623      0.00632      0.01181
12      13      1.397      0.007336      0.01294
13      14      1.197      0.01016      0.01468
14      15      1.041      0.01164      0.01516
15      16      0.9111      0.01114      0.01159
16      17      0.7951      0.006782      0.005131
17      18      0.6922      0.002457      0.001663
18      19      0.6048      0.0008667      0.0023
19      20      0.5302      0.0009845      0.002521
20      22      0.4389      0.001892      0.003513
22      24      0.346      0.002564      0.004114
24      26      0.2759      0.002466      0.003839
26      28      0.2235      0.00249      0.003692
28      30      0.1823      0.002349      0.003418
30      32      0.1503      0.002242      0.003212
32      34      0.1266      0.002107      0.002958
34      36      0.105      0.001825      0.002569
36      38      0.08947      0.001782      0.002468
38      40      0.07618      0.001598      0.002208
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPZ_TMD_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=0
XMax=40
YMin=0
YMax=35
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1494      0.01672      0.0187
1      2      9.11      1.077      1.177
2      3      19.97      2.601      2.546
3      4      17.84      2.533      1.994
4      5      11.5      1.696      0.9454
5      6      8.604      1.236      0.4382
6      7      6.753      0.8763      0.1795
7      8      5.445      0.5766      0.07946
8      9      4.411      0.3307      0.05087
9      10      3.61      0.1448      0.04389
10      11      2.995      0.04501      0.04361
11      12      2.496      0.0322      0.08531
12      13      2.102      0.02331      0.1238
13      14      1.795      0.0237      0.1282
14      15      1.528      0.0356      0.1075
15      16      1.282      0.04588      0.07755
16      17      1.067      0.04041      0.05914
17      18      0.8832      0.02389      0.04138
18      19      0.7443      0.01302      0.02111
19      20      0.6377      0.009452      0.008984
20      22      0.5206      0.008131      0.003027
22      24      0.4046      0.007048      0.002481
24      26      0.3215      0.006107      0.002521
26      28      0.2574      0.005279      0.002458
28      30      0.2091      0.004627      0.002393
30      32      0.1726      0.004061      0.002246
32      34      0.1427      0.003579      0.002119
34      36      0.1191      0.003178      0.001994
36      38      0.1005      0.002789      0.001803
38      40      0.08398      0.00246      0.001664
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1492      0.003678      0.00878
1      2      9.11      0.2055      0.5452
2      3      20.45      0.4053      1.146
3      4      18.21      0.3324      0.8576
4      5      11.71      0.188      0.3801
5      6      8.655      0.11      0.1656
6      7      6.71      0.06748      0.07994
7      8      5.369      0.05299      0.06211
8      9      4.403      0.0384      0.06348
9      10      3.563      0.03048      0.06937
10      11      2.981      0.02372      0.06722
11      12      2.471      0.02002      0.05983
12      13      2.12      0.01491      0.04754
13      14      1.82      0.01501      0.03597
14      15      1.58      0.01582      0.02774
15      16      1.381      0.01476      0.01908
16      17      1.207      0.008874      0.008336
17      18      1.046      0.003221      0.002887
18      19      0.9153      0.001315      0.003168
19      20      0.7969      0.001417      0.003765
20      22      0.662      0.002984      0.005464
22      24      0.5205      0.003527      0.005721
24      26      0.4176      0.003971      0.006036
26      28      0.337      0.003811      0.005619
28      30      0.2768      0.003837      0.00552
30      32      0.2285      0.003435      0.004887
32      34      0.19      0.003072      0.004339
34      36      0.1598      0.002911      0.004027
36      38      0.1357      0.002702      0.003728
38      40      0.1122      0.002184      0.00304
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1468      0.002402      0.00471
1      2      9.044      0.09685      0.2635
2      3      20.46      0.1642      0.5177
3      4      18.26      0.1463      0.3577
4      5      11.71      0.06346      0.1335
5      6      8.633      0.03398      0.04706
6      7      6.674      0.02906      0.03381
7      8      5.331      0.02942      0.03243
8      9      4.375      0.01329      0.02141
9      10      3.548      0.01354      0.02054
10      11      2.975      0.01158      0.01725
11      12      2.472      0.01358      0.01991
12      13      2.125      0.01151      0.01993
13      14      1.824      0.01481      0.0225
14      15      1.583      0.01786      0.02349
15      16      1.382      0.0169      0.01764
16      17      1.207      0.01031      0.007819
17      18      1.046      0.00363      0.002651
18      19      0.9152      0.001176      0.003134
19      20      0.7969      0.001379      0.003755
20      22      0.662      0.002983      0.005464
22      24      0.5205      0.003527      0.005721
24      26      0.4177      0.003971      0.006036
26      28      0.337      0.003811      0.005619
28      30      0.2768      0.003837      0.00552
30      32      0.2285      0.003435      0.004887
32      34      0.19      0.003072      0.004339
34      36      0.1598      0.002911      0.004027
36      38      0.1357      0.002702      0.003728
38      40      0.1122      0.002184      0.00304
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPZ_TMD_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=0
XMax=40
YMin=0
YMax=35
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.07786      0.009448      0.01018
2      3      2.258      0.2974      0.2859
3      4      10.29      1.472      1.119
4      5      19.28      2.851      1.565
5      6      22.79      3.292      1.154
6      7      24.16      3.15      0.6453
7      8      24.41      2.6      0.3633
8      9      23.7      1.791      0.2827
9      10      22.61      0.9118      0.2861
10      11      21.45      0.3266      0.3274
11      12      20.09      0.262      0.7077
12      13      18.78      0.2145      1.136
13      14      17.65      0.244      1.291
14      15      16.36      0.3951      1.186
15      16      14.87      0.5515      0.9311
16      17      13.3      0.5225      0.7688
17      18      11.79      0.3302      0.5778
18      19      10.57      0.1871      0.3155
19      20      9.633      0.1417      0.1431
20      22      8.52      0.1301      0.04904
22      24      7.333      0.1248      0.04193
24      26      6.387      0.1193      0.04823
26      28      5.607      0.1136      0.05251
28      30      4.95      0.108      0.05526
30      32      4.401      0.1026      0.05664
32      34      3.925      0.09744      0.05751
34      36      3.519      0.09247      0.05754
36      38      3.175      0.08798      0.05728
38      40      2.868      0.08351      0.05656
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.07802      0.002066      0.004823
2      3      2.229      0.04758      0.126
3      4      10.56      0.1933      0.4723
4      5      19.59      0.3143      0.6238
5      6      23.02      0.2944      0.4322
6      7      24.09      0.2428      0.287
7      8      24.15      0.2356      0.2754
8      9      23.49      0.2117      0.3475
9      10      22.37      0.1859      0.4365
10      11      21.24      0.1663      0.4919
11      12      20.05      0.1398      0.4841
12      13      18.82      0.1296      0.4299
13      14      17.93      0.138      0.3517
14      15      16.98      0.1628      0.2992
15      16      16.05      0.1741      0.226
16      17      15.11      0.1146      0.1024
17      18      14.21      0.04767      0.0469
18      19      13.13      0.0306      0.06287
19      20      12.18      0.04117      0.07991
20      22      10.97      0.0657      0.1091
22      24      9.606      0.0885      0.1338
24      26      8.443      0.09712      0.1416
26      28      7.482      0.102      0.1447
28      30      6.653      0.1053      0.1474
30      32      5.951      0.1044      0.1444
32      34      5.341      0.1027      0.141
34      36      4.798      0.09856      0.135
36      38      4.357      0.09795      0.1332
38      40      3.946      0.09308      0.126
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.07752      0.00132      0.002593
2      3      2.23      0.02145      0.05673
3      4      10.59      0.08163      0.1913
4      5      19.6      0.1024      0.2147
5      6      22.96      0.08557      0.1133
6      7      23.96      0.1024      0.1161
7      8      23.97      0.1203      0.1331
8      9      23.34      0.07578      0.1209
9      10      22.28      0.06269      0.1139
10      11      21.19      0.06976      0.1218
11      12      20.06      0.06999      0.1401
12      13      18.87      0.09796      0.1773
13      14      17.97      0.1425      0.2205
14      15      17.01      0.1884      0.2544
15      16      16.07      0.2016      0.209
16      17      15.11      0.1333      0.09538
17      18      14.21      0.05316      0.04415
18      19      13.13      0.02926      0.06248
19      20      12.18      0.04084      0.0798
20      22      10.97      0.06569      0.1091
22      24      9.606      0.0885      0.1338
24      26      8.443      0.09712      0.1416
26      28      7.482      0.102      0.1447
28      30      6.653      0.1053      0.1474
30      32      5.951      0.1044      0.1444
32      34      5.341      0.1027      0.141
34      36      4.798      0.09856      0.135
36      38      4.357      0.09795      0.1332
38      40      3.946      0.09308      0.126
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPZ_TMD_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=0
XMax=40
YMin=0
YMax=35
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      9.85      1.108      1.23
1      2      25.41      2.965      3.269
2      3      33.14      4.305      4.216
3      4      36.43      5.178      4.033
4      5      37.34      5.507      3.045
5      6      36.62      5.275      1.856
6      7      35.14      4.572      0.9376
7      8      33.31      3.542      0.4935
8      9      30.95      2.334      0.3666
9      10      28.55      1.15      0.3585
10      11      26.39      0.4005      0.4001
11      12      24.22      0.3151      0.8486
12      13      22.26      0.2531      1.341
13      14      20.63      0.2835      1.503
14      15      18.9      0.4542      1.364
15      16      16.99      0.6277      1.06
16      17      15.07      0.5895      0.8669
17      18      13.26      0.3699      0.6465
18      19      11.81      0.2087      0.3505
19      20      10.69      0.1575      0.158
20      22      9.386      0.1436      0.05404
22      24      8.006      0.1365      0.04607
24      26      6.921      0.1294      0.05237
26      28      6.034      0.1224      0.05657
28      30      5.298      0.1157      0.05924
30      32      4.687      0.1093      0.06036
32      34      4.163      0.1034      0.06106
34      36      3.718      0.09776      0.06087
36      38      3.343      0.09265      0.06032
38      40      3.009      0.08763      0.05934
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      9.828      0.2471      0.5906
1      2      25.26      0.598      1.522
2      3      33.67      0.6728      1.898
3      4      37.26      0.6785      1.724
4      5      37.86      0.6079      1.219
5      6      36.97      0.4705      0.6972
6      7      34.96      0.3536      0.419
7      8      32.94      0.3218      0.3767
8      9      30.67      0.2757      0.4531
9      10      28.24      0.236      0.5506
10      11      26.13      0.2059      0.6035
11      12      24.14      0.1706      0.5824
12      13      22.33      0.1539      0.5083
13      14      20.94      0.1624      0.4105
14      15      19.6      0.1883      0.3447
15      16      18.34      0.1985      0.2575
16      17      17.12      0.1292      0.1161
17      18      15.95      0.0528      0.04841
18      19      14.65      0.03267      0.06835
19      20      13.51      0.04357      0.0862
20      22      12.07      0.07058      0.1181
22      24      10.47      0.09459      0.1436
24      26      9.137      0.1036      0.1515
26      28      8.043      0.1083      0.154
28      30      7.112      0.1115      0.1564
30      32      6.33      0.1101      0.1525
32      34      5.657      0.1079      0.1483
34      36      5.063      0.1033      0.1416
36      38      4.582      0.1024      0.1394
38      40      4.135      0.09686      0.1313
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      9.683      0.1719      0.3269
1      2      25.05      0.323      0.7496
2      3      33.68      0.2742      0.8585
3      4      37.37      0.2936      0.7124
4      5      37.88      0.2027      0.4256
5      6      36.87      0.1389      0.1875
6      7      34.77      0.1526      0.1757
7      8      32.7      0.1672      0.1857
8      9      30.48      0.09992      0.1594
9      10      28.11      0.08525      0.1479
10      11      26.08      0.09037      0.1521
11      12      24.16      0.08936      0.1713
12      13      22.39      0.1167      0.2101
13      14      20.99      0.167      0.2575
14      15      19.63      0.2176      0.2929
15      16      18.36      0.2295      0.2381
16      17      17.12      0.1503      0.1082
17      18      15.94      0.059      0.04505
18      19      14.65      0.03111      0.06792
19      20      13.51      0.04319      0.08608
20      22      12.07      0.07056      0.1181
22      24      10.47      0.09459      0.1436
24      26      9.137      0.1036      0.1515
26      28      8.043      0.1083      0.154
28      30      7.112      0.1115      0.1564
30      32      6.33      0.1101      0.1525
32      34      5.657      0.1079      0.1483
34      36      5.063      0.1033      0.1416
36      38      4.582      0.1024      0.1394
38      40      4.135      0.09686      0.1313
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPZ_dphi_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.47      1.761      1.948
179      178      12.6      1.456      1.611
178      177      5.883      0.696      0.759
177      176      1.085      0.128      0.1397
176      175      0.2157      0.02592      0.02812
175      174      0.01572      0.002042      0.002201
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.29      0.3721      0.9261
179      178      12.68      0.3115      0.7575
178      177      5.818      0.1301      0.3516
177      176      1.059      0.02498      0.06387
176      175      0.2343      0.006028      0.01331
175      174      0.0111      0.0003689      0.001002
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.11      0.2247      0.4856
179      178      12.56      0.1878      0.3828
178      177      5.777      0.05635      0.1693
177      176      1.051      0.01246      0.03042
176      175      0.2328      0.004156      0.007095
175      174      0.01101      0.0001378      0.000475
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPZ_dphi_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      16.85      2.331      1.682
179      178      17.84      2.464      1.796
178      177      21.42      2.938      2.231
177      176      22.54      3.145      2.319
176      175      19.69      2.824      1.86
175      174      16.24      2.362      1.343
174      173      12.43      1.809      0.88
173      172      7.673      1.11      0.4898
172      171      3.843      0.5526      0.2459
171      170      2.167      0.3118      0.1338
170      168      1.006      0.1438      0.05887
168      166      0.3257      0.04628      0.01712
166      164      0.07583      0.01075      0.003473
164      162      0.00463      0.0006223      0.0001684
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.04      0.2956      0.7204
179      178      18.18      0.3137      0.77
178      177      21.75      0.385      0.9662
177      176      22.86      0.4034      0.9943
176      175      20.07      0.3378      0.7767
175      174      16.51      0.2614      0.5425
174      173      12.69      0.1846      0.3444
173      172      7.757      0.1094      0.1883
172      171      3.906      0.05509      0.09442
171      170      2.188      0.0326      0.05042
170      168      1.002      0.01472      0.02248
168      166      0.3198      0.00458      0.006602
166      164      0.07708      0.0009782      0.001297
164      162      0.004768      0.00007336      0.00005027
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.04      0.1149      0.2945
179      178      18.19      0.1196      0.3141
178      177      21.76      0.1458      0.4017
177      176      22.88      0.1598      0.4074
176      175      20.09      0.1287      0.3009
175      174      16.51      0.08855      0.1917
174      173      12.67      0.05897      0.1099
173      172      7.744      0.03393      0.05711
172      171      3.9      0.01633      0.02797
171      170      2.184      0.009382      0.01384
170      168      0.9998      0.005035      0.007248
168      166      0.3189      0.001795      0.002348
166      164      0.07683      0.0002924      0.0004212
164      162      0.004745      0.00002341      0.00001204
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPZ_dphi_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      14.5      0.4984      0.1964
179      178      14.56      0.5046      0.1974
178      177      14.77      0.5219      0.1932
177      176      15.05      0.5435      0.2065
176      175      15.47      0.5801      0.2107
175      174      16.09      0.6242      0.2269
174      173      17.14      0.7319      0.2361
173      172      19.31      0.955      0.2925
172      171      20.79      1.064      0.3165
171      170      20.33      0.9032      0.2624
170      168      18.61      0.5302      0.2315
168      166      16.07      0.2109      0.2057
166      164      13.68      0.1719      0.2741
164      162      11.57      0.1605      0.3495
162      160      9.736      0.1629      0.314
160      158      8.172      0.1416      0.2423
158      156      6.889      0.1104      0.1656
156      154      5.862      0.09082      0.1125
154      152      5.023      0.07945      0.07994
152      150      4.332      0.07201      0.05826
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.14      0.09265      0.1564
179      178      15.31      0.09116      0.1567
178      177      15.52      0.09495      0.1562
177      176      15.79      0.09557      0.1616
176      175      16.19      0.09977      0.1632
175      174      16.87      0.1029      0.1756
174      173      17.85      0.1186      0.1773
173      172      20.13      0.136      0.2005
172      171      21.47      0.1465      0.221
171      170      21.1      0.144      0.2184
170      168      19.45      0.1216      0.2367
168      166      16.98      0.09507      0.2212
166      164      14.71      0.07433      0.1935
164      162      12.67      0.06009      0.1411
162      160      10.98      0.05157      0.09874
160      158      9.539      0.04363      0.07906
158      156      8.312      0.04733      0.07789
156      154      7.226      0.04718      0.07634
154      152      6.325      0.05247      0.07996
152      150      5.54      0.0542      0.08047
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.1      0.03629      0.05739
179      178      15.27      0.03354      0.04993
178      177      15.49      0.03581      0.05009
177      176      15.75      0.03424      0.05232
176      175      16.15      0.03558      0.0547
175      174      16.83      0.03685      0.05581
174      173      17.8      0.0448      0.05975
173      172      20.07      0.04953      0.06582
172      171      21.39      0.05138      0.07819
171      170      21.03      0.05553      0.06169
170      168      19.4      0.04345      0.06116
168      166      16.96      0.03718      0.0662
166      164      14.7      0.03976      0.07373
164      162      12.68      0.04942      0.07861
162      160      10.98      0.05129      0.073
160      158      9.538      0.0443      0.06855
158      156      8.312      0.04833      0.07497
156      154      7.227      0.04765      0.07512
154      152      6.325      0.05244      0.07928
152      150      5.541      0.05425      0.08027
# END HISTO1D nnnll


==> text/Res_Diag/Diag_PPZ_dphi_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll  nnnll  nnnll
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.18
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D nll
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      46.82      4.54      3.784
179      178      45.01      4.392      3.562
178      177      42.07      4.139      3.145
177      176      38.68      3.805      2.631
176      175      35.38      3.419      2.066
175      174      32.35      2.977      1.542
174      173      29.57      2.531      1.09
173      172      26.98      2.059      0.7634
172      171      24.64      1.613      0.5476
171      170      22.5      1.211      0.3825
170      168      19.61      0.6669      0.2821
168      166      16.39      0.2287      0.2201
166      164      13.75      0.1734      0.2651
164      162      11.57      0.1606      0.3489
162      160      9.736      0.1629      0.314
160      158      8.172      0.1416      0.2423
158      156      6.889      0.1104      0.1656
156      154      5.862      0.09082      0.1125
154      152      5.023      0.07945      0.07994
152      150      4.332      0.07201      0.05826
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      47.46      0.6716      1.727
179      178      46.17      0.6118      1.608
178      177      43.09      0.5258      1.394
177      176      39.71      0.4382      1.147
176      175      36.49      0.362      0.8814
175      174      33.39      0.291      0.6496
174      173      30.54      0.253      0.4593
173      172      27.89      0.2161      0.3398
172      171      25.37      0.1863      0.2744
171      170      23.29      0.1666      0.2222
170      168      20.45      0.1317      0.2361
168      166      17.3      0.09825      0.2205
166      164      14.79      0.07502      0.1934
164      162      12.68      0.06013      0.141
162      160      10.98      0.05157      0.09874
160      158      9.539      0.04363      0.07906
158      156      8.312      0.04733      0.07789
156      154      7.226      0.04718      0.07634
154      152      6.325      0.05247      0.07996
152      150      5.54      0.0542      0.08047
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      47.25      0.2979      0.7783
179      178      46.02      0.2532      0.6998
178      177      43.02      0.2113      0.5752
177      176      39.68      0.1857      0.4559
176      175      36.47      0.1503      0.3262
175      174      33.35      0.1122      0.218
174      173      30.47      0.09607      0.1406
173      172      27.81      0.07742      0.1001
172      171      25.29      0.06469      0.09242
171      170      23.21      0.06259      0.06758
170      168      20.4      0.04667      0.06571
168      166      17.27      0.03806      0.06653
166      164      14.78      0.03988      0.07392
164      162      12.68      0.04943      0.07861
162      160      10.98      0.05129      0.073
160      158      9.538      0.0443      0.06855
158      156      8.312      0.04833      0.07497
156      154      7.227      0.04765      0.07512
154      152      6.325      0.05244      0.07928
152      150      5.541      0.05425      0.08027
# END HISTO1D nnnll


==> text/Res_Diag/Rescaled_Diag_PPZ_TMD_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$178.2^{\circ}<\Delta \phi <180^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=35
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.21      0      0.
1      2      17.07      0.03407      0.03407
2      3      11.48      0.0148      0.0148
3      4      8.73      0.009251      0.009251
4      5      6.895      0.006596      0.006596
5      6      5.498      0.005045      0.005045
6      7      4.443      0.00404      0.00404
7      8      3.642      0.003342      0.003342
8      9      2.99      0.00284      0.00284
9      10      2.456      0.002451      0.002451
10      11      2.05      0.00215      0.00215
11      12      1.715      0.001907      0.001907
12      13      1.451      0.001716      0.001716
13      14      1.243      0.001554      0.001554
14      15      1.058      0.001417      0.001417
15      16      0.8894      0.001302      0.001302
16      17      0.7391      0.001202      0.001202
17      18      0.6142      0.001117      0.001117
18      19      0.5158      0.001038      0.001038
19      20      0.4459      0.0009817      0.0009817
20      22      0.3631      0.00063      0.00063
22      24      0.2823      0.000564      0.000564
24      26      0.2238      0.0005087      0.0005087
26      28      0.1791      0.0004611      0.0004611
28      30      0.1463      0.0004225      0.0004225
30      32      0.1197      0.0003892      0.0003892
32      34      0.1004      0.0003627      0.0003627
34      36      0.08322      0.0003357      0.0003357
36      38      0.0704      0.0003129      0.0003129
38      40      0.05956      0.0002925      0.0002925
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.18      0      0.
1      2      16.91      0.1916      0.1916
2      3      11.56      0.121      0.121
3      4      8.943      0.04252      0.04252
4      5      6.905      0.03618      0.03618
5      6      5.567      0.03059      0.03059
6      7      4.379      0.02393      0.02393
7      8      3.604      0.01967      0.01967
8      9      2.926      0.01799      0.01799
9      10      2.419      0.0166      0.0166
10      11      2.013      0.01359      0.01359
11      12      1.707      0.01175      0.01175
12      13      1.467      0.0144      0.0144
13      14      1.257      0.01165      0.01165
14      15      1.093      0.009189      0.009189
15      16      0.9576      0.002838      0.002838
16      17      0.8367      0.002665      0.002665
17      18      0.7285      0.002383      0.002383
18      19      0.6364      0.002529      0.002529
19      20      0.5579      0.002391      0.002391
20      22      0.4618      0.001244      0.001244
22      24      0.364      0.001073      0.001073
24      26      0.2903      0.001007      0.001007
26      28      0.2352      0.000944      0.000944
28      30      0.1918      0.0008495      0.0008495
30      32      0.1581      0.0007413      0.0007413
32      34      0.1332      0.0006486      0.0006486
34      36      0.1105      0.0006114      0.0006114
36      38      0.09414      0.0005716      0.0005716
38      40      0.08015      0.0005198      0.0005198
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.03      0      0.
1      2      16.76      0.1916      0.1916
2      3      11.56      0.121      0.121
3      4      8.969      0.04252      0.04252
4      5      6.909      0.03618      0.03618
5      6      5.553      0.03059      0.03059
6      7      4.355      0.02393      0.02393
7      8      3.578      0.01967      0.01967
8      9      2.907      0.01799      0.01799
9      10      2.409      0.0166      0.0166
10      11      2.008      0.01359      0.01359
11      12      1.708      0.01175      0.01175
12      13      1.47      0.0144      0.0144
13      14      1.26      0.01165      0.01165
14      15      1.095      0.009189      0.009189
15      16      0.9586      0.002838      0.002838
16      17      0.8366      0.002665      0.002665
17      18      0.7283      0.002383      0.002383
18      19      0.6364      0.002529      0.002529
19      20      0.5579      0.002391      0.002391
20      22      0.4618      0.001244      0.001244
22      24      0.364      0.001073      0.001073
24      26      0.2903      0.001007      0.001007
26      28      0.2352      0.000944      0.000944
28      30      0.1918      0.0008495      0.0008495
30      32      0.1581      0.0007413      0.0007413
32      34      0.1332      0.0006486      0.0006486
34      36      0.1105      0.0006114      0.0006114
36      38      0.09414      0.0005716      0.0005716
38      40      0.08015      0.0005198      0.0005198
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.21      1.148      1.275
1      2      17.07      1.978      2.191
2      3      11.48      1.479      1.457
3      4      8.73      1.235      0.9677
4      5      6.895      1.01      0.5622
5      6      5.498      0.7869      0.2784
6      7      4.443      0.5747      0.1188
7      8      3.642      0.3846      0.05344
8      9      2.99      0.2231      0.03476
9      10      2.456      0.09847      0.02992
10      11      2.05      0.03042      0.03058
11      12      1.715      0.02208      0.05851
12      13      1.451      0.01603      0.0854
13      14      1.243      0.0167      0.08792
14      15      1.058      0.02476      0.07408
15      16      0.8894      0.03188      0.05374
16      17      0.7391      0.02795      0.04102
17      18      0.6142      0.0166      0.02872
18      19      0.5158      0.00903      0.01466
19      20      0.4459      0.00667      0.006261
20      22      0.3631      0.005644      0.002087
22      24      0.2823      0.004931      0.001748
24      26      0.2238      0.004213      0.001705
26      28      0.1791      0.003653      0.001688
28      30      0.1463      0.003235      0.00167
30      32      0.1197      0.002814      0.001557
32      34      0.1004      0.002526      0.001498
34      36      0.08322      0.002225      0.001399
36      38      0.0704      0.001977      0.001293
38      40      0.05956      0.001747      0.00118
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.18      0.2561      0.6122
1      2      16.91      0.413      1.023
2      3      11.56      0.232      0.6589
3      4      8.943      0.1611      0.4152
4      5      6.905      0.112      0.2271
5      6      5.567      0.06981      0.1048
6      7      4.379      0.04673      0.05552
7      8      3.604      0.03541      0.04155
8      9      2.926      0.02774      0.04466
9      10      2.419      0.02144      0.04736
10      11      2.013      0.01718      0.04682
11      12      1.707      0.01207      0.0407
12      13      1.467      0.00995      0.03242
13      14      1.257      0.01018      0.02417
14      15      1.093      0.01055      0.01878
15      16      0.9576      0.01023      0.01315
16      17      0.8367      0.006139      0.005754
17      18      0.7285      0.002296      0.001917
18      19      0.6364      0.0009997      0.002441
19      20      0.5579      0.001061      0.002659
20      22      0.4618      0.001991      0.003696
22      24      0.364      0.002698      0.004329
24      26      0.2903      0.002595      0.00404
26      28      0.2352      0.00262      0.003885
28      30      0.1918      0.002471      0.003597
30      32      0.1581      0.002359      0.00338
32      34      0.1332      0.002217      0.003112
34      36      0.1105      0.00192      0.002703
36      38      0.09414      0.001875      0.002597
38      40      0.08015      0.001681      0.002323
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.03      0.1784      0.339
1      2      16.76      0.2397      0.5098
2      3      11.56      0.09438      0.2996
3      4      8.969      0.06957      0.1721
4      5      6.909      0.04108      0.08239
5      6      5.553      0.02124      0.02893
6      7      4.355      0.02428      0.02806
7      8      3.578      0.0192      0.02165
8      9      2.907      0.01293      0.01874
9      10      2.409      0.01063      0.01492
10      11      2.008      0.009948      0.01412
11      12      1.708      0.00665      0.01242
12      13      1.47      0.007719      0.01361
13      14      1.26      0.01069      0.01545
14      15      1.095      0.01224      0.01595
15      16      0.9586      0.01172      0.01219
16      17      0.8366      0.007136      0.005399
17      18      0.7283      0.002585      0.00175
18      19      0.6364      0.0009119      0.00242
19      20      0.5579      0.001036      0.002653
20      22      0.4618      0.001991      0.003696
22      24      0.364      0.002698      0.004329
24      26      0.2903      0.002595      0.00404
26      28      0.2352      0.00262      0.003885
28      30      0.1918      0.002471      0.003597
30      32      0.1581      0.002359      0.00338
32      34      0.1332      0.002217      0.003112
34      36      0.1105      0.00192      0.002703
36      38      0.09414      0.001875      0.002597
38      40      0.08015      0.001681      0.002323
# END HISTO1D nnnll


==> text/Res_Diag/Rescaled_Diag_PPZ_TMD_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$175.5^{\circ}<\Delta \phi <178.2^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=35
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1572      0      0.
1      2      9.586      0.02117      0.02117
2      3      21.02      0.01972      0.01972
3      4      18.77      0.01364      0.01364
4      5      12.11      0.008754      0.008754
5      6      9.053      0.006472      0.006472
6      7      7.105      0.005107      0.005107
7      8      5.729      0.004192      0.004192
8      9      4.641      0.003538      0.003538
9      10      3.799      0.003047      0.003047
10      11      3.152      0.002661      0.002661
11      12      2.626      0.00236      0.00236
12      13      2.211      0.002116      0.002116
13      14      1.889      0.001913      0.001913
14      15      1.608      0.001745      0.001745
15      16      1.349      0.001603      0.001603
16      17      1.123      0.001479      0.001479
17      18      0.9293      0.001372      0.001372
18      19      0.7831      0.001282      0.001282
19      20      0.671      0.0012      0.0012
20      22      0.5478      0.0007738      0.0007738
22      24      0.4257      0.0006924      0.0006924
24      26      0.3383      0.0006252      0.0006252
26      28      0.2709      0.0005665      0.0005665
28      30      0.22      0.0005181      0.0005181
30      32      0.1816      0.0004801      0.0004801
32      34      0.1502      0.0004429      0.0004429
34      36      0.1253      0.0004114      0.0004114
36      38      0.1058      0.0003835      0.0003835
38      40      0.08837      0.0003543      0.0003543
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1569      0      0.
1      2      9.586      0.1443      0.1443
2      3      21.52      0.143      0.143
3      4      19.16      0.081      0.081
4      5      12.32      0.06305      0.06305
5      6      9.107      0.04655      0.04655
6      7      7.061      0.02841      0.02841
7      8      5.65      0.02951      0.02951
8      9      4.633      0.02441      0.02441
9      10      3.749      0.02078      0.02078
10      11      3.137      0.01696      0.01696
11      12      2.6      0.01488      0.01488
12      13      2.23      0.02094      0.02094
13      14      1.915      0.01521      0.01521
14      15      1.662      0.01226      0.01226
15      16      1.453      0.00415      0.00415
16      17      1.27      0.003872      0.003872
17      18      1.101      0.003077      0.003077
18      19      0.9631      0.002982      0.002982
19      20      0.8385      0.002619      0.002619
20      22      0.6966      0.001519      0.001519
22      24      0.5477      0.001438      0.001438
24      26      0.4395      0.001344      0.001344
26      28      0.3546      0.0011      0.0011
28      30      0.2912      0.001066      0.001066
30      32      0.2405      0.0009175      0.0009175
32      34      0.1999      0.0009131      0.0009131
34      36      0.1682      0.0009065      0.0009065
36      38      0.1428      0.0007208      0.0007208
38      40      0.1181      0.0006705      0.0006705
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1545      0      0.
1      2      9.516      0.1443      0.1443
2      3      21.52      0.143      0.143
3      4      19.21      0.081      0.081
4      5      12.32      0.06305      0.06305
5      6      9.084      0.04655      0.04655
6      7      7.022      0.02841      0.02841
7      8      5.609      0.02951      0.02951
8      9      4.603      0.02441      0.02441
9      10      3.733      0.02078      0.02078
10      11      3.13      0.01696      0.01696
11      12      2.601      0.01488      0.01488
12      13      2.236      0.02094      0.02094
13      14      1.919      0.01521      0.01521
14      15      1.666      0.01226      0.01226
15      16      1.455      0.00415      0.00415
16      17      1.27      0.003872      0.003872
17      18      1.101      0.003077      0.003077
18      19      0.963      0.002982      0.002982
19      20      0.8385      0.002619      0.002619
20      22      0.6966      0.001519      0.001519
22      24      0.5477      0.001438      0.001438
24      26      0.4395      0.001344      0.001344
26      28      0.3546      0.0011      0.0011
28      30      0.2912      0.001066      0.001066
30      32      0.2405      0.0009175      0.0009175
32      34      0.1999      0.0009131      0.0009131
34      36      0.1682      0.0009065      0.0009065
36      38      0.1428      0.0007208      0.0007208
38      40      0.1181      0.0006705      0.0006705
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1572      0.01759      0.01967
1      2      9.586      1.133      1.239
2      3      21.02      2.737      2.678
3      4      18.77      2.665      2.098
4      5      12.11      1.784      0.9948
5      6      9.053      1.3      0.4611
6      7      7.105      0.922      0.1889
7      8      5.729      0.6067      0.08361
8      9      4.641      0.348      0.05353
9      10      3.799      0.1523      0.04618
10      11      3.152      0.04736      0.04589
11      12      2.626      0.03388      0.08976
12      13      2.211      0.02452      0.1303
13      14      1.889      0.02494      0.1349
14      15      1.608      0.03745      0.1132
15      16      1.349      0.04827      0.08159
16      17      1.123      0.04251      0.06223
17      18      0.9293      0.02514      0.04354
18      19      0.7831      0.0137      0.02221
19      20      0.671      0.009945      0.009453
20      22      0.5478      0.008555      0.003185
22      24      0.4257      0.007416      0.00261
24      26      0.3383      0.006426      0.002653
26      28      0.2709      0.005554      0.002586
28      30      0.22      0.004869      0.002518
30      32      0.1816      0.004273      0.002364
32      34      0.1502      0.003766      0.00223
34      36      0.1253      0.003344      0.002098
36      38      0.1058      0.002935      0.001897
38      40      0.08837      0.002588      0.00175
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1569      0.00387      0.009238
1      2      9.586      0.2162      0.5736
2      3      21.52      0.4264      1.206
3      4      19.16      0.3497      0.9024
4      5      12.32      0.1978      0.3999
5      6      9.107      0.1158      0.1742
6      7      7.061      0.07101      0.08411
7      8      5.65      0.05576      0.06535
8      9      4.633      0.0404      0.06679
9      10      3.749      0.03207      0.07299
10      11      3.137      0.02495      0.07073
11      12      2.6      0.02107      0.06295
12      13      2.23      0.01569      0.05002
13      14      1.915      0.0158      0.03785
14      15      1.662      0.01665      0.02918
15      16      1.453      0.01553      0.02008
16      17      1.27      0.009337      0.008771
17      18      1.101      0.003389      0.003037
18      19      0.9631      0.001384      0.003334
19      20      0.8385      0.001491      0.003962
20      22      0.6966      0.00314      0.00575
22      24      0.5477      0.003711      0.006019
24      26      0.4395      0.004178      0.006352
26      28      0.3546      0.00401      0.005912
28      30      0.2912      0.004037      0.005808
30      32      0.2405      0.003615      0.005142
32      34      0.1999      0.003233      0.004566
34      36      0.1682      0.003063      0.004238
36      38      0.1428      0.002844      0.003923
38      40      0.1181      0.002298      0.003198
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.1545      0.002527      0.004955
1      2      9.516      0.1019      0.2773
2      3      21.52      0.1728      0.5448
3      4      19.21      0.154      0.3764
4      5      12.32      0.06677      0.1404
5      6      9.084      0.03575      0.04952
6      7      7.022      0.03058      0.03558
7      8      5.609      0.03095      0.03412
8      9      4.603      0.01399      0.02252
9      10      3.733      0.01425      0.02162
10      11      3.13      0.01218      0.01815
11      12      2.601      0.01429      0.02095
12      13      2.236      0.01211      0.02097
13      14      1.919      0.01559      0.02368
14      15      1.666      0.01879      0.02472
15      16      1.455      0.01779      0.01856
16      17      1.27      0.01085      0.008227
17      18      1.101      0.00382      0.00279
18      19      0.963      0.001237      0.003297
19      20      0.8385      0.001451      0.003951
20      22      0.6966      0.003139      0.00575
22      24      0.5477      0.003711      0.006019
24      26      0.4395      0.004178      0.006352
26      28      0.3546      0.00401      0.005912
28      30      0.2912      0.004037      0.005808
30      32      0.2405      0.003615      0.005142
32      34      0.1999      0.003233      0.004566
34      36      0.1682      0.003063      0.004238
36      38      0.1428      0.002844      0.003923
38      40      0.1181      0.002298      0.003198
# END HISTO1D nnnll


==> text/Res_Diag/Rescaled_Diag_PPZ_TMD_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0^{\circ}<\Delta \phi <175.5^{\circ}$
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.65
RatioPlotYMax=1.28
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=35
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.08192      0.001721      0.001721
2      3      2.376      0.006297      0.006297
3      4      10.83      0.01      0.01
4      5      20.28      0.012      0.012
5      6      23.98      0.01219      0.01219
6      7      25.42      0.0119      0.0119
7      8      25.68      0.01149      0.01149
8      9      24.94      0.01104      0.01104
9      10      23.79      0.0106      0.0106
10      11      22.57      0.009979      0.009979
11      12      21.14      0.009322      0.009322
12      13      19.76      0.008725      0.008725
13      14      18.57      0.008194      0.008194
14      15      17.22      0.007728      0.007728
15      16      15.64      0.007309      0.007309
16      17      14.      0.006945      0.006945
17      18      12.41      0.006612      0.006612
18      19      11.13      0.006314      0.006314
19      20      10.14      0.006044      0.006044
20      22      8.965      0.004017      0.004017
22      24      7.716      0.00372      0.00372
24      26      6.72      0.003473      0.003473
26      28      5.899      0.003256      0.003256
28      30      5.209      0.003066      0.003066
30      32      4.631      0.0029      0.0029
32      34      4.13      0.002751      0.002751
34      36      3.703      0.002614      0.002614
36      38      3.341      0.002495      0.002495
38      40      3.018      0.002381      0.002381
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.08209      0.01199      0.01199
2      3      2.346      0.04341      0.04341
3      4      11.11      0.05736      0.05736
4      5      20.62      0.05531      0.05531
5      6      24.22      0.06208      0.06208
6      7      25.35      0.06411      0.06411
7      8      25.41      0.0653      0.0653
8      9      24.72      0.06576      0.06576
9      10      23.54      0.06538      0.06538
10      11      22.35      0.05892      0.05892
11      12      21.1      0.06378      0.06378
12      13      19.8      0.07351      0.07351
13      14      18.87      0.06559      0.06559
14      15      17.86      0.0564      0.0564
15      16      16.89      0.05223      0.05223
16      17      15.9      0.04701      0.04701
17      18      14.95      0.04648      0.04648
18      19      13.81      0.04524      0.04524
19      20      12.82      0.04377      0.04377
20      22      11.54      0.02364      0.02364
22      24      10.11      0.0205      0.0205
24      26      8.884      0.02284      0.02284
26      28      7.873      0.02248      0.02248
28      30      7.001      0.01595      0.01595
30      32      6.262      0.01405      0.01405
32      34      5.62      0.01771      0.01771
34      36      5.048      0.01702      0.01702
36      38      4.585      0.01157      0.01157
38      40      4.152      0.01055      0.01055
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0      0.
1      2      0.08156      0.01199      0.01199
2      3      2.347      0.04341      0.04341
3      4      11.14      0.05736      0.05736
4      5      20.62      0.05531      0.05531
5      6      24.15      0.06208      0.06208
6      7      25.21      0.06411      0.06411
7      8      25.22      0.0653      0.0653
8      9      24.56      0.06576      0.06576
9      10      23.44      0.06538      0.06538
10      11      22.3      0.05892      0.05892
11      12      21.11      0.06378      0.06378
12      13      19.85      0.07351      0.07351
13      14      18.91      0.06559      0.06559
14      15      17.9      0.0564      0.0564
15      16      16.91      0.05223      0.05223
16      17      15.9      0.04701      0.04701
17      18      14.95      0.04648      0.04648
18      19      13.81      0.04524      0.04524
19      20      12.82      0.04377      0.04377
20      22      11.54      0.02364      0.02364
22      24      10.11      0.0205      0.0205
24      26      8.884      0.02284      0.02284
26      28      7.873      0.02248      0.02248
28      30      7.001      0.01595      0.01595
30      32      6.262      0.01405      0.01405
32      34      5.62      0.01771      0.01771
34      36      5.048      0.01702      0.01702
36      38      4.585      0.01157      0.01157
38      40      4.152      0.01055      0.01055
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      0.08192      0.009941      0.01071
2      3      2.376      0.3129      0.3008
3      4      10.83      1.549      1.178
4      5      20.28      3.      1.647
5      6      23.98      3.463      1.214
6      7      25.42      3.314      0.679
7      8      25.68      2.735      0.3822
8      9      24.94      1.884      0.2974
9      10      23.79      0.9594      0.3011
10      11      22.57      0.3436      0.3445
11      12      21.14      0.2756      0.7446
12      13      19.76      0.2257      1.195
13      14      18.57      0.2567      1.358
14      15      17.22      0.4157      1.248
15      16      15.64      0.5803      0.9797
16      17      14.      0.5498      0.8089
17      18      12.41      0.3474      0.608
18      19      11.13      0.1969      0.3319
19      20      10.14      0.1491      0.1506
20      22      8.965      0.1369      0.05161
22      24      7.716      0.1313      0.04412
24      26      6.72      0.1255      0.05074
26      28      5.899      0.1196      0.05525
28      30      5.209      0.1137      0.05815
30      32      4.631      0.1079      0.05959
32      34      4.13      0.1025      0.06052
34      36      3.703      0.09729      0.06055
36      38      3.341      0.09258      0.06027
38      40      3.018      0.08787      0.05951
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      0.08209      0.002174      0.005074
2      3      2.346      0.05006      0.1325
3      4      11.11      0.2034      0.4969
4      5      20.62      0.3307      0.6563
5      6      24.22      0.3098      0.4547
6      7      25.35      0.2554      0.3019
7      8      25.41      0.2479      0.2897
8      9      24.72      0.2227      0.3657
9      10      23.54      0.1956      0.4593
10      11      22.35      0.175      0.5176
11      12      21.1      0.1471      0.5094
12      13      19.8      0.1364      0.4524
13      14      18.87      0.1452      0.37
14      15      17.86      0.1713      0.3148
15      16      16.89      0.1832      0.2378
16      17      15.9      0.1206      0.1078
17      18      14.95      0.05016      0.04935
18      19      13.81      0.0322      0.06615
19      20      12.82      0.04332      0.08409
20      22      11.54      0.06913      0.1148
22      24      10.11      0.09312      0.1407
24      26      8.884      0.1022      0.149
26      28      7.873      0.1074      0.1522
28      30      7.001      0.1108      0.1551
30      32      6.262      0.1099      0.1519
32      34      5.62      0.1081      0.1483
34      36      5.048      0.1037      0.1421
36      38      4.585      0.1031      0.1401
38      40      4.152      0.09794      0.1326
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      0.08156      0.001389      0.002728
2      3      2.347      0.02257      0.05969
3      4      11.14      0.08589      0.2013
4      5      20.62      0.1077      0.2259
5      6      24.15      0.09004      0.1192
6      7      25.21      0.1078      0.1222
7      8      25.22      0.1266      0.1401
8      9      24.56      0.07973      0.1272
9      10      23.44      0.06596      0.1198
10      11      22.3      0.07341      0.1281
11      12      21.11      0.07364      0.1474
12      13      19.85      0.1031      0.1866
13      14      18.91      0.1499      0.232
14      15      17.9      0.1982      0.2677
15      16      16.91      0.2121      0.2199
16      17      15.9      0.1403      0.1004
17      18      14.95      0.05593      0.04646
18      19      13.81      0.03078      0.06575
19      20      12.82      0.04297      0.08397
20      22      11.54      0.06912      0.1148
22      24      10.11      0.09312      0.1407
24      26      8.884      0.1022      0.149
26      28      7.873      0.1074      0.1522
28      30      7.001      0.1108      0.1551
30      32      6.262      0.1099      0.1519
32      34      5.62      0.1081      0.1483
34      36      5.048      0.1037      0.1421
36      38      4.585      0.1031      0.1401
38      40      4.152      0.09794      0.1326
# END HISTO1D nnnll


==> text/Res_Diag/Rescaled_Diag_PPZ_TMD_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
LegendXPos=0.45
LegendYPos=0.93
Legend2XPos=0.65
Legend2YPos=0.82
Legend3XPos=0.65
Legend3YPos=0.67
LegendOnly=~
Legend2Only= nllFO   nnllFO   ~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$q_{\mathrm{T}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.67
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=40
YMin=0
YMax=79
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.36      0      0.
1      2      26.74      0.05696      0.05696
2      3      34.87      0.04081      0.04081
3      4      38.33      0.03289      0.03289
4      5      39.29      0.02735      0.02735
5      6      38.53      0.02371      0.02371
6      7      36.97      0.02105      0.02105
7      8      35.05      0.01902      0.01902
8      9      32.57      0.01742      0.01742
9      10      30.04      0.01609      0.01609
10      11      27.77      0.01479      0.01479
11      12      25.48      0.01359      0.01359
12      13      23.42      0.01256      0.01256
13      14      21.7      0.01166      0.01166
14      15      19.88      0.01089      0.01089
15      16      17.88      0.01021      0.01021
16      17      15.86      0.009626      0.009626
17      18      13.95      0.0091      0.0091
18      19      12.42      0.008634      0.008634
19      20      11.25      0.008226      0.008226
20      22      9.876      0.00542      0.00542
22      24      8.424      0.004977      0.004977
24      26      7.282      0.004606      0.004606
26      28      6.349      0.004284      0.004284
28      30      5.575      0.004006      0.004006
30      32      4.932      0.00377      0.00377
32      34      4.381      0.003557      0.003557
34      36      3.912      0.003361      0.003361
36      38      3.517      0.003192      0.003192
38      40      3.166      0.003027      0.003027
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.34      0      0.
1      2      26.57      0.3479      0.3479
2      3      35.43      0.3074      0.3074
3      4      39.21      0.1809      0.1809
4      5      39.84      0.1545      0.1545
5      6      38.89      0.1392      0.1392
6      7      36.79      0.1164      0.1164
7      8      34.66      0.1145      0.1145
8      9      32.28      0.1082      0.1082
9      10      29.71      0.1028      0.1028
10      11      27.5      0.08948      0.08948
11      12      25.41      0.09041      0.09041
12      13      23.5      0.1089      0.1089
13      14      22.04      0.09246      0.09246
14      15      20.62      0.07784      0.07784
15      16      19.3      0.05922      0.05922
16      17      18.01      0.05355      0.05355
17      18      16.78      0.05194      0.05194
18      19      15.41      0.05075      0.05075
19      20      14.21      0.04878      0.04878
20      22      12.7      0.02641      0.02641
22      24      11.02      0.02301      0.02301
24      26      9.614      0.02519      0.02519
26      28      8.463      0.02453      0.02453
28      30      7.484      0.01786      0.01786
30      32      6.66      0.01571      0.01571
32      34      5.953      0.01927      0.01927
34      36      5.327      0.01854      0.01854
36      38      4.822      0.01286      0.01286
38      40      4.351      0.01174      0.01174
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=7
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.19      0      0.
1      2      26.36      0.3479      0.3479
2      3      35.43      0.3074      0.3074
3      4      39.32      0.1809      0.1809
4      5      39.85      0.1545      0.1545
5      6      38.79      0.1392      0.1392
6      7      36.59      0.1164      0.1164
7      8      34.41      0.1145      0.1145
8      9      32.07      0.1082      0.1082
9      10      29.58      0.1028      0.1028
10      11      27.44      0.08948      0.08948
11      12      25.42      0.09041      0.09041
12      13      23.56      0.1089      0.1089
13      14      22.09      0.09246      0.09246
14      15      20.66      0.07784      0.07784
15      16      19.32      0.05922      0.05922
16      17      18.01      0.05355      0.05355
17      18      16.78      0.05194      0.05194
18      19      15.41      0.05075      0.05075
19      20      14.21      0.04878      0.04878
20      22      12.7      0.02641      0.02641
22      24      11.02      0.02301      0.02301
24      26      9.614      0.02519      0.02519
26      28      8.463      0.02453      0.02453
28      30      7.484      0.01786      0.01786
30      32      6.66      0.01571      0.01571
32      34      5.953      0.01927      0.01927
34      36      5.327      0.01854      0.01854
36      38      4.822      0.01286      0.01286
38      40      4.351      0.01174      0.01174
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=3
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.36      1.166      1.294
1      2      26.74      3.12      3.44
2      3      34.87      4.529      4.436
3      4      38.33      5.449      4.244
4      5      39.29      5.794      3.204
5      6      38.53      5.551      1.953
6      7      36.97      4.811      0.9866
7      8      35.05      3.726      0.5193
8      9      32.57      2.455      0.3857
9      10      30.04      1.21      0.3772
10      11      27.77      0.4214      0.421
11      12      25.48      0.3316      0.8929
12      13      23.42      0.2663      1.411
13      14      21.7      0.2983      1.581
14      15      19.88      0.478      1.435
15      16      17.88      0.6604      1.115
16      17      15.86      0.6202      0.9121
17      18      13.95      0.3892      0.6802
18      19      12.42      0.2196      0.3688
19      20      11.25      0.1657      0.1663
20      22      9.876      0.1511      0.05687
22      24      8.424      0.1437      0.04848
24      26      7.282      0.1361      0.0551
26      28      6.349      0.1288      0.05952
28      30      5.575      0.1218      0.06233
30      32      4.932      0.115      0.06351
32      34      4.381      0.1088      0.06424
34      36      3.912      0.1029      0.06404
36      38      3.517      0.09749      0.06346
38      40      3.166      0.09221      0.06244
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=6
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.34      0.26      0.6214
1      2      26.57      0.6292      1.602
2      3      35.43      0.708      1.997
3      4      39.21      0.714      1.814
4      5      39.84      0.6396      1.283
5      6      38.89      0.4951      0.7336
6      7      36.79      0.372      0.4409
7      8      34.66      0.3386      0.3963
8      9      32.28      0.2901      0.4768
9      10      29.71      0.2483      0.5794
10      11      27.5      0.2167      0.635
11      12      25.41      0.1795      0.6128
12      13      23.5      0.1619      0.5348
13      14      22.04      0.1708      0.4319
14      15      20.62      0.1982      0.3627
15      16      19.3      0.2088      0.2709
16      17      18.01      0.1359      0.1222
17      18      16.78      0.05556      0.05093
18      19      15.41      0.03437      0.07192
19      20      14.21      0.04585      0.0907
20      22      12.7      0.07426      0.1243
22      24      11.02      0.09953      0.1511
24      26      9.614      0.109      0.1594
26      28      8.463      0.114      0.162
28      30      7.484      0.1173      0.1645
30      32      6.66      0.1159      0.1604
32      34      5.953      0.1135      0.156
34      36      5.327      0.1087      0.149
36      38      4.822      0.1078      0.1466
38      40      4.351      0.1019      0.1381
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      10.19      0.1809      0.3439
1      2      26.36      0.3399      0.7888
2      3      35.43      0.2885      0.9033
3      4      39.32      0.3089      0.7496
4      5      39.85      0.2133      0.4478
5      6      38.79      0.1462      0.1973
6      7      36.59      0.1606      0.1849
7      8      34.41      0.1759      0.1954
8      9      32.07      0.1051      0.1677
9      10      29.58      0.0897      0.1557
10      11      27.44      0.09509      0.16
11      12      25.42      0.09402      0.1803
12      13      23.56      0.1228      0.2211
13      14      22.09      0.1758      0.2709
14      15      20.66      0.229      0.3082
15      16      19.32      0.2415      0.2505
16      17      18.01      0.1581      0.1138
17      18      16.78      0.06208      0.0474
18      19      15.41      0.03274      0.07146
19      20      14.21      0.04544      0.09057
20      22      12.7      0.07425      0.1243
22      24      11.02      0.09953      0.1511
24      26      9.614      0.109      0.1594
26      28      8.463      0.114      0.162
28      30      7.484      0.1173      0.1645
30      32      6.66      0.1159      0.1604
32      34      5.953      0.1135      0.156
34      36      5.327      0.1087      0.149
36      38      4.822      0.1078      0.1466
38      40      4.351      0.1019      0.1381
# END HISTO1D nnnll
# BEGIN HISTO1D nllFO
PlotOrder=2
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.5
ErrorBandStyle=vlines
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      429.5      8.314      2.643
2      3      217.4      3.752      0.8961
3      4      139.      2.163      0.3464
4      5      99.01      1.393      0.1056
5      6      75.16      0.9555      0.
6      7      59.51      0.6792      0.
7      8      48.56      0.495      0.
8      9      40.51      0.3653      0.
9      10      34.4      0.2701      0.
10      11      29.64      0.2006      0.
11      12      25.82      0.176      0.
12      13      22.72      0.1775      0.
13      14      20.16      0.1763      0.
14      15      18.03      0.1746      0.
15      16      16.21      0.1716      0.
16      17      14.67      0.1689      0.
17      18      13.33      0.1653      0.006384
18      19      12.16      0.1623      0.01865
19      20      11.15      0.158      0.02732
20      22      9.85      0.1517      0.03767
22      24      8.421      0.1438      0.04825
24      26      7.282      0.1362      0.05511
26      28      6.349      0.1288      0.05952
28      30      5.575      0.1218      0.06233
30      32      4.932      0.115      0.06351
32      34      4.381      0.1088      0.06424
34      36      3.912      0.1029      0.06404
36      38      3.517      0.09749      0.06346
38      40      3.166      0.09221      0.06244
# END HISTO1D nllFO
# BEGIN HISTO1D nnllFO
PlotOrder=5
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      0.      0.      0.
1      2      42.69      67.3      59.71
2      3      100.5      24.97      22.09
3      4      91.58      12.6      11.15
4      5      77.89      7.312      6.487
5      6      66.24      4.58      4.079
6      7      56.49      3.047      2.726
7      8      48.87      2.065      1.864
8      9      42.75      1.413      1.29
9      10      37.52      0.9938      0.9221
10      11      33.24      0.7003      0.6613
11      12      29.68      0.4757      0.4635
12      13      26.63      0.32      0.3262
13      14      24.11      0.1935      0.2136
14      15      21.89      0.1056      0.1352
15      16      19.94      0.03746      0.07408
16      17      18.21      0.      0.03231
17      18      16.82      0.01584      0.06276
18      19      15.41      0.03485      0.0828
19      20      14.21      0.04859      0.09525
20      22      12.7      0.07531      0.1257
22      24      11.02      0.09969      0.1513
24      26      9.614      0.109      0.1594
26      28      8.463      0.114      0.162
28      30      7.484      0.1173      0.1645
30      32      6.66      0.1159      0.1604
32      34      5.953      0.1135      0.156
34      36      5.327      0.1087      0.149
36      38      4.822      0.1078      0.1466
38      40      4.351      0.1019      0.1381
# END HISTO1D nnllFO


==> text/Res_Diag/Rescaled_Diag_PPZ_dphi_Res1.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$0$ GeV$< q_{\mathrm{T}} <2$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      16.28      0.02335      0.02335
179      178      13.26      0.02709      0.02709
178      177      6.19      0.01665      0.01665
177      176      1.141      0.006842      0.006842
176      175      0.2269      0.002897      0.002897
175      174      0.01654      0.0007985      0.0007985
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      16.09      0.1308      0.1308
179      178      13.34      0.162      0.162
178      177      6.122      0.1148      0.1148
177      176      1.114      0.04702      0.04702
176      175      0.2465      0.01902      0.01902
175      174      0.01168      0.006853      0.006853
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.9      0.1308      0.1308
179      178      13.22      0.162      0.162
178      177      6.078      0.1148      0.1148
177      176      1.106      0.04702      0.04702
176      175      0.245      0.01902      0.01902
175      174      0.01158      0.006853      0.006853
174      173      0.      0      0.
173      172      0.      0      0.
172      171      0.      0      0.
171      170      0.      0      0.
170      168      0.      0      0.
168      166      0.      0      0.
166      164      0.      0      0.
164      162      0.      0      0.
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      16.28      1.853      2.05
179      178      13.26      1.532      1.695
178      177      6.19      0.7323      0.7986
177      176      1.141      0.1346      0.147
176      175      0.2269      0.02727      0.02959
175      174      0.01654      0.002149      0.002316
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      16.09      0.3915      0.9745
179      178      13.34      0.3278      0.7971
178      177      6.122      0.1369      0.37
177      176      1.114      0.02629      0.06721
176      175      0.2465      0.006343      0.014
175      174      0.01168      0.0003881      0.001055
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.9      0.2364      0.5109
179      178      13.22      0.1976      0.4027
178      177      6.078      0.05929      0.1782
177      176      1.106      0.01311      0.03201
176      175      0.245      0.004373      0.007466
175      174      0.01158      0.000145      0.0004998
174      173      0.      0.      0.
173      172      0.      0.      0.
172      171      0.      0.      0.
171      170      0.      0.      0.
170      168      0.      0.      0.
168      166      0.      0.      0.
166      164      0.      0.      0.
164      162      0.      0.      0.
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnnll


==> text/Res_Diag/Rescaled_Diag_PPZ_dphi_Res2.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$2$ GeV$<q_{\mathrm{T}} <6$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.73      0.01419      0.01419
179      178      18.77      0.01477      0.01477
178      177      22.54      0.01689      0.01689
177      176      23.72      0.01621      0.01621
176      175      20.72      0.01345      0.01345
175      174      17.09      0.01104      0.01104
174      173      13.07      0.00889      0.00889
173      172      8.073      0.00669      0.00669
172      171      4.044      0.004701      0.004701
171      170      2.28      0.003476      0.003476
170      168      1.058      0.001632      0.001632
168      166      0.3428      0.0009043      0.0009043
166      164      0.07979      0.0004349      0.0004349
164      162      0.004872      0.0001096      0.0001096
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.93      0.06896      0.06896
179      178      19.13      0.0861      0.0861
178      177      22.89      0.1084      0.1084
177      176      24.05      0.09518      0.09518
176      175      21.11      0.07609      0.07609
175      174      17.37      0.06454      0.06454
174      173      13.35      0.05283      0.05283
173      172      8.162      0.04691      0.04691
172      171      4.11      0.03284      0.03284
171      170      2.302      0.02449      0.02449
170      168      1.054      0.01079      0.01079
168      166      0.3365      0.006437      0.006437
166      164      0.08111      0.0007449      0.0007449
164      162      0.005017      0.0001806      0.0001806
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.93      0.06896      0.06896
179      178      19.13      0.0861      0.0861
178      177      22.9      0.1084      0.1084
177      176      24.08      0.09518      0.09518
176      175      21.13      0.07609      0.07609
175      174      17.37      0.06454      0.06454
174      173      13.33      0.05283      0.05283
173      172      8.149      0.04691      0.04691
172      171      4.103      0.03284      0.03284
171      170      2.298      0.02449      0.02449
170      168      1.052      0.01079      0.01079
168      166      0.3355      0.006437      0.006437
166      164      0.08084      0.0007449      0.0007449
164      162      0.004993      0.0001806      0.0001806
162      160      0.      0      0.
160      158      0.      0      0.
158      156      0.      0      0.
156      154      0.      0      0.
154      152      0.      0      0.
152      150      0.      0      0.
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.73      2.453      1.77
179      178      18.77      2.593      1.89
178      177      22.54      3.091      2.347
177      176      23.72      3.31      2.44
176      175      20.72      2.971      1.958
175      174      17.09      2.485      1.413
174      173      13.07      1.903      0.926
173      172      8.073      1.168      0.5154
172      171      4.044      0.5814      0.2587
171      170      2.28      0.3281      0.1408
170      168      1.058      0.1513      0.06194
168      166      0.3428      0.04869      0.01801
166      164      0.07979      0.01131      0.003654
164      162      0.004872      0.0006548      0.0001772
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.93      0.311      0.758
179      178      19.13      0.3301      0.8102
178      177      22.89      0.4051      1.017
177      176      24.05      0.4245      1.046
176      175      21.11      0.3554      0.8172
175      174      17.37      0.275      0.5709
174      173      13.35      0.1942      0.3623
173      172      8.162      0.1151      0.1982
172      171      4.11      0.05797      0.09935
171      170      2.302      0.0343      0.05305
170      168      1.054      0.01549      0.02365
168      166      0.3365      0.00482      0.006947
166      164      0.08111      0.001029      0.001365
164      162      0.005017      0.00007719      0.00005289
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      17.93      0.1209      0.3099
179      178      19.13      0.1258      0.3304
178      177      22.9      0.1534      0.4227
177      176      24.08      0.1682      0.4286
176      175      21.13      0.1354      0.3166
175      174      17.37      0.09317      0.2017
174      173      13.33      0.06205      0.1156
173      172      8.149      0.0357      0.06009
172      171      4.103      0.01718      0.02943
171      170      2.298      0.009872      0.01456
170      168      1.052      0.005298      0.007627
168      166      0.3355      0.001889      0.00247
166      164      0.08084      0.0003077      0.0004432
164      162      0.004993      0.00002463      0.00001267
162      160      0.      0.      0.
160      158      0.      0.      0.
158      156      0.      0.      0.
156      154      0.      0.      0.
154      152      0.      0.      0.
152      150      0.      0.      0.
# END HISTO1D nnnll


==> text/Res_Diag/Rescaled_Diag_PPZ_dphi_Res3.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
Legend2Title=$6$ GeV$<q_{\mathrm{T}} <40$ GeV
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.70
LegendOnly=~
Legend2Only=~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}^2\sigma/(\mathrm{d}q_{\mathrm{T}}\mathrm{d}\Delta\phi ) $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.74
RatioPlotYMax=1.199
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=10
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=28
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.26      0.008019      0.008019
179      178      15.33      0.008032      0.008032
178      177      15.54      0.008089      0.008089
177      176      15.83      0.008157      0.008157
176      175      16.28      0.008262      0.008262
175      174      16.93      0.008426      0.008426
174      173      18.04      0.008694      0.008694
173      172      20.31      0.009246      0.009246
172      171      21.88      0.009513      0.009513
171      170      21.39      0.009269      0.009269
170      168      19.58      0.006156      0.006156
168      166      16.91      0.005624      0.005624
166      164      14.39      0.00515      0.00515
164      162      12.17      0.004735      0.004735
162      160      10.24      0.004371      0.004371
160      158      8.599      0.004064      0.004064
158      156      7.249      0.003783      0.003783
156      154      6.168      0.003508      0.003508
154      152      5.285      0.003208      0.003208
152      150      4.558      0.002927      0.002927
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.93      0.05285      0.05285
179      178      16.11      0.07031      0.07031
178      177      16.33      0.06196      0.06196
177      176      16.62      0.05931      0.05931
176      175      17.03      0.06027      0.06027
175      174      17.75      0.06761      0.06761
174      173      18.79      0.06944      0.06944
173      172      21.18      0.07846      0.07846
172      171      22.59      0.07876      0.07876
171      170      22.2      0.09137      0.09137
170      168      20.47      0.04672      0.04672
168      166      17.87      0.03219      0.03219
166      164      15.48      0.02928      0.02928
164      162      13.34      0.03015      0.03015
162      160      11.55      0.02535      0.02535
160      158      10.04      0.02475      0.02475
158      156      8.746      0.02417      0.02417
156      154      7.603      0.02114      0.02114
154      152      6.655      0.01834      0.01834
152      150      5.829      0.01723      0.01723
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=5
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.89      0.05285      0.05285
179      178      16.07      0.07031      0.07031
178      177      16.29      0.06196      0.06196
177      176      16.57      0.05931      0.05931
176      175      16.99      0.06027      0.06027
175      174      17.71      0.06761      0.06761
174      173      18.73      0.06944      0.06944
173      172      21.12      0.07846      0.07846
172      171      22.51      0.07876      0.07876
171      170      22.13      0.09137      0.09137
170      168      20.41      0.04672      0.04672
168      166      17.84      0.03219      0.03219
166      164      15.47      0.02928      0.02928
164      162      13.34      0.03015      0.03015
162      160      11.55      0.02535      0.02535
160      158      10.04      0.02475      0.02475
158      156      8.746      0.02417      0.02417
156      154      7.604      0.02114      0.02114
154      152      6.656      0.01834      0.01834
152      150      5.83      0.01723      0.01723
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=2
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.26      0.5244      0.2066
179      178      15.33      0.5309      0.2077
178      177      15.54      0.5491      0.2033
177      176      15.83      0.5719      0.2172
176      175      16.28      0.6104      0.2216
175      174      16.93      0.6567      0.2388
174      173      18.04      0.7701      0.2485
173      172      20.31      1.005      0.3078
172      171      21.88      1.119      0.333
171      170      21.39      0.9503      0.2761
170      168      19.58      0.5579      0.2436
168      166      16.91      0.2219      0.2164
166      164      14.39      0.1809      0.2884
164      162      12.17      0.1689      0.3677
162      160      10.24      0.1714      0.3303
160      158      8.599      0.149      0.255
158      156      7.249      0.1162      0.1742
156      154      6.168      0.09556      0.1184
154      152      5.285      0.0836      0.08411
152      150      4.558      0.07576      0.0613
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.93      0.09748      0.1646
179      178      16.11      0.09592      0.1649
178      177      16.33      0.09991      0.1643
177      176      16.62      0.1006      0.1701
176      175      17.03      0.105      0.1717
175      174      17.75      0.1083      0.1847
174      173      18.79      0.1248      0.1866
173      172      21.18      0.143      0.211
172      171      22.59      0.1542      0.2325
171      170      22.2      0.1515      0.2299
170      168      20.47      0.1279      0.2491
168      166      17.87      0.1      0.2327
166      164      15.48      0.07821      0.2036
164      162      13.34      0.06322      0.1484
162      160      11.55      0.05426      0.1039
160      158      10.04      0.04591      0.08319
158      156      8.746      0.0498      0.08196
156      154      7.603      0.04964      0.08032
154      152      6.655      0.05521      0.08413
152      150      5.829      0.05703      0.08467
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=6
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      15.89      0.03818      0.06039
179      178      16.07      0.03529      0.05254
178      177      16.29      0.03768      0.0527
177      176      16.57      0.03603      0.05505
176      175      16.99      0.03744      0.05755
175      174      17.71      0.03878      0.05873
174      173      18.73      0.04714      0.06287
173      172      21.12      0.05211      0.06925
172      171      22.51      0.05406      0.08227
171      170      22.13      0.05843      0.06491
170      168      20.41      0.04572      0.06435
168      166      17.84      0.03912      0.06965
166      164      15.47      0.04184      0.07758
164      162      13.34      0.052      0.08272
162      160      11.55      0.05397      0.07681
160      158      10.04      0.04662      0.07213
158      156      8.746      0.05086      0.07888
156      154      7.604      0.05014      0.07905
154      152      6.656      0.05517      0.08342
152      150      5.83      0.05709      0.08446
# END HISTO1D nnnll


==> text/Res_Diag/Rescaled_Diag_PPZ_dphi_Res4.dat <==
# BEGIN PLOT
LegendTitle=$pp \to Z/\gamma^{*} \to \mu^+ \mu^-$ (13 TeV LHC)
LegendXPos=0.03
LegendYPos=0.93
Legend2XPos=0.03
Legend2YPos=0.82
Legend3XPos=0.03
Legend3YPos=0.67
LegendOnly=~
Legend2Only= nllFO   nnllFO   ~
Legend3Only=  nll  nnll  nnnll
DrawOnly=  nll  nnll  nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
Legend=1
Legend2=1
Legend3=1
LogY=0
XLabel=$\Delta \phi$[$^{\circ}$]
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi$[pb/$^{\circ}$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
RatioPlotDrawOnly=  nll  nnll    nnnll  nllFO   nnllFO   nllMC  nnllMC  nnnllMC   nnnll  
RatioPlot=1
RatioPlotReference=nnnll
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^3$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.67
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=150
XMax=180
YMin=0
YMax=79
# END PLOT
# BEGIN HISTO1D nllMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      49.27      0.04556      0.04556
179      178      47.36      0.04989      0.04989
178      177      44.27      0.04162      0.04162
177      176      40.7      0.03121      0.03121
176      175      37.22      0.02461      0.02461
175      174      34.04      0.02026      0.02026
174      173      31.11      0.01758      0.01758
173      172      28.39      0.01594      0.01594
172      171      25.92      0.01421      0.01421
171      170      23.67      0.01275      0.01275
170      168      20.64      0.007788      0.007788
168      166      17.25      0.006529      0.006529
166      164      14.47      0.005585      0.005585
164      162      12.18      0.004844      0.004844
162      160      10.24      0.004371      0.004371
160      158      8.599      0.004064      0.004064
158      156      7.249      0.003783      0.003783
156      154      6.168      0.003508      0.003508
154      152      5.285      0.003208      0.003208
152      150      4.558      0.002927      0.002927
# END HISTO1D nllMC
# BEGIN HISTO1D nnllMC
PlotOrder=4
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      49.94      0.2526      0.2526
179      178      48.58      0.3184      0.3184
178      177      45.34      0.2852      0.2852
177      176      41.78      0.2015      0.2015
176      175      38.39      0.1554      0.1554
175      174      35.14      0.139      0.139
174      173      32.13      0.1223      0.1223
173      172      29.35      0.1254      0.1254
172      171      26.7      0.1116      0.1116
171      170      24.5      0.1159      0.1159
170      168      21.52      0.05751      0.05751
168      166      18.2      0.03863      0.03863
166      164      15.56      0.03003      0.03003
164      162      13.34      0.03033      0.03033
162      160      11.55      0.02535      0.02535
160      158      10.04      0.02475      0.02475
158      156      8.746      0.02417      0.02417
156      154      7.603      0.02114      0.02114
154      152      6.655      0.01834      0.01834
152      150      5.829      0.01723      0.01723
# END HISTO1D nnllMC
# BEGIN HISTO1D nnnllMC
PlotOrder=7
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      49.72      0.2526      0.2526
179      178      48.42      0.3184      0.3184
178      177      45.27      0.2852      0.2852
177      176      41.75      0.2015      0.2015
176      175      38.37      0.1554      0.1554
175      174      35.09      0.139      0.139
174      173      32.06      0.1223      0.1223
173      172      29.27      0.1254      0.1254
172      171      26.61      0.1116      0.1116
171      170      24.42      0.1159      0.1159
170      168      21.46      0.05751      0.05751
168      166      18.18      0.03863      0.03863
166      164      15.55      0.03003      0.03003
164      162      13.34      0.03033      0.03033
162      160      11.55      0.02535      0.02535
160      158      10.04      0.02475      0.02475
158      156      8.746      0.02417      0.02417
156      154      7.604      0.02114      0.02114
154      152      6.656      0.01834      0.01834
152      150      5.83      0.01723      0.01723
# END HISTO1D nnnllMC
# BEGIN HISTO1D nll
PlotOrder=3
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL'+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      49.27      4.777      3.981
179      178      47.36      4.621      3.748
178      177      44.27      4.355      3.309
177      176      40.7      4.004      2.769
176      175      37.22      3.597      2.173
175      174      34.04      3.133      1.623
174      173      31.11      2.663      1.147
173      172      28.39      2.166      0.8032
172      171      25.92      1.697      0.5762
171      170      23.67      1.274      0.4024
170      168      20.64      0.7017      0.2968
168      166      17.25      0.2406      0.2316
166      164      14.47      0.1825      0.2789
164      162      12.18      0.1689      0.3671
162      160      10.24      0.1714      0.3303
160      158      8.599      0.149      0.255
158      156      7.249      0.1162      0.1742
156      154      6.168      0.09556      0.1184
154      152      5.285      0.0836      0.08411
152      150      4.558      0.07576      0.0613
# END HISTO1D nll
# BEGIN HISTO1D nnll
PlotOrder=6
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL'+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      49.94      0.7067      1.818
179      178      48.58      0.6437      1.692
178      177      45.34      0.5532      1.467
177      176      41.78      0.461      1.207
176      175      38.39      0.3809      0.9274
175      174      35.14      0.3062      0.6835
174      173      32.13      0.2663      0.4832
173      172      29.35      0.2273      0.3576
172      171      26.7      0.196      0.2887
171      170      24.5      0.1753      0.2338
170      168      21.52      0.1386      0.2484
168      166      18.2      0.1034      0.232
166      164      15.56      0.07894      0.2035
164      162      13.34      0.06327      0.1484
162      160      11.55      0.05426      0.1039
160      158      10.04      0.04591      0.08319
158      156      8.746      0.0498      0.08196
156      154      7.603      0.04964      0.08032
154      152      6.655      0.05521      0.08413
152      150      5.829      0.05703      0.08467
# END HISTO1D nnll
# BEGIN HISTO1D nnnll
PlotOrder=9
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= N$^3$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      49.72      0.3135      0.8189
179      178      48.42      0.2664      0.7364
178      177      45.27      0.2223      0.6052
177      176      41.75      0.1954      0.4797
176      175      38.37      0.1581      0.3432
175      174      35.09      0.118      0.2293
174      173      32.06      0.1011      0.1479
173      172      29.27      0.08146      0.1053
172      171      26.61      0.06806      0.09725
171      170      24.42      0.06586      0.0711
170      168      21.46      0.0491      0.06914
168      166      18.18      0.04005      0.07
166      164      15.55      0.04196      0.07778
164      162      13.34      0.05201      0.08272
162      160      11.55      0.05397      0.07681
160      158      10.04      0.04662      0.07213
158      156      8.746      0.05086      0.07888
156      154      7.604      0.05014      0.07905
154      152      6.656      0.05517      0.08342
152      150      5.83      0.05709      0.08446
# END HISTO1D nnnll
# BEGIN HISTO1D nllFO
PlotOrder=2
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.5
ErrorBandStyle=vlines
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      231.5      3.955      0.9356
179      178      287.2      5.004      1.252
178      177      197.7      3.267      0.6794
177      176      127.4      1.911      0.2504
176      175      90.19      1.226      0.05637
175      174      68.11      0.837      0.
174      173      53.7      0.5984      0.
173      172      43.63      0.4389      0.
172      171      36.27      0.3285      0.
171      170      30.68      0.2477      0.
170      168      24.6      0.1662      0.
168      166      18.89      0.139      0.
166      164      14.96      0.1321      0.
164      162      12.13      0.1234      0.
162      160      10.      0.1147      0.
160      158      8.381      0.1069      0.007652
158      156      7.089      0.0984      0.01536
156      154      6.053      0.0906      0.02051
154      152      5.204      0.08349      0.02393
152      150      4.498      0.07686      0.02601
# END HISTO1D nllFO
# BEGIN HISTO1D nnllFO
PlotOrder=5
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorTubeLineWidth=0.5pt
ErrorTubes=1
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
180      179      71.07      30.37      26.94
179      178      79.1      38.79      34.41
178      177      89.63      22.51      19.98
177      176      79.88      11.79      10.48
176      175      67.62      6.925      6.165
175      174      57.12      4.383      3.925
174      173      48.69      2.957      2.658
173      172      41.93      2.063      1.864
172      171      36.32      1.489      1.356
171      170      31.93      1.061      0.9811
170      168      26.71      0.6793      0.6381
168      166      21.41      0.3615      0.3557
166      164      17.55      0.1815      0.1928
164      162      14.56      0.0776      0.09921
162      160      12.26      0.01314      0.03938
160      158      10.45      0.0001139      0.02915
158      156      8.989      0.02717      0.05802
156      154      7.747      0.03842      0.06811
154      152      6.744      0.04867      0.07747
152      150      5.883      0.05353      0.08127
# END HISTO1D nnllFO

